R3DS: Reality-linked 3D Scenes for Panoramic Scene Understanding

We introduce the Reality-linked 3D Scenes (R3DS) dataset of synthetic 3D scenes mirroring the real-world scene arrangements from Matterport3D panoramas. Compared to prior work, R3DS has more complete and densely populated scenes with objects linked to real-world observations in panoramas. R3DS also provides an object support hierarchy, and matching object sets (e.g., same chairs around a dining table) for each scene. Overall, R3DS contains 19K objects represented by 3,784 distinct CAD models from over 100 object categories. We demonstrate the effectiveness of R3DS on the Panoramic Scene Understanding task. We find that: 1) training on R3DS enables better generalization; 2) support relation prediction trained with R3DS improves performance compared to heuristically calculated support; and 3) R3DS offers a challenging benchmark for future work on panoramic scene understanding.

==> fig/images/obj_sizes.csv <==
id,obj_id,label,volume,x,y,z
0,a_750,picture,0.020462943167039487,0.5770743473953144,0.4981451602196223,0.07118367633447696
1,a_973,lighting,0.4648184161413308,0.5108194142717993,1.781440813149806,0.5107925258951311
2,a_1023,sofa,2.3203874443717254,2.519143787652233,1.066396527891735,0.8637515258789064
3,a_1052,lighting,0.334094319599823,0.45757538080215343,1.5957566131576157,0.45755129507078085
4,a_1080,picture,0.1677683219349818,1.6374083331576845,2.1231146924463067,0.04825913225085562
5,a_1109,picture,0.3341675208591029,1.5697482932901277,1.2205479885735866,0.1744132030330562
6,a_1187,lighting,0.5474814598938527,0.5622666478157056,1.7042452991008767,0.5713404715061192
7,a_1221,picture,0.04071278755313614,0.7162112133668883,1.1189888775105528,0.05080002815268971
8,a_1256,picture,0.05429865013620104,0.8206464794747087,1.3024737204789234,0.05080002815268883
9,a_1285,picture,0.07971158092266914,0.7359195831600157,0.7359197010699793,0.147184010771503
10,a_1341,table,0.08693752960951029,0.42683814351055227,0.5107527255065575,0.39878001017996584
11,a_1433,cabinet,0.3264416207793881,1.0413294982910162,0.7935933303833014,0.39502023696899546
12,a_1486,picture,0.09023545216123016,0.6783368268715586,0.5169579680995438,0.2573217934720543
13,a_1592,chair,0.30094763473805464,0.4818852692842486,0.9652440435546411,0.6470087492328905
14,a_1610,chair,0.3009476347380541,0.48188526928424835,0.9652440435546412,0.6470087492328895
15,a_877,picture,0.06609122538765289,1.0097269447572468,0.7729752624710295,0.08467871579931795
16,a_1091,picture,0.01840184258435525,0.6405299772225642,0.5655329806735614,0.05080002363372319
17,a_1115,sofa,1.2305515213034417,1.4474194645881653,0.9536240126335066,0.891514096952705
18,a_1191,table,0.1273510668792626,0.5034104585647583,0.5025552127160675,0.5033807130523299
19,a_1211,picture,0.030914949177236396,0.8306466960791529,0.7326360430118173,0.0508000236337214
20,a_1267,sofa,0.637515767601015,0.7110694646835328,0.9828808605670944,0.9121747013281237
21,a_1373,table,0.3503180808545409,1.2065297961235044,0.38101835885145285,0.7620414580980723
22,a_1409,table,0.3333035537064009,1.1174141168594396,0.7350776673054131,0.4057817978309388
23,a_1453,cabinet,0.4283586862814129,0.7836272105176911,1.0274842487605131,0.5320137993213274
24,a_1484,sofa,0.6375157676010138,0.7110694646835307,0.9828808605670928,0.9121747013281263
25,a_1631,lighting,0.004545488050760838,0.10498884692788302,0.40905862521153835,0.10584047982141254
26,a_1664,lighting,0.0045454880507609895,0.1049888469278848,0.40905862521153824,0.10584047982141431
27,a_497,bed,4.6183115892135245,1.8540680408477894,1.0666777511896717,2.335201312568416
28,a_552,table,0.30406498231644646,0.9081336855888366,0.8618406549300318,0.38849876738657935
29,a_809,tv_monitor,0.0658825073151432,1.0024120552111881,0.6594421464368294,0.0996660250000021
30,a_859,picture,0.02189546736658051,0.6558258506063999,0.6716169539402647,0.04971003144874327
31,a_972,toilet,0.22328690444626792,0.4523929738000002,0.6659419752000003,0.7411583602000001
32,a_1020,picture,0.002949676220614942,0.3047999739646911,0.38100000384741994,0.025400042390716138
33,a_1075,picture,0.04754126292591024,1.0581702418853698,0.8096635779375543,0.05548946877509375
34,a_1115,seating,0.3275099362385407,1.563181558936311,0.4504244030761719,0.4651501291005882
35,a_769,mirror,0.029136989667741572,0.9053134010363912,0.7240595629276376,0.04444996640085997
36,a_599,picture,0.0055064062521865634,0.5170323839370334,0.44155059311690253,0.024119596132043952
37,a_818,chair,0.15342889621999156,0.4773185555977615,0.6874893823837038,0.46755515286804805
38,a_860,picture,0.012056485180803185,0.8230371472210968,0.6489081077930517,0.022574496828452705
39,a_902,sink,0.3884811803047839,0.9236901701371036,0.7526225921462,0.5588128855510857
40,a_939,toilet,0.08009592564695332,0.36935889089855467,0.3300852971615713,0.6569550980102431
41,a_749,curtain,0.052340349466481736,0.5213207602500914,2.5485048291931247,0.03939545649323506
42,a_783,curtain,0.06931463695217914,0.6903881919150905,2.548504829193125,0.03939545649323594
43,a_993,picture,0.020157656848956002,0.715603228986337,0.5545029256461746,0.05080002363372227
44,a_1037,picture,0.009226500843109565,0.48978173327262153,0.37082629977655124,0.050800023633721825
45,a_1053,picture,0.0076981899809175315,0.5090444158188765,0.2976932810632713,0.050800023633721936
46,a_1077,mirror,0.02068518610116401,0.7572618865206839,1.0753610687706652,0.02540148014917787
47,a_1231,chest of drawers,0.12893461217473393,0.4104656493674177,0.5028357140386424,0.6246929203408884
48,a_1269,curtain,0.05234034946648175,0.5213207602500916,2.5485048291931247,0.03939545649323506
49,a_1081,picture,0.030733125357965674,0.6501051550937695,0.9305914663383774,0.05080003972460112
50,a_420,picture,0.6995283211199712,2.326443466201438,1.5509625170742751,0.19387039560449884
51,a_1502,tv_monitor,0.1552515288243099,0.8513347522480288,0.6672623733835897,0.2732995317589967
52,a_1548,shelving,0.022149412743944052,1.7506863716458514,0.0745354167111285,0.16974272943504012
53,a_1630,chair,0.7498427904251322,0.8529424285888664,1.0008616638183587,0.8783678817749012
54,a_1680,table,0.22950792709126622,0.8932735066509918,0.32662343392691473,0.786621652272814
55,a_1490,sofa,0.8719484818956293,1.7206907930505764,0.7213670441489419,0.7024763270208841
56,a_1534,picture,0.034146632355201066,0.6772428569559905,0.992520604161623,0.05080002363372184
57,a_1572,table,0.1248054358131634,0.49295965229122796,0.5135831796475827,0.4929596070452559
58,a_1669,chair,0.40802537104476405,0.7288649749755862,0.808383140563965,0.6925048828125
59,a_1703,picture,0.012585270530846049,0.6095999479293823,0.4064000193362267,0.05080002363372228
60,a_1725,picture,0.012585270530846092,0.6095999479293841,0.40640001933622694,0.05080002363372228
61,a_1759,picture,0.020646056133815798,0.4793102049186241,0.7189567111403389,0.05991253368773909
62,a_1785,picture,0.013704380137247552,0.5465309869187979,0.4936062977129889,0.05080002363372228
63,a_1811,picture,0.011826293219550591,0.525636294863876,0.44289357793125883,0.05080002363372228
64,a_1847,picture,0.05253556876062087,0.9815412341606948,0.6543609098018138,0.08179514788707289
65,a_1909,picture,0.09059651241624517,1.4018426970419575,0.7153631751019498,0.09034115025889201
66,a_2027,chair,0.31498536108275677,0.6776896607961335,0.7317565152581227,0.6351742927775756
67,a_2062,chair,0.3332000514341983,0.6905085963761854,0.7455981601466649,0.6471890228409762
68,a_2087,chair,0.2410926384286773,0.619910110542083,0.6693672465515376,0.5810195858479936
69,a_2116,chair,0.2145753687533782,0.5962943470804857,0.6438673905326082,0.5588853749799993
70,a_2254,table,0.12128873705147682,0.615531119068677,0.450326412673807,0.4375654667672926
71,a_2376,picture,0.0042152930194238976,0.25840452729691993,0.3211173352195918,0.05080002193515662
72,a_1590,sofa,1.3164810300277339,1.490951179355656,0.8107742969272598,1.089058503303309
73,a_928,others,0.7640328922420583,1.3140251541137697,0.4423670768737793,1.314394035339356
74,a_1197,picture,0.00836145713209948,0.5342703646126917,0.41216913658459603,0.03797042113988259
75,a_1222,picture,0.0073584819616253185,0.503977139946198,0.38453154948536217,0.037970421139882596
76,a_1248,table,0.9493049045876158,1.7595951918939665,0.7612364196777355,0.7087178971834387
77,a_1300,lighting,0.09873974166525196,0.43542191697643695,0.5875871981296109,0.38593074336220096
78,a_1325,lighting,0.08952321762075395,0.4005314918646322,0.6687118002159451,0.3342412354722625
79,a_1358,chair,0.3503419528959467,0.6186739073207397,0.8963913673634782,0.6317317159652712
80,a_993,picture,0.0916238001625844,2.4648776880775944,1.9683354423170696,0.018884861943774908
81,a_1204,chair,0.41708469991340513,0.6479218006134024,0.9131335311211174,0.704964706738652
82,a_1280,plant,3.837129139328974,1.224698327703512,2.5724275769779994,1.2179631093082155
83,a_1217,plant,0.32199089162301964,0.5644647761717079,1.0518146378021276,0.5423348715792131
84,a_375,picture,0.022984708364796262,0.5695745669741855,0.6754363241646718,0.05974533440197406
85,a_599,picture,0.017291680877549478,0.6279505614132277,0.6190575028625787,0.04448163758261004
86,a_623,picture,0.018730685524946587,0.7657712955391482,0.6401744772542802,0.038208169684949674
87,a_665,picture,0.01825863489199953,0.6034374042092642,0.7919173245225832,0.038208169684949674
88,a_427,picture,0.0660182172475927,0.9143999814987191,1.4203400456205277,0.05083177229138869
89,a_1460,clothes dryer,1.2252271665597025,1.463747994370206,0.998626400000001,0.8381992380004795
90,a_867,plant,0.2468000342662904,0.8306526243686673,0.35569873225176685,0.8353018760681137
91,a_1153,picture,0.09993955151270668,1.144971194510504,0.9561331005989756,0.09129026800596213
92,a_1238,picture,0.008256925762114712,0.4572089612483985,0.35549997435570396,0.050800042100769285
93,a_758,picture,0.008256925762114689,0.4572089612483987,0.3554999743557028,0.050800042100769285
94,a_986,picture,0.0034011994214320574,0.3401882476621287,0.2645112488385697,0.03779798465943478
95,a_1009,picture,0.004851739819592778,0.3829491486751921,0.2977597205484479,0.04254910669737373
96,a_1058,picture,0.0020599712486942773,0.207217269297783,0.4144345618370728,0.023987182884036142
97,a_1140,shelving,0.7444582845761623,0.6362689158472693,1.8628920650577543,0.6280756660755918
98,a_1483,washing machine,0.30702083238478356,0.5964466377346228,0.8349076108219347,0.6165351334775402
99,a_3027,washing machine,0.4611323369956903,0.6234105066173985,1.059605676830053,0.6980831969533191
100,a_3084,towel,0.0009478586848178718,0.11012199700000028,0.29657642494715375,0.029022370999999943
101,a_3132,plant,0.21245659355617816,0.36420037177683867,0.9414437336912371,0.6196343139670815
102,a_576,tv_monitor,0.02371862360102154,0.8017696045190035,0.5015052904760294,0.05898809573752084
103,a_635,table,0.2822213094018899,1.3064021227474476,0.6847864851719525,0.31546976661629367
104,a_909,seating,0.08462960404069575,0.5585899444392786,0.5125121895000689,0.29561399898472374
105,a_1054,chest of drawers,0.13390401851054695,0.43624172089834473,0.6349908352377385,0.4833914398727822
106,a_1095,lighting,0.08301792220063649,0.37031072378158664,0.7283219507202677,0.30780960767264687
107,a_688,chest of drawers,1.4772086727171378,1.2959985853659586,2.3784366109039796,0.4792319230460863
108,a_943,cushion,0.03644939768593738,0.46515601354370795,0.5187769592963345,0.151046628877037
109,a_737,others,0.887773613334471,1.227725802396172,0.5757376464848029,1.2559611946964198
110,a_420,stool,0.08379253043482415,0.4340693402186056,0.4377155579952789,0.4410158632909865
111,a_514,table,0.340795046142963,0.9651999473571776,0.7722695813531321,0.4572008769125177
112,a_615,mirror,0.09240352163914912,0.8542427062988275,0.6858153152465819,0.15772482872009258
113,a_723,mirror,0.0369115460427009,0.8927267205011609,1.0916908318262737,0.037874249778563344
114,a_825,toilet,0.2144540047524945,0.37679754460000003,0.8306489102000002,0.6851861836000007
115,a_867,sink,0.2353449176234088,1.2185883461827762,0.43019991288865717,0.44892881850499766
116,a_1216,curtain,0.24637373700722504,1.2964926232752547,1.2245201079645611,0.15518810848948836
117,a_3356,shower,3.8914715375556863,1.5266435405817558,2.175465423,1.1717205016576113
118,a_3470,lighting,0.016339523783620667,0.24607191233583744,0.285750253350177,0.2323757081986363
119,a_3512,chair,0.15876384906236435,0.45352205634117126,0.8372838497161869,0.41810031235218226
120,a_1621,others,0.000543129107217849,0.1523524379730224,0.10790707111358644,0.03303724050521861
121,a_1669,others,0.0021723093817148623,0.13481482463211486,0.3577015959999999,0.04504671738165257
122,a_1871,others,0.02641110692809539,0.23740313200000046,0.28958142789881786,0.3841753132520104
123,a_1023,chair,0.45542906757619267,0.8004795908927955,0.7478332547984969,0.7607915997505206
124,a_1468,chair,0.40358283458884364,0.7119285809872247,0.8378077710897555,0.6766309724815072
125,a_1516,sofa,1.8857813418982656,2.446655536698713,0.8361728932440773,0.9217696833837241
126,a_1568,table,1.1494167543600817,2.2033276176559458,0.5321783743136942,0.980259867340093
127,a_1731,chair,0.5736859209249776,0.8004795908927922,0.9420158703542267,0.7607915997505202
128,a_361,lighting,0.4990360362835979,0.5526286959648116,1.6347610330576527,0.5523879528045653
129,a_457,curtain,0.7897791564469452,3.519440953853264,2.134611053466794,0.10512674808502179
130,a_978,tv_monitor,0.019648330200000206,0.7530000000000001,0.4710000000000001,0.05540000000000056
131,a_538,picture,0.05607974829258315,0.677222620813339,1.4673157045159355,0.056435325439236905
132,a_573,stool,0.09556935514701353,0.4571999907493585,0.45720001392382253,0.45719998527578376
133,a_600,stool,0.09556935514701324,0.45719999074935735,0.45720001392382226,0.45719998527578387
134,a_634,chest of drawers,0.46131560182846065,1.5241630771947685,0.8209957228973507,0.3686598241329185
135,a_668,mirror,0.029449310099869536,1.1517686522462522,1.1434203026930954,0.02236165648725752
136,a_710,lighting,0.07901180448617574,0.40479218813282325,0.7316779166022722,0.2667717945725925
137,a_746,curtain,0.17630387532273306,0.6863694606075521,2.6013115599197425,0.09874418643786065
138,a_960,curtain,0.163796823720653,0.6549677848268073,2.1245697021484413,0.1177103233337409
139,a_998,chair,0.494515705774201,0.8354464769363457,0.7528152749660262,0.7862724065780674
140,a_1032,chair,0.4945157057741965,0.8354464769363427,0.7528152749660265,0.7862724065780626
141,a_1166,bed,6.8675877557603915,2.4702312946319585,1.2044226005673417,2.3082758188247663
142,a_1218,chest of drawers,0.2858797921216646,1.0818698875645032,0.7709185440783166,0.3427677329919127
143,a_1274,chest of drawers,0.22768728727704035,0.986687448436012,0.8045582170401397,0.2868148969605357
144,a_1295,lighting,0.0757330089411381,0.39236915111541726,0.7338920029178383,0.2630014857232295
145,a_1345,lighting,0.07573300894113855,0.39236915111541903,0.7338920029178392,0.26300148572322957
146,a_802,curtain,0.04583248552961759,1.2709208726882935,0.4567270699260559,0.0789583646724718
147,a_827,curtain,0.0458324855296186,1.2709208726882952,0.456727069926055,0.07895836467247358
148,a_861,picture,0.18526483360926516,1.289554211722477,1.0026848291553163,0.1432811116996788
149,a_895,picture,0.03156432817209604,0.45719999074936,1.304460173444477,0.05292483502870837
150,a_999,cushion,0.036244221313697894,0.47193491753496797,0.45710992269730766,0.16801034115184954
151,a_1259,picture,0.280598680997729,1.7701610434814192,0.752802388241603,0.2105677507812835
152,a_513,chair,0.6079011454364701,0.9652573842153156,0.7106196328605632,0.8862426106369837
153,a_740,cushion,0.029472542263812948,0.5197364810783763,0.3957288343845123,0.14329686911695233
154,a_1105,table,0.23985638935498663,0.9999978542327888,0.3997962027788163,0.5999479293823243
155,a_1631,oven,2.009178612711669,1.7680969834327707,1.3163038397367395,0.863289214681145
156,a_619,chair,0.6099070465895942,0.749419331550599,0.9414419012020938,0.864460662911427
157,a_1041,chair,0.4538167872253985,0.6656855046749114,0.8429301785979246,0.8087603544175997
158,a_1428,cushion,0.04314179409304969,0.4989117669248909,0.49897910230481757,0.1732974200983274
159,a_1528,cushion,0.10611399681769723,0.6049167800324392,0.6047952083531419,0.29004721464177197
160,a_486,picture,0.15421624782421894,1.167123038841784,1.1321309055309179,0.11671235816717916
161,a_620,table,0.47688378982832763,1.5009205341339127,0.7947316679201822,0.3997922233963874
162,a_654,mirror,0.017226618311504932,0.7627155482769029,0.5080570848924902,0.044455440653472074
163,a_688,picture,0.12396544527145047,0.871173231787855,1.3067442235368965,0.10889439670120986
164,a_724,curtain,0.02219741755351783,0.3916760031931573,1.9147293983419433,0.029598389551640743
165,a_814,table,0.30320162905535486,1.0800053477287288,0.7800179370732735,0.3599159015010309
166,a_624,bed,2.614470018090144,1.3049728697677994,0.9859541594241507,2.032008215640152
167,a_680,bed,5.854144807620902,2.1702468395233145,1.1420839345082636,2.3618717193603525
168,a_350,picture,0.0009578469677017305,0.3970173510508872,0.3403006716172722,0.0070896343210691305
169,a_375,picture,0.0013162699798418614,0.4413933338671555,0.3783372378179193,0.007882066918718955
170,a_573,towel,0.030189668636134398,0.23740313199999985,0.35770159600000007,0.35550934739999995
171,a_1387,curtain,0.3276505077262113,1.5683124577653769,2.180908559543111,0.09579454876028491
172,a_616,mirror,0.038685739681735144,1.6968825884949041,1.153917671158806,0.019757149560253318
173,a_1147,toilet,0.236652680937696,0.4315179583999989,0.7618933962000005,0.7198107778000014
174,a_1193,cabinet,0.900118571343154,1.9561783034959608,0.8575926902873646,0.536550018081656
175,a_1221,picture,0.042757823162549856,0.9226572433023537,0.9122445489524204,0.05080002363372184
176,a_595,seating,0.29926359790439516,1.2785564661025994,0.4774969254465044,0.49018881843206696
177,a_640,bed,3.6923461900783114,1.4195374380779657,1.2334733027562168,2.108753460495606
178,a_850,picture,0.06489939982167578,0.9090522250443286,0.7068278841448162,0.10100390678685828
179,a_1288,curtain,0.3676231432306746,1.1537542939186096,2.134087662852835,0.14930599927902222
180,a_1336,curtain,0.36762314323067896,1.1537542939186096,2.134087662852835,0.149305999279024
181,a_1538,chest of drawers,0.35462016122415674,1.3780540574065243,0.637253023927152,0.40381761904296914
182,a_1617,picture,0.004392150539489099,0.37045404933798237,0.28804423404131235,0.04116078838740462
183,a_1671,chest of drawers,0.10043975533004589,0.4500879645347613,0.5588844134232445,0.3992879907782978
184,a_1726,picture,0.0021188099329112514,0.29054000570120586,0.2259075681589045,0.03228161688099601
185,a_1771,towel,0.05027714632754548,0.23740313199999893,0.595707614430822,0.35550934739999995
186,a_1817,cabinet,0.6536311901685771,1.244603514671325,0.9398079531605638,0.5588080178622247
187,a_1873,curtain,0.10572634849018456,0.40138504771505307,2.1406635642051697,0.12304773554205717
188,a_858,mirror,0.033378387135483384,0.9927106352528501,1.7648692926281004,0.01905154171623868
189,a_1065,mirror,0.03229307241374058,0.9553589033397197,1.7742413030912698,0.019051541716239132
190,a_1115,table,1.0633548354989923,1.7204139896824184,0.7620000181243586,0.8111296245677918
191,a_1139,picture,0.012585665961872331,0.4064087420701991,0.6096058243264005,0.05080003972460204
192,a_1340,table,0.23178118851099,1.320800542831421,0.4318042320079134,0.40640033035067447
193,a_463,picture,0.25378934935206565,1.3503902928747926,0.964564556300915,0.19484209273080857
194,a_542,table,0.09525358669541999,0.7289227106623145,0.312985250345433,0.41751875088242724
195,a_594,lighting,0.04440242836962533,0.3047999739646912,0.477943799457403,0.30480000167242954
196,a_656,plant,0.07796131266819487,0.4125961075153562,0.4527353806589605,0.41735880583566287
197,a_702,table,0.3583848304396627,1.3715996742248544,0.4571998467281375,0.5714999139308933
198,a_747,table,0.3583848304396618,1.3715996742248535,0.4571998467281371,0.5714999139308927
199,a_813,sofa,4.41505802339014,2.690473198890691,0.8391539426106371,1.9555373083154315
200,a_1153,counter,0.22311085314291074,1.1545454175019079,0.5939221486456238,0.32537198263004163
201,a_1812,cabinet,0.26075100248353256,0.6095999999999985,0.9906001524000002,0.4318000000000008
202,a_4931,tv_monitor,0.3867057632734687,1.0317334999418826,0.8807407265943743,0.425564148025983
203,a_669,toilet,0.23527028014836712,0.4604950658,0.7266203654000003,0.7031282102000027
204,a_735,bathtub,0.40295736921869557,1.4498169387077677,0.43474214026932967,0.6393139690841639
205,a_2186,washing machine,0.39938914592235414,0.5884500940841706,1.1473502062109127,0.5915488621822593
206,a_2254,mirror,0.043338927766017804,1.0279036234852368,0.8299682605504661,0.05080006650849892
207,a_2226,table,0.1664134176529391,0.8840276538708808,0.4440210572098406,0.4239541810241772
208,a_2256,chest of drawers,0.16166894066451024,0.7882611784841007,0.8054062961770124,0.25464868275266994
209,a_2309,table,0.23182280660317545,1.0040811737431135,0.7516590508413189,0.30716126245655495
210,a_2453,plant,0.010089157312271864,0.20040483027696665,0.24696172914829212,0.20385297387838197
211,a_2547,picture,0.007858925754913273,0.5214949121848863,0.7616332818043923,0.019786418777384178
212,a_2577,picture,0.009870216380335816,0.3493395725606341,0.6986791843032218,0.040439063037744916
213,a_2659,curtain,1.5173575617449442,2.7537556979933515,2.7287776382675957,0.20192699255649602
214,a_2184,lighting,0.01843522343440151,0.30088126182556074,0.20366659164428746,0.3008385372161868
215,a_2210,lighting,0.01843522343440147,0.30088126182556074,0.20366659164428702,0.3008385372161868
216,a_2498,picture,0.020262502342493747,0.6088085220259624,0.6551616088672934,0.05080002363372317
217,a_375,shelving,0.9265911585858376,1.8966340779549782,2.19944777415174,0.2221216793338211
218,a_433,shelving,1.133633039950058,1.885694710058781,1.0181595335706357,0.5904529273984274
219,a_623,chest of drawers,0.18130038759247988,0.9311277554552724,0.6280473349988601,0.3100252618436097
220,a_667,bed,1.844535086102509,1.3654010460481039,0.78553908766188,1.7197245433645822
221,a_701,seating,0.0929856792204824,1.0015232558917813,0.31866641616989927,0.2913524894778055
222,a_837,shelving,0.1356110288828371,0.4028015498911496,0.6195705994367613,0.5433917957786674
223,a_885,lighting,0.004165800311079317,0.3346932689361575,0.03718814293217676,0.3346932689361566
224,a_917,cushion,0.0063524378804670975,0.27452729994105296,0.21117482371339816,0.10957532005856933
225,a_973,lighting,0.00797038570916911,0.16629350290090195,0.2835412514816941,0.16903934650456753
226,a_1039,lighting,0.01282589065314541,0.3556067943572998,0.10160094499588057,0.35499295592308044
227,a_1052,tv_monitor,0.07806552618057737,1.2426920251257387,0.7893960817233452,0.07957942807706786
228,a_1104,picture,0.0801481427961056,2.9264182960676384,2.5233300403170458,0.010853829670399051
229,a_1139,picture,0.0926934499281665,1.1870764680396688,1.733702333389762,0.045039733981298014
230,a_1162,picture,0.11616906738346537,1.2798503199417233,1.86919675843364,0.04855973435413885
231,a_1194,cabinet,0.9604130690536061,1.828799962997439,0.9398000191892947,0.5588000127792044
232,a_1270,table,0.23057781041267011,0.7725903684325051,0.3863036288927686,0.7725728344476774
233,a_1302,table,0.25193522111015115,0.7957434669964183,0.3978804312459977,0.7957254075506279
234,a_1348,plant,3.286679979201977,1.2593472906297494,2.0941834276961235,1.2462270932229165
235,a_1462,chair,0.3057899539867098,0.6114668697118739,0.7386867403984068,0.6770020425319672
236,a_1491,chair,0.30578995398671194,0.6114668697118777,0.7386867403984074,0.6770020425319672
237,a_1532,chair,0.30578995398671155,0.6114668697118759,0.7386867403984066,0.677002042531969
238,a_1568,table,0.5650714701512994,1.4050084303801391,0.526206483183178,0.7643077373504641
239,a_1595,chair,0.30578995398671227,0.6114668697118751,0.7386867403984074,0.6770020425319707
240,a_971,sofa,1.409447230175989,2.1502529144287164,0.8396879959106452,0.7806229782104511
241,a_1024,sofa,2.24641716337873,2.7171155067606625,0.8144316703081131,1.015144004821778
242,a_1251,cushion,0.057698824904367965,0.6697705698717632,0.5603831050252244,0.15372902567440636
243,a_1283,chair,0.3328451357254316,0.5972861647605918,0.8858688458961622,0.6290574797028942
244,a_1345,table,0.8387055820957308,1.4000878334045415,0.7500619626045191,0.7986511290073417
245,a_1376,chair,0.33284513572543095,0.5972861647605872,0.8858688458961608,0.6290574797028988
246,a_1410,table,2.185182013369616,1.880107998847962,0.9314698272422386,1.247774277311766
247,a_1478,shelving,3.2941957218203877,1.9521701066605113,2.8690901038656116,0.5881492575887173
248,a_1594,curtain,0.45528367539590336,1.5001680995485798,2.578265277184072,0.11771032333374007
249,a_1662,picture,0.14361532100412894,2.028896161885537,1.39340344679618,0.050800042100767995
250,a_1692,chair,0.9452605782336831,0.9071636795997622,1.0332070164255582,1.0085061373405506
251,a_1022,chest of drawers,0.12476382483743652,0.465695752161297,0.6615066918953221,0.40499733162612106
252,a_1062,chest of drawers,0.18748902248193647,0.5334143128219053,0.7576988534828222,0.46388950799196593
253,a_1122,picture,0.02537776258123826,0.6969405140689773,0.6969405534821209,0.05224706307350946
254,a_1148,shelving,0.02557481589545448,0.6987397336926335,0.6987397732075238,0.05238194394104845
255,a_1208,picture,0.03426871563081229,0.7703307078201405,0.7703307513836202,0.05774885555721279
256,a_1468,tv_monitor,0.07908806665118602,1.1257522285051034,0.6697489011109667,0.10489532528199998
257,a_1508,chair,0.4682594980756236,0.7742724120616911,0.8099487387010906,0.7466813027858712
258,a_1552,chair,0.46825949807562656,0.7742724120616927,0.8099487387010929,0.7466813027858722
259,a_2197,cabinet,0.2549629897921674,0.4819629960708365,0.8587241361286794,0.6160412280923162
260,a_2245,lighting,0.10050257612579365,0.3967975275602704,0.6384050074155005,0.39674544715150617
261,a_2275,lighting,0.1062599585709082,0.40423424922264695,0.6503699013935679,0.40418119273042113
262,a_2984,dishwasher,0.16011285543140208,0.42034878377431595,0.812076909625831,0.46905011362988536
263,a_3220,stool,0.039212285952438614,0.31083405017852783,0.40584847800328144,0.31083481223651926
264,a_3326,lighting,0.029585559007146843,0.31248814937204017,0.5557300431860238,0.1703657744262852
265,a_3376,table,0.13025530764623267,0.5124956703186055,0.49911600721085636,0.5092179800861879
266,a_3599,bed,7.971707072354398,2.3703436680574708,1.3045520017342591,2.5779745093711415
267,a_2279,sofa,1.7306389981183554,2.1332396268844604,0.939546221730455,0.8634728624024309
268,a_2423,table,0.5184605611251135,1.0448110430028077,0.4700188230439856,1.055753963963453
269,a_2543,table,0.13130978398463658,0.508062481880188,0.5087001848872271,0.5080635822385029
270,a_2628,cabinet,0.3621058656897797,0.4131801101456266,0.6153746321317839,1.4241527200764126
271,a_2691,plant,0.12280185391400626,0.4673937844228799,0.5605159190724804,0.46874218404007645
272,a_2908,plant,0.874153699710362,0.8465427856870259,1.35274356010342,0.7633494761978565
273,a_867,lighting,0.02228714597835905,0.38231272995471954,0.15247395394362684,0.3823314607143402
274,a_923,mirror,0.0059250643350067115,0.3005870524097487,1.305276144055697,0.015101510882232988
275,a_1175,curtain,0.0390916923312967,0.7992572942968835,1.0176407873327842,0.04806216811850028
276,a_1164,mirror,0.00977402966008538,0.46860587536679543,1.381164868958516,0.015101510882232116
277,a_1246,chest of drawers,0.26286733215420044,0.6339951071717796,0.6538379616283575,0.6341333285427889
278,a_1304,lighting,0.057737534524545955,0.43515019580647785,0.810826817720251,0.1636405563354493
279,a_441,chest of drawers,0.2762356568571855,0.9962720181387754,0.5989487631151468,0.46292659555760507
280,a_659,lighting,0.1070815241909578,0.3812098205089575,0.7368968478891297,0.38119198920201763
281,a_835,mirror,0.034719812710844004,1.3963688258901983,0.8180185714729941,0.030395834112761498
282,a_889,bed,3.979437754291607,1.6739994443454715,1.059094344172428,2.2445627830077544
283,a_1345,chest of drawers,0.5739133735170626,0.8902951364785938,0.669549801300596,0.9627853172356464
284,a_1672,chair,0.5032077035661396,0.8450741689610529,0.7942398119901186,0.7497229431164376
285,a_1735,cushion,0.013202049941427665,0.37288713457657846,0.36811530395598274,0.09617896487739584
286,a_1773,picture,0.010951446646571801,0.601436594298367,0.42671762873116165,0.04267180930910898
287,a_714,picture,0.003542431574544476,0.598788296315296,0.454186049132545,0.013025499206584364
288,a_919,picture,0.0034705347945006636,0.6450564448670828,0.43313078127524474,0.012421659931262317
289,a_1011,plant,1.6510286077241418,0.9983352462147678,1.4271039978667706,1.1588375826987523
290,a_847,chest of drawers,0.4477585958098852,1.4372546792970515,0.824398363686248,0.3778966827200785
291,a_1107,picture,0.09610343542411866,1.3469890023801554,1.521536470187384,0.04689132409109975
292,a_1159,plant,0.199211643989073,0.47063265580557356,0.8238809973325045,0.5137693301312345
293,a_1502,shelving,1.3069321762332533,1.4923386395732245,2.119056453610036,0.41327881116613446
294,a_756,curtain,0.05234034946648176,0.5213207602500921,2.5485048291931225,0.03939545649323506
295,a_731,lighting,0.006013907523095396,0.27626537321777067,0.07893218980614503,0.2757884917103972
296,a_760,lighting,0.012825890653145466,0.3556067943572995,0.10160094499588057,0.3549929559230822
297,a_882,picture,0.019455320213151425,0.4699126129026181,0.7048604916584034,0.05873785903557405
298,a_905,picture,0.018036061655261195,0.717274706911327,0.6080470113919664,0.04135414406346527
299,a_1161,picture,0.012585665961872059,0.40640874207019806,0.6096058243264,0.05080003972460112
300,a_1281,shelving,0.10452078941008577,0.5064344633842711,0.6528473118747531,0.31613152672835554
301,a_240,chest of drawers,0.33093020780475035,0.8919043711972112,0.9403214507609818,0.3945860943875621
302,a_278,lighting,0.021907794010586217,0.2264452341976561,0.4274600071109159,0.22632888050157535
303,a_400,lighting,0.018852704486735185,0.21538800911092232,0.4065873156146729,0.21527733691664963
304,a_452,seating,0.17623050907933802,1.1773398732851872,0.3722427656660997,0.40211750283969583
305,a_524,curtain,0.3179209923786861,0.9318298259187736,2.177902609090917,0.15665495747118907
306,a_562,curtain,0.13690933136037114,0.7036789428078105,1.6446610345321295,0.11829927717782462
307,a_644,chest of drawers,0.34445683235928837,1.0000875392708988,0.6026938182799075,0.5714787028705688
308,a_688,lighting,0.027440830817479733,0.25419241838256756,0.42471525831204343,0.2541773218877267
309,a_712,curtain,0.18663289332348307,0.7802365095257864,1.8235938392814697,0.13116978424329342
310,a_798,picture,0.008845735092350267,0.4564289750445182,0.6389995794701575,0.030329143806493895
311,a_832,chair,0.20631247958518079,0.42069996893405953,0.9983532727967688,0.4912117794156079
312,a_902,picture,0.00011749047823676371,0.12341872569075722,0.09253996137020422,0.010287084322403215
313,a_952,cushion,0.5580314148247919,1.5118179990446114,0.6045189744948762,0.6105893149796254
314,a_1031,bed,3.2962018665669555,1.3723967352163815,1.287143794793335,1.8659803129065273
315,a_451,lighting,0.011529818062834372,0.12198806554079056,0.774842521869437,0.12198085241909595
316,a_522,picture,0.007464735950379682,0.5122556338906208,0.3866370713563972,0.03768983307432006
317,a_731,others,0.02022468333767828,0.5206408500671404,0.8219312578884482,0.04726155353743545
318,a_759,table,1.9031542111538025,2.175734697811995,0.7551249549978818,1.1583751163466751
319,a_1060,chair,0.6327927635750314,0.7163482015078468,1.0940669364343254,0.8074087203834854
320,a_1095,chair,0.3547493558920224,0.5906690457124535,0.9021192095254159,0.6657535223303048
321,a_1254,chair,0.44478444887569796,0.6369229114922507,0.9727619850994025,0.7178870720529752
322,a_915,chair,0.3003483848875169,0.5587859020233166,0.8534246036529545,0.629817467498779
323,a_979,lighting,0.25464646718485706,0.5006317376186731,0.9710956819081467,0.523790061915399
324,a_1039,picture,0.030389933690334797,0.6386130582225963,0.9367593648958951,0.05080002363372318
325,a_536,chair,0.5457499275672563,0.690576334590055,1.0730401382390435,0.7364885982401748
326,a_609,picture,0.02831689233522092,0.91439998149872,0.6096000715142504,0.05080007713097601
327,a_875,chest of drawers,0.11298914080932417,0.7462583149302764,0.7446644773755612,0.20332317639602415
328,a_913,picture,0.011171914086147124,0.523049626830062,0.6538204178094984,0.03266827568092623
329,a_936,picture,0.013482350503468818,0.5568722439159632,0.6960992313296159,0.034780745554787273
330,a_959,picture,0.01089242641338188,0.518651031199882,0.6483221027640831,0.03239355120492071
331,a_1015,bed,5.381146634197195,2.2823156738281307,1.0260069656372102,2.2979935455322296
332,a_1067,lighting,0.03258348459134462,0.261316434778905,0.47721668641727355,0.2612854235509764
333,a_1095,lighting,0.05734152350506374,0.31549365133338014,0.5761552464252374,0.3154562107279393
334,a_1151,curtain,0.1821920120595746,0.9310581684112571,2.1410677388519206,0.09139493109367261
335,a_1175,curtain,0.2456386774226557,0.9310581684112569,2.886674567663917,0.09139493109367437
336,a_1335,chair,0.2143774939241015,0.4317999333143252,0.939716209290159,0.5283234659146956
337,a_1401,cabinet,0.5976817575083847,1.2376432592722908,1.2115157965306107,0.39860747485514814
338,a_1241,picture,0.0020008587346544496,0.33052259683609186,0.4827218909655152,0.012540598889042798
339,a_1269,picture,0.019732133133997187,0.7087945334525442,1.0351807736277363,0.026892890301178703
340,a_1408,picture,0.0019252726564440619,0.32630702822460694,0.47656513414734286,0.012380652926036202
341,a_1450,chest of drawers,0.5806314617716398,1.3724921941757218,0.9257484376430508,0.4569805264472967
342,a_3615,counter,0.016255275148339215,0.8570313761601238,0.037846063375473006,0.5011605658623793
343,a_3961,table,0.1410409100081423,0.7469803499221788,0.4351944872846166,0.4338629237524481
344,a_459,picture,0.1082482487809714,1.0780748144801697,0.8382503436825929,0.11978384197421305
345,a_508,curtain,0.00040533086447017787,0.10314053320244912,0.5042080941221093,0.007794181046073323
346,a_554,curtain,0.3859394481871194,0.7375093182931506,1.7921092544257595,0.2920029083981514
347,a_9023,shower,6.60897676699822,2.4720491320007665,2.438400000000003,1.096407953714159
348,a_9114,mirror,0.00721213586970247,0.5728592904052783,0.49565509612806147,0.025400154795386216
349,a_1866,mirror,0.03623472798167922,0.7571775390063146,1.0766036449069059,0.04444996640086174
350,a_2141,towel,0.020647538973751555,0.6095958352088928,0.7619998157024384,0.04444996640086174
351,a_2141,towel,0.053953026075702626,0.2880971297276933,0.43408358701272276,0.4314232155003975
352,a_655,toilet,0.3638863281217751,0.5333999999999998,0.8556624999999995,0.7972788220000003
353,a_791,mirror,0.014959032152134767,0.6718686848457445,0.8763000246012678,0.02540775378577642
354,a_882,table,0.3508859686123691,1.0998251283210763,0.8001156950929234,0.39873978847276637
355,a_932,stool,0.058844961085848246,0.4742342559038262,0.2912172748819726,0.42608792298927234
356,a_1004,chair,0.548625750654425,0.7701782264960111,0.886552197197179,0.8034903051294654
357,a_1052,mirror,0.0977389983592132,0.8419282255318237,0.6789762161785008,0.17097722059638587
358,a_1120,lighting,0.030189668636134436,0.23740313200000027,0.35770159599999984,0.35550934740000006
359,a_1526,shower,1.3603520757750445,0.8376552970000035,2.030000004,0.7999999240000008
360,a_1604,cushion,0.010567286965027727,0.31680147500967126,0.31609490592726247,0.10552583792462221
361,a_1695,table,0.04726904581700851,0.42088717222213745,0.2668363712728026,0.4208875894546509
362,a_750,sink,0.07459920183942499,0.5974810719490051,0.2689880638094593,0.4641699492931366
363,a_1063,picture,0.008794007169836564,0.37054210713479074,0.46718102654716764,0.05080003972460112
364,a_1092,picture,0.007041592387051288,0.27341227812764224,0.4129905870160121,0.06236094890379529
365,a_1179,toilet,0.1980250874333444,0.5365741872000003,0.5791211683999999,0.6372663658000002
366,a_1212,picture,0.005233594092105566,0.26820719097627643,0.3841188031268281,0.050800039724601564
367,a_1229,picture,0.012585665961871972,0.40640874207019806,0.6096058243264011,0.050800039724600676
368,a_1246,picture,0.008743057234323252,0.32073655053568795,0.5366001816772582,0.050800039724601134
369,a_1316,picture,0.0031779706025737878,0.44038442015696133,0.5680847204535118,0.01270295679371003
370,a_1333,picture,0.0004217114294386913,0.1607267360321587,0.20654868072271526,0.012702956793709586
371,a_1021,picture,0.013908189842156905,0.40730354963600135,0.6721842978316844,0.05080003972460067
372,a_1217,picture,0.019170572972557236,0.5231816729955504,0.7456486940943673,0.04914148875872091
373,a_1254,picture,0.00666381113414811,0.2853040290325118,0.4597806851773281,0.050800039724600676
374,a_1292,picture,0.004367918795489907,0.2490714879176173,0.3452124807086449,0.050800039724601134
375,a_1313,picture,0.003107851369018523,0.1841974012075116,0.3321335063053765,0.05080003972460112
376,a_1330,picture,0.002150686752608536,0.16409284426172488,0.2580022333217065,0.05080003972460091
377,a_1397,picture,0.00624989615480396,0.3098489009193424,0.3970624239577634,0.050800039724601
378,a_1414,picture,0.007064921310047971,0.33074703046430354,0.42048191691126163,0.050800039724601
379,a_1431,picture,0.012385175359748412,0.44837398067052264,0.5437480416429182,0.05080003972460102
380,a_1217,dishwasher,0.23873490158745822,0.5565167886847836,0.7669643192079694,0.5593227500566997
381,a_3160,sink,0.07459920183942509,0.5974810719490051,0.26898806380945955,0.4641699492931367
382,a_3442,counter,0.5959651791058995,1.746785951615706,0.9924729042263958,0.34376569568670734
383,a_3524,shelving,0.01629891532118008,2.044638622838343,0.03987802643035842,0.19989801717489114
384,a_3738,chair,0.40911659954628216,0.7455436706116283,0.791198713763597,0.6935670314112485
385,a_3792,curtain,0.7945865078278062,3.7705859350278517,2.3451136686539567,0.08986042022705032
386,a_3843,curtain,0.4873526511004425,2.537627334594728,2.1372092437744143,0.08986042022705026
387,a_1675,picture,0.029463400603461413,1.25582222250917,1.2360861417292206,0.018980426606851064
388,a_1713,mirror,0.023673764772570726,0.6531907118198467,0.8153721817895998,0.04444996640086175
389,a_1732,towel,0.030189668636134512,0.23740313200000007,0.35770159600000023,0.35550934740000084
390,a_1776,mirror,0.014439883662936054,0.7801347751779317,0.7786610326895582,0.02377089947752499
391,a_1816,chair,0.15200424398079018,0.42447960977209775,0.7377835595564061,0.48536662170505274
392,a_1866,chair,0.2356459535026018,0.49127529411315907,0.8538804382324212,0.5617434249877933
393,a_1888,chair,0.2356459535026012,0.49127529411315857,0.853880438232421,0.5617434249877925
394,a_1914,chair,0.23564595350260306,0.4912752941131602,0.8538804382324228,0.561743424987794
395,a_1950,chair,0.23564595350260154,0.491275294113159,0.853880438232421,0.5617434249877928
396,a_1972,chair,0.2356459535026035,0.4912752941131602,0.8538804382324245,0.5617434249877938
397,a_2094,lighting,0.0018246076789450983,0.1961935983920834,0.04476768383166174,0.20773995823097668
398,a_2136,chair,0.15679404690821452,0.4288921709795295,0.7454529859303294,0.49041211712347227
399,a_593,bathtub,0.6088283403973158,1.7438174348508284,0.46479716539999905,0.751156403614009
400,a_908,cabinet,0.4262688176034059,1.0149202082366426,0.880182725305933,0.4771762542179999
401,a_1059,toilet,0.20694297149982355,0.4201974323999993,0.6899339769999996,0.7138217117999996
402,a_1115,lighting,0.016568798062261723,0.29616739203783604,0.18889332295441186,0.2961673347739655
403,a_1251,chest of drawers,0.31549131802946173,1.0374398235031939,0.734413975894242,0.41407934206901054
404,a_1336,picture,0.010049697016843417,0.5223135444914375,0.37875446938790713,0.05080002363372495
405,a_1357,picture,0.01787338267216494,0.7058557461491624,0.49845606529611086,0.05080002363372141
406,a_1395,chair,0.31703247311968563,0.650765495594363,0.8233588681242132,0.591684323645665
407,a_923,plant,0.916339768541479,0.935005132161299,1.0977183248836864,0.8927947467175946
408,a_1052,stool,0.05848082746082871,0.3890163950793033,0.4301019343658453,0.34952175159132537
409,a_421,tv_monitor,0.08762058062033024,1.0530314584811196,0.6770893863878625,0.12289063123227661
410,a_778,picture,0.14929890034333343,1.1525302475910422,1.5913595955408415,0.08140216388217723
411,a_826,tv_monitor,0.22933338738530906,1.2281864812117378,0.6896784659590772,0.2707424203456031
412,a_1085,curtain,0.35142127296289866,1.4840052127838146,1.5961600542068526,0.14835978088067667
413,a_910,mirror,0.008417854670285697,0.6095998585224155,0.9143998920917531,0.015101510882232105
414,a_946,picture,0.27017702404281063,1.3123724061907647,1.5081833063666277,0.1365014277379099
415,a_1287,lighting,0.026843108482270298,0.3300649970769882,0.24638013421092353,0.33008641323738486
416,a_1397,tv_monitor,0.025342178728929063,0.8263216170572015,0.48804069920009574,0.06284037883803877
417,a_1687,sink,0.07459920183942523,0.5974810719490056,0.26898806380945983,0.4641699492931368
418,a_3310,picture,0.012585270530846286,0.6095999479293823,0.4064000193362274,0.05080002363372316
419,a_3530,cushion,0.04783192906239237,0.558655910491944,0.559020118713379,0.1531602478027354
420,a_3606,cushion,0.04783192906238126,0.5586559104918933,0.5590201187134198,0.15316024780270254
421,a_2426,sofa,7.5779097526256844,3.1304405927658094,1.0008197292709926,2.4187339710384386
422,a_2822,table,0.8134607377867853,1.6140559317632306,0.5666944411893344,0.889342533864973
423,a_3246,chair,0.5124784470322662,0.8429832217450073,0.6378091367480583,0.9531602844511431
424,a_3290,stool,0.2140142995403966,0.4391117691993821,0.9901156492996971,0.49224554000043885
425,a_3317,stool,0.2140142995403939,0.4391117691993781,0.9901156492996956,0.49224554000043774
426,a_3344,stool,0.2140142995403951,0.43911176919938,0.9901156492996968,0.4922455400004379
427,a_3510,cabinet,0.21115053451031612,0.9147577625673797,0.5080001120959601,0.45438320807498755
428,a_3574,bed,3.8724661921466637,1.6124436855316175,1.1369667053222676,2.112298700981727
429,a_2071,oven,0.32117220998440804,0.5949990894000006,0.8879984272000012,0.6078682534000011
430,a_2278,dishwasher,0.26501099682875046,0.49590315106289923,0.8242495955005548,0.6483481636504063
431,a_2993,shelving,0.22772997056317681,2.531127851481815,0.45008815396293345,0.19989803481927843
432,a_3010,shelving,0.23738885900174872,2.638482546521571,0.4500881539629346,0.19989803481927876
433,a_2827,curtain,1.8624522839323314,5.10768538292539,2.13358949309265,0.17090318351984024
434,a_2869,counter,0.048633436340285316,2.3831789250077113,0.03784606337547303,0.5392095743913606
435,a_2450,cushion,0.10303642156092166,0.5307329297065735,0.36579572552202644,0.5307330175528371
436,a_2518,lighting,0.0674093228319851,0.3106187886243905,0.6986577478487755,0.31061881829383686
437,a_2668,chair,0.4810376221288037,0.7109790742397308,0.8394170314380646,0.8060174584388731
438,a_2702,chair,0.4810376221288049,0.7109790742397325,0.8394170314380642,0.8060174584388735
439,a_2728,chair,0.48103762212880385,0.7109790742397308,0.8394170314380646,0.8060174584388734
440,a_2934,chair,0.4810376221288035,0.710979074239731,0.8394170314380645,0.8060174584388728
441,a_476,tv_monitor,0.07050472500061009,1.0079493644762891,0.6104482004876168,0.1145857706074036
442,a_539,picture,0.08655656238500203,1.0025475974841362,1.0158616901748676,0.08498854941170109
443,a_753,table,0.22287521905247923,0.6222725945377245,0.4572781796656437,0.7832504085433556
444,a_787,chair,0.551951923262962,0.7243968827519893,1.0058700913775827,0.7575002547008665
445,a_833,table,1.1370535949663703,1.8241882793263153,0.7302499338984503,0.8535711901367979
446,a_885,chair,0.19310993116459452,0.4650901274267518,0.7921035773285819,0.5241861159094157
447,a_916,chair,0.16114161681382883,0.43786290762929236,0.745732396926185,0.4934993097378675
448,a_973,chair,0.177390844272093,0.4521119483188134,0.7700002010314182,0.5095588836871169
449,a_1036,chair,0.16204639834608286,0.4386808860621303,0.7471255110875483,0.4944212233892742
450,a_1067,chair,0.18489583733048234,0.4584000211268845,0.7807095338511302,0.516645941157151
451,a_1146,chair,0.16739086825851568,0.44345154440385487,0.75525050733204,0.4997980583703032
452,a_590,lighting,0.16331560010460153,0.37387194345949143,1.1507333530665973,0.3796034008264545
453,a_812,chair,0.2523650099927098,0.4937698263007811,0.9276255043258623,0.5509750241618464
454,a_890,chair,0.30460566496993996,0.4374619981721627,0.6064665940980402,1.1481291936258682
455,a_932,tv_monitor,0.0794128436660961,1.0487280649707245,0.6351451596924919,0.11922157770764485
456,a_1034,table,0.8618871549557193,1.6314372499407161,0.8306801240652977,0.6359840368842996
457,a_1064,stool,0.12376661527656807,0.48061203025167387,0.6535823477564097,0.394011195974577
458,a_1206,plant,0.18177633999071358,0.44261617958545696,0.8315252065658573,0.49389502406120245
459,a_683,oven,1.101678787076711,1.746122569787197,1.1813398838102047,0.5340788680899611
460,a_457,shelving,0.056810512171991734,0.990600407123567,0.2607222151837728,0.21996428185675942
461,a_584,cabinet,0.6431300811914843,1.8035531758622814,0.8508468241060413,0.4191007998337037
462,a_687,refrigerator,0.9671549923365932,0.8127272727272737,1.593636363636363,0.7467272727272753
463,a_717,picture,0.317965696664504,1.1671230388417868,1.1671232258397088,0.23342475706779364
464,a_1216,washing machine,0.6186956013912078,0.6966320897263643,1.16105348287727,0.7649293534250257
465,a_1278,chair,0.21732049180686144,0.4300997704267487,0.9000897321144956,0.5613654255867007
466,a_1304,chair,0.21732049180686214,0.43009977042675046,0.9000897321144955,0.5613654255867002
467,a_1334,chair,0.21732049180686328,0.4300997704267504,0.9000897321144973,0.5613654255867021
468,a_1384,table,0.6245871185527088,1.4050420158165586,0.5975969936236859,0.7438670258876706
469,a_1462,table,0.8313254547936558,1.5455462173982113,0.6573566929860555,0.8182537284764386
470,a_1506,chair,0.2173204918068621,0.4300997704267502,0.9000897321144956,0.5613654255867004
471,a_1536,chair,0.21732049180686155,0.4300997704267502,0.900089732114496,0.5613654255866987
472,a_1950,counter,0.15987979183376327,1.2347263650834135,0.2377557763825915,0.5446177295272557
473,a_381,cabinet,0.6877411835882884,1.816067038243495,0.8999188232421875,0.42081365113426705
474,a_690,toilet,0.1691493012611037,0.4044228712286859,0.6572824467160351,0.6363300981964466
475,a_861,curtain,0.20467053089962273,1.3161553443279397,2.412416447608033,0.06446082859196436
476,a_914,towel,0.0301896686361344,0.23740313199999985,0.3577015960000001,0.35550934739999995
477,a_960,mirror,0.04747648532966935,1.4962434259913404,1.0904507474583274,0.029098476475427404
478,a_1006,picture,0.04534140908024875,0.9328478901232744,0.9567980128906943,0.05080002363372227
479,a_1062,picture,0.010395651251054046,0.4571999981352125,0.45719998010356355,0.04973238405141078
480,a_1096,picture,0.014615061094873845,0.5449822605388313,0.5118906810991866,0.05238911304253603
481,a_646,plant,0.15526640938265698,0.5173935213085411,0.6074323337708766,0.49403602389028933
482,a_707,plant,0.1337001504099302,0.4922349519712253,0.5778955733409191,0.47001322683102115
483,a_752,mirror,0.004264130960736366,0.4218080704752873,0.8595015998823192,0.011761669185774707
484,a_348,picture,0.2347629457448261,0.8748047396734371,1.3795703042788603,0.19452462441587562
485,a_754,curtain,0.9231032705977428,3.386112724007196,2.4452381181716945,0.11148789630180558
486,a_1010,chest of drawers,0.1601362799204307,0.5392218780517579,1.43583978716284,0.20683129310607873
487,a_766,tv_monitor,0.18410626274970393,1.5722603810000035,0.9220199479645965,0.12700001555252238
488,a_676,curtain,0.12235591615123673,2.928691468136318,0.7418476466684718,0.05631662600704601
489,a_1004,mirror,0.032847418103103015,0.6051480870712959,0.6051481190572666,0.08969699340796479
490,a_603,picture,0.006022734931074043,1.0032999515533463,0.22269969442401538,0.026955248335875277
491,a_829,lighting,0.12130714726484508,0.28751473647212855,1.467459581268338,0.28751475177150165
492,a_863,sofa,8.26478496638413,3.024101904775746,0.9553006806161706,2.860849750847438
493,a_894,cushion,0.05269244888216028,0.515414789319039,0.5100984663599717,0.20041835308074965
494,a_919,cushion,0.05208034138814688,0.5244784943991686,0.5101983310458538,0.1946287993774729
495,a_551,mirror,0.03594746248970462,0.7333455136024357,0.9166879331119031,0.053473435278114476
496,a_1166,toilet,0.2352702801483662,0.4604950658,0.7266203654000001,0.7031282102
497,a_1230,bed,5.282544777831298,2.0058732628822327,1.1371383493533358,2.315935134887695
498,a_1360,cabinet,0.17525850066239396,0.8397708898583058,1.0103868088182855,0.20655257254838982
499,a_1479,tv_monitor,0.028153792327051053,0.8263216170572042,0.5421868671750498,0.0628403788380388
500,a_1567,picture,0.020335530953280858,0.5745724327773956,0.6967015518787484,0.0508000281526897
501,a_1605,shelving,1.4324282898475538,1.6796352605040317,2.131766023255835,0.40005377269079123
502,a_1705,chair,0.1599226853163857,0.4563160240650177,0.8374359913112137,0.4184973686933515
503,a_1738,chair,0.15992268531638648,0.4563160240650177,0.8374359913112139,0.4184973686933535
504,a_1788,picture,0.012585270530846073,0.6095999479293823,0.4064000193362276,0.05080002363372227
505,a_1948,shower,2.684202974511589,1.32079315,2.13360054,0.9525053699999999
506,a_2002,lighting,0.01171759630105074,0.2904784774780289,0.13892925739288353,0.29035603523254405
507,a_627,chair,1.2020624860269429,0.812665194272995,0.9393053311633791,1.574739049267457
508,a_655,chair,1.202062486026946,0.8126651942729952,0.9393053311633797,1.5747390492674593
509,a_738,chair,0.36699856835646255,0.7020804882049564,0.7667326923451384,0.6817630899590484
510,a_811,chair,0.366998568356462,0.7020804882049569,0.7667326923451387,0.6817630899590466
511,a_841,cushion,0.03313484792414881,0.40174756944179535,0.4016396230581451,0.20535022020339788
512,a_937,cushion,0.033134847924149106,0.4017475694417955,0.40163962305814493,0.2053502202033997
513,a_969,picture,0.4045381743766825,1.9382534818722694,1.29216915976943,0.1615212124307158
514,a_1017,picture,0.050528975212347796,0.8362871764679041,0.6502498747543668,0.09291905315438966
515,a_1058,picture,0.058374113632010775,0.8775031962574212,0.6822971337105549,0.09749852494517977
516,a_1081,picture,0.04075133959316006,0.7784353872625367,0.6052675771135162,0.08649119723657675
517,a_1273,sofa,1.2726314741984401,1.5475843533432723,0.8863055229913124,0.9278224443075639
518,a_1389,table,0.20046548423680632,0.8995739221572883,0.4127520387488389,0.5399002432823172
519,a_1447,chair,0.3377714276888139,0.7310315668582931,0.6529797115754049,0.7075988054275522
520,a_1510,chair,0.33777142768881263,0.7310315668582922,0.652979711575404,0.7075988054275514
521,a_1614,seating,0.35983069907669607,1.2465274429321287,0.5387829589843751,0.5357750892639155
522,a_1786,chair,0.2487300911216545,0.4402008056640643,1.0014351179324876,0.5642280578613272
523,a_1816,chair,0.2487300911216561,0.44020080566406417,1.0014351179324894,0.56422805786133
524,a_1844,chair,0.24873009112165512,0.4402008056640638,1.0014351179324885,0.5642280578613288
525,a_1908,chair,0.24873009112165498,0.4402008056640646,1.0014351179324883,0.5642280578613276
526,a_1936,chair,0.2487300911216539,0.4402008056640625,1.0014351179324876,0.5642280578613281
527,a_1964,chair,0.2487300911216544,0.4402008056640625,1.0014351179324887,0.5642280578613287
528,a_1994,picture,0.9026555927987402,2.413954172158428,2.435045644731508,0.1535627744361557
529,a_2216,sofa,2.0169606179104806,2.43958026175666,0.8144316703081137,1.0151440048217768
530,a_2488,tv_monitor,0.07806552618057729,1.2426920251257376,0.7893960817233453,0.07957942807706783
531,a_2554,table,0.26511085317878846,0.8076754212379456,0.40640006959438335,0.8076754212379456
532,a_2595,picture,0.052892596254789946,0.8491287957938888,0.6602347957161265,0.09434587296260302
533,a_2616,picture,0.029987011503067356,0.7027804461767213,0.5464425498383438,0.07808525046379972
534,a_2637,picture,0.027241916555087863,0.6806457860143752,0.5292318829725836,0.07562588994500508
535,a_2688,picture,0.01941748460562364,0.6080037582906,0.47274952767832934,0.06755470503957976
536,a_2756,table,0.5572872336489133,1.3745119446023746,0.5853447867956935,0.6926579469616101
537,a_2804,seating,0.24917870892058908,0.9715500175952911,0.4538183138387617,0.5651500227774244
538,a_2827,seating,0.24917870892058847,0.9715500175952909,0.4538183138387616,0.5651500227774233
539,a_2897,mirror,0.1207991111619711,1.0984335921235235,1.3730510387635293,0.08009460275714694
540,a_3710,cabinet,1.6988012728993167,2.390753493133285,0.8828619441394823,0.8048500619610877
541,a_3759,counter,1.602611376807513,2.0934077209194237,0.8828619441394822,0.867124791183577
542,a_5523,oven,1.5594044647603336,1.480000000000002,1.5455488664603347,0.6817329999999994
543,a_5629,table,0.31847526920679675,0.8635572221762331,0.4268248176574705,0.8640421507443463
544,a_5661,mirror,0.02064753897375159,0.6095958352088937,0.7619998157024385,0.04444996640086174
545,a_5701,sofa,1.5165776774009123,2.1006781789646762,0.8631282689533255,0.8364303721427617
546,a_5953,sink,0.22752703458461762,0.8572500000000005,0.45931475320000015,0.5778499999999998
547,a_5991,cushion,0.03406230743824656,0.4506649811216268,0.45113083139174087,0.16753970369438603
548,a_6013,cushion,0.03396815245061366,0.45006033296517145,0.4511308313917408,0.1673010551213957
549,a_6035,cushion,0.0339641303090833,0.45007802546024145,0.45113083139174087,0.16727466933947177
550,a_6061,cushion,0.03396413030908343,0.4500780254602432,0.45113083139174076,0.16727466933947177
551,a_6087,cushion,0.03396687861299645,0.4500659406467595,0.45113083139174076,0.16729269673379046
552,a_6109,cushion,0.03397853411759477,0.4500779158357773,0.4511308313917407,0.16734564941939023
553,a_6139,cushion,0.03396413030908299,0.45007802546024156,0.4511308313917408,0.16727466933947022
554,a_504,toilet,0.22357134529974837,0.42063861496906424,0.7364248977485965,0.7217362823354736
555,a_556,sink,0.06516528336319748,0.6954007781482004,0.23303360412222568,0.40212637942786855
556,a_731,lighting,0.01545753341558181,0.24747185707092356,0.25239953041076646,0.24747186660766607
557,a_778,towel,0.0022734343404745105,0.12369561901616555,0.31982200443927794,0.05746716285984867
558,a_965,cabinet,0.3128939292824282,1.421311728372667,0.4622454337855707,0.4762501962107868
559,a_1038,mirror,0.035731343628441124,0.7919843775713223,1.0755774953762793,0.041946045718380474
560,a_876,picture,0.012585665961872081,0.40640874207019806,0.6096058243264011,0.05080003972460112
561,a_926,chest of drawers,0.19358517903221575,0.6809530954488308,0.6217921639853969,0.45720362112362767
562,a_1148,bed,5.09141923122956,1.8994712829589868,1.2313982283048421,2.1767452335204696
563,a_1180,chest of drawers,0.11440788432262816,0.5928444259801477,0.5741722915661468,0.33610345987126694
564,a_1220,lighting,0.04846638875806865,0.2539909631013871,0.7517534326841879,0.2538323536747306
565,a_1258,lighting,0.04846638875806886,0.2539909631013876,0.7517534326841895,0.2538323536747307
566,a_1322,cushion,0.033964130309083275,0.4500780254602439,0.45113083139174165,0.16727466933947044
567,a_1412,picture,0.0031013888272252987,0.2845897402050778,0.21452252820355577,0.05080004210076942
568,a_1437,picture,0.00825692576211474,0.4572089612483983,0.35549997435570463,0.050800042100769376
569,a_868,picture,0.005650011623591936,0.5541325090663812,0.36942170795399804,0.027600268052592192
570,a_896,picture,0.005194073639198551,0.5388069842236337,0.35920469041745595,0.026836933314444714
571,a_965,picture,0.46341685077473227,2.416718257800544,1.816061132054518,0.1055881874788414
572,a_1226,lighting,0.09525371274122338,0.4006318484867184,0.6715566263379887,0.354041198940734
573,a_1262,plant,0.4193450020447354,0.6606711082672206,1.0022971605937787,0.6332710811553057
574,a_1332,chair,0.46127588107032536,0.8060415107931194,1.023609013094515,0.5590739250183105
575,a_1390,chair,0.48846217100436273,0.6827519536018368,0.977968244832631,0.7315486794076946
576,a_1153,others,0.5329653093319033,1.0500108599662765,0.4834044802971037,1.050012525238879
577,a_396,chest of drawers,0.08895755166666486,0.5048876865966985,0.4846894059460774,0.3635168238736589
578,a_427,bed,3.4566360723019804,1.5059351921081547,1.1366502285018214,2.0193915367126487
579,a_479,lighting,0.005530637898160466,0.15240000188350847,0.38100000263098255,0.09525006357795474
580,a_541,mirror,0.11839767344607036,1.0884936341644242,1.3260799933633527,0.08202524798538209
581,a_603,chest of drawers,0.5293171549570544,1.3208198547363288,0.8601166869754792,0.4659239202498002
582,a_741,stool,0.041865511142937045,0.34593679010867967,0.3498140650013468,0.3459572046995165
583,a_530,bathtub,0.9802514499732515,1.7550951475758505,0.6364528214552405,0.8775474564736705
584,a_607,towel,0.04506497295235314,0.7615166010458231,0.08252785120000272,0.7170661175869942
585,a_922,mirror,0.05683633259049526,1.1236414658773077,1.137713431465353,0.04445958495140267
586,a_996,toilet,0.21563257659655105,0.45700261659999963,0.6223640727798695,0.7581430733683653
587,a_1498,shower,3.0116706212650945,0.9021087628570958,2.373968536464336,1.4062858672958114
588,a_627,picture,0.00015833358076806735,1.5664161409459338,1.7898438985235758,5.647428333732665e-05
589,a_591,stool,0.0790955890065741,0.35714113022669913,0.6202266357682853,0.35707708654953496
590,a_850,refrigerator,0.9671549923365951,0.8127272727272746,1.5936363636363642,0.7467272727272753
591,a_884,picture,0.14407841912747202,1.1858822959281898,0.9220753780508493,0.13176222617163358
592,a_962,shelving,0.01719917163809751,0.4097725897080916,0.30741626525710986,0.13653304748260295
593,a_1080,chair,1.7283555622640714,2.244878053665167,0.8237154014953103,0.9346804330419003
594,a_1118,cushion,0.027796770452300678,0.45785525441169816,0.4574524421332175,0.13271505385637278
595,a_1146,cushion,0.02758205480111411,0.4459757798633428,0.4422298967838296,0.13985153704043635
596,a_1254,chair,1.193368205507399,1.6349419236183202,0.755974497181524,0.9655282559507403
597,a_1280,cushion,0.05174965242804853,0.4436310074996977,0.44821634012520634,0.26025426698684706
598,a_1324,cushion,0.03737413328348889,0.4682209991718137,0.4804149575307416,0.16615129176474158
599,a_1372,cushion,0.02324370585405818,0.5050204396247883,0.30371844768524164,0.15153928846121018
600,a_873,table,1.2955194161951233,1.784164445980982,0.7035331789684381,1.032106377787843
601,a_854,cabinet,0.8237430688475036,1.5637047924971939,0.7916285633410661,0.6654501851630927
602,a_1517,cabinet,0.6413645134913778,1.8033977746963505,0.8000974811830492,0.4444986990644715
603,a_1677,sink,0.22752703458461812,0.8572500000000001,0.45931475320000004,0.5778500000000015
604,a_1741,chair,0.3381950798187379,0.514830201864241,0.9769100748629833,0.6724324762016172
605,a_1774,chair,0.33819507981873304,0.5148302018642368,0.9769100748629803,0.6724324762016151
606,a_1850,table,1.064014284353385,1.621408428041016,0.8319566789133206,0.7887771474045733
607,a_1871,chair,0.3381950798187382,0.5148302018642427,0.9769100748629826,0.672432476201616
608,a_798,picture,0.08887930875815252,1.010205586829039,2.1461511237169333,0.040994972767161915
609,a_1009,picture,0.039346448145670336,1.764002527226899,1.1751690949319944,0.018980426606851175
610,a_1043,sofa,1.2444896814413076,1.9270256805419934,0.8191051101684577,0.7884318542480468
611,a_1125,lighting,0.41055203749152613,0.4970553107726914,1.661723920057106,0.49705520044386786
612,a_829,picture,0.04238180798262699,0.775759991250642,0.7999583440679637,0.0682943426328829
613,a_1075,others,0.026211201685907962,0.6045524477958675,0.5994646563231474,0.07232515374300158
614,a_847,shelving,1.4556216613172777,0.718008788688249,2.479722875951434,0.8175524061710188
615,a_1067,picture,0.02668063558878919,0.8668186505306563,0.6189116324623415,0.04973238405141167
616,a_1097,table,0.4998711972485198,1.0984910726547243,0.6514710545492379,0.6985000750299729
617,a_1179,sofa,1.6930651302050133,2.083433092312204,0.8597837972982774,0.9451589489272862
618,a_1201,table,0.5866254123210459,1.0984910726547241,0.7645359006355616,0.6985000750299726
619,a_1247,sofa,1.4284632950634581,1.75782233476639,0.8597837972982777,0.9451589489272867
620,a_1309,stool,0.07977992205666554,0.49350698471069343,0.4714780807495118,0.3428773498535156
621,a_1341,lighting,0.04151527855656444,0.22691112309503048,0.8062994803892255,0.2269111260420764
622,a_1455,lighting,0.012403584680435203,0.34019493103027343,0.10717451810836831,0.34019493103027343
623,a_541,curtain,0.2311380250349323,3.8694177758320816,1.5612273832098598,0.03826129063963933
624,a_762,chair,2.993821873133739,2.950368642807007,1.0768383850204775,0.942321598326652
625,a_800,chair,2.7991948001519718,2.571949416038576,1.0768383850204781,1.0106951271841256
626,a_884,picture,0.10426454531566755,0.7772527148336174,0.9657928161782059,0.13889622274302457
627,a_883,picture,0.03236638147529935,0.9143999814987213,0.9144000320541618,0.03870986950549902
628,a_953,table,0.544312756120042,1.0096435773243329,0.6566500598807558,0.8210062005975691
629,a_1175,curtain,0.06610435492239271,1.343509381631317,1.2310737488993442,0.039967344826336355
630,a_844,seating,0.33531901679634396,1.4558835999744542,0.5920744310063916,0.38900503620365284
631,a_878,picture,0.13945371915502547,2.156230989591611,1.2773710372145852,0.05063114546152821
632,a_950,chair,0.45292349511493957,0.6256279182434074,1.1805670166015616,0.6132225036621094
633,a_978,table,0.5289242320838567,1.2200445908817292,0.6428975651448372,0.6743354316507962
634,a_1625,cabinet,0.28271705933868985,0.6731153584001606,0.8763000000000001,0.4793025099881252
635,a_1677,curtain,1.4271046790154973,3.50275235255888,2.988894995902855,0.13631251750494047
636,a_1723,chest of drawers,0.4037031431048636,1.2182767486202792,0.7878976125116119,0.420577844274428
637,a_1789,chest of drawers,0.11611256375942733,0.47211075941779357,0.49652678643276793,0.4953277206420934
638,a_1810,chest of drawers,0.08554271575086303,0.4260111999018345,0.4053865946074353,0.49532772064209313
639,a_2601,cabinet,0.29334487779397483,0.6857999999999991,0.9906001523999999,0.4318000000000015
640,a_2643,curtain,0.11388299797883071,0.3519614562804851,2.1671377983036924,0.14930599927902397
641,a_2717,curtain,0.03101537740827691,0.2997810433233985,2.6261937671048154,0.03939545649323681
642,a_2206,picture,0.02282045392050647,0.7433593852540978,0.49557298941243944,0.06194664954865026
643,a_459,chair,1.5143296149661643,2.0619924068450866,0.8578561704411545,0.85608891682192
644,a_514,cushion,0.01241093587361977,0.45497709512710544,0.30268724376442413,0.090119936979434
645,a_542,cushion,0.014216080748377777,0.3443898054922981,0.3428808013571178,0.12038889431471653
646,a_564,cushion,0.011945278322265857,0.32497933898816966,0.3235553852051023,0.1136035465393234
647,a_592,cushion,0.010001917295980805,0.27721750318750515,0.2620650201418665,0.1376745150328044
648,a_624,cushion,0.02168065523475905,0.3964129142386575,0.3946759617584019,0.13857469552284202
649,a_695,chair,1.5143296149661756,2.0619924068450937,0.8578561704411554,0.8560889168219226
650,a_747,cushion,0.010763019123593252,0.30910255127707126,0.30914313980157104,0.11263462273883817
651,a_795,cushion,0.004591813609245343,0.26092836973359207,0.26206228304990375,0.0671519192820389
652,a_857,cushion,0.005764959535572984,0.2717242721351347,0.23869664399717166,0.08888357543337744
653,a_915,table,0.993552972335796,1.934536458586278,0.6039916146575064,0.8503215755742832
654,a_949,chair,0.11645967357860658,0.34267628696006014,0.7256646490154781,0.46833385061512
655,a_1000,chair,0.18279976819856272,0.3982453771757852,0.8433399183060067,0.5442798293310132
656,a_1083,chair,0.11653741397527903,0.34275251897019915,0.7258260808886042,0.46843803649609905
657,a_1348,tv_monitor,0.29393707833197064,0.9785612242904981,0.8767717438293912,0.3425940571789345
658,a_1380,picture,0.051582214782093815,0.8601014253927278,0.8367229045716493,0.0716751582505246
659,a_1586,picture,0.11188123934324058,0.8418926742310318,1.2628239123367972,0.10523440287462996
660,a_1634,lighting,0.2958962180570958,0.7345730761911752,0.5483290100510055,0.7346207387272295
661,a_1684,plant,0.13371362175077003,0.3222533217816981,1.321035824646795,0.31409690297095705
662,a_1720,shelving,0.025195123463748803,1.9049999713897723,0.050800019381951986,0.26035003440321336
663,a_988,lighting,0.12748646990752316,0.4351143398925123,0.7033334707142173,0.4165809575347003
664,a_1244,table,0.10592929121122577,0.46639915382335057,0.4869681278425045,0.4663991766248255
665,a_1381,table,0.23652528181210805,0.609599947929384,0.636484313795508,0.6095999777317064
666,a_1426,lighting,0.039491544429347915,0.2719580969478347,0.5339872699130518,0.2719388278044755
667,a_1465,lighting,0.06663143173231426,0.32376284109279446,0.6357054176901212,0.3237399014095482
668,a_1590,table,0.2470140624077039,1.1339527240164002,0.4323595265627155,0.5038273009053886
669,a_1649,mirror,0.11550824434878895,1.926866973581396,1.151260729294689,0.05206999778747789
670,a_586,lighting,0.7462628505390855,0.6094869375228882,2.009041872139509,0.6094504921119546
671,a_824,table,1.4139675744936258,1.8107790454757833,0.7500681975510131,1.0410539541334476
672,a_934,seating,0.2697826226455431,1.4986314143823594,0.45722551003022344,0.3937210976310615
673,a_966,chair,0.15876384906236393,0.45352205634117215,0.8372838497161867,0.4181003123521805
674,a_1042,chair,0.15876384906236543,0.4535220563411733,0.8372838497161882,0.41810031235218253
675,a_1078,chair,0.1587638490623646,0.45352205634117326,0.8372838497161876,0.4181003123521807
676,a_1146,picture,0.0076940719158535295,0.6633590540729521,0.5970961134749359,0.01942510324781566
677,a_1304,refrigerator,1.0367817732365354,0.9331489737894181,1.6663773215698365,0.6667500000000022
678,a_6092,picture,0.3833993969279501,0.7241434149776316,1.2261516916790618,0.43179999999999996
679,a_6705,cabinet,0.47314470477703885,0.7619999999999996,1.4379916846194718,0.4317999999999991
680,a_8144,cabinet,1.3892092373660538,1.5012587112338895,0.8763000000000003,1.0559887957590872
681,a_8184,sink,0.1372933060134591,0.7154236932030917,0.294781235025729,0.6510078268503703
682,a_8318,dishwasher,0.2210362487041886,0.5424097230336713,0.7475226487622393,0.5451445564861945
683,a_6447,picture,0.08373156121470227,0.9730636887797539,0.9730637444978303,0.08843142653815245
684,a_6475,picture,0.17086930899004305,1.371104818133237,1.090696089533306,0.11425879776083446
685,a_6703,table,0.6942066474040518,1.8032939064007856,0.8587741134619147,0.44827374983689183
686,a_6738,lighting,0.13169478547882363,0.2884634733200091,1.5828431231202567,0.2884296327829361
687,a_6555,table,0.5612264242971782,0.8530899721771998,0.6151537403519288,1.0694478329394215
688,a_6847,table,0.8365307786164657,1.7447098089519282,0.9260014621860411,0.5177821201700376
689,a_6939,picture,0.01258566596187209,0.40640874207019984,0.6096058243264002,0.05080003972460101
690,a_406,plant,1.7337650398260571,0.9675968307362977,1.9191574421815123,0.9336523609929139
691,a_2112,refrigerator,1.307264640725246,0.9131986923110224,2.1335875704808314,0.6709462978076979
692,a_2146,chair,0.3328451357254321,0.5972861647605897,0.8858688458961628,0.6290574797028969
693,a_2184,counter,0.5001404577040105,1.3843002319335957,0.812806011516438,0.4445030943069623
694,a_2209,chair,0.3328451357254321,0.5972861647605897,0.8858688458961622,0.6290574797028974
695,a_2241,table,0.876200493341766,1.266759378263989,0.7832172012329112,0.883135104318124
696,a_2296,chair,0.3328451357254334,0.5972861647605898,0.8858688458961624,0.6290574797028994
697,a_2502,chair,0.6709263426971318,0.6602769470214831,0.5333999633789064,1.9050032806396544
698,a_2555,chair,0.6709263426971305,0.6602769470214865,0.5333999633789056,1.9050032806396435
699,a_2625,plant,0.13189201645039397,1.024826241117145,0.5762897636050239,0.22331986952872684
700,a_2737,plant,1.2714336831372546,1.1363079249445702,1.3542870967449199,0.8262033212196389
701,a_2765,plant,0.23420620813406798,0.751727089285849,0.6612508186523743,0.47116386890411377
702,a_2861,table,1.0364116216003039,1.9236751794815068,0.7713190160928467,0.6985001346346267
703,a_2905,chair,0.2022961661427955,0.419097736477852,0.863635838031768,0.5589097440242768
704,a_2943,chair,0.20229616614279688,0.41909773647785203,0.8636358380317687,0.5589097440242802
705,a_3011,plant,0.08767957344368975,0.36586578190326696,0.6817484475943884,0.3515219730617467
706,a_3121,cabinet,0.8901400272562694,2.3392221758903475,0.7493002414703376,0.5078447715414492
707,a_2441,lighting,9.903698817559915e-05,0.02449645280837842,0.165016579627991,0.02450003147125246
708,a_1217,cabinet,0.937166339975036,2.250448327511286,0.9644173130877709,0.43180000000000257
709,a_2201,counter,0.07459920183942585,0.5974810719490095,0.26898806380946005,0.4641699492931372
710,a_2239,seating,0.2043474337541113,1.056379602833433,0.2767677499317909,0.698930025861694
711,a_2285,picture,0.027459449012379483,0.6869879709655516,0.7988684199160072,0.05003425441676422
712,a_2310,tv_monitor,0.07061429851379265,1.235223491866547,0.7590065214804564,0.07531848904841176
713,a_2378,picture,0.022392815498774532,0.7549075318332135,0.7141374271141823,0.04153681085339401
714,a_2141,chest of drawers,0.21604216001158535,0.7235643315067869,0.7346957930356938,0.4064001015460851
715,a_2364,picture,0.01196036086653292,0.6916714869525115,0.680784335663592,0.025400066635946846
716,a_2392,chair,0.3816694169582284,0.6238269805908186,0.7820501895613403,0.7823274731636041
717,a_2422,stool,0.11399475806230353,0.6062328550804956,0.40441682233829057,0.4649606494993037
718,a_366,bed,3.2024079677963857,1.52263367169059,1.07288866991917,1.9603181865675017
719,a_506,mirror,0.05462572866387796,0.7597918133511506,0.7596044422398492,0.09464880552597164
720,a_829,chest of drawers,0.2134570076178801,0.7145395497654707,0.7145131210987558,0.4180940013062475
721,a_869,lighting,0.04574235832427184,0.27446924731484135,0.607232559516095,0.2744541550689537
722,a_964,curtain,0.06104312328631782,0.7248661847291099,1.443936718598456,0.05832177668489451
723,a_1048,picture,0.09931468694869015,1.2420739139054087,1.5080720481411656,0.05302051560111687
724,a_1158,plant,0.06142958489372868,0.3111514964702149,0.6856772567534939,0.2879293534230448
725,a_1280,chest of drawers,0.5475701941462375,1.6002000570297241,0.76171883991104,0.44923214136510053
726,a_1364,picture,0.0044232987713768565,0.4455712838395037,0.44557162578354204,0.022279813653298668
727,a_1409,picture,0.004057587042125378,0.43293668132772656,0.432937013575612,0.021648048098032103
728,a_1432,picture,0.00562049789520932,0.4826067204060833,0.48260709077216574,0.024131689335595837
729,a_1523,curtain,0.07096044220350965,0.7998666465282451,2.0992894457996933,0.04225969937364794
730,a_1765,lighting,0.13927809720726864,0.3977050399780274,0.8804905261099335,0.3977379608154289
731,a_721,chair,0.49043057372899723,0.7704022487640375,0.8118036975622177,0.7841677360534665
732,a_767,plant,1.237764227824197,0.823673559653336,1.836175579616171,0.8184056046340281
733,a_693,bathtub,1.102793451038629,1.8288422401999966,0.5652237869999998,1.0668356107999992
734,a_768,sink,1.5184579505337488,3.3044066720655385,0.914830482976859,0.5023063312416309
735,a_1000,mirror,0.31798898385078933,3.6585824342923927,1.7109415156059846,0.050800041318131844
736,a_1033,toilet,0.06120469523841983,0.35124410320000066,0.32089999319999996,0.5430077023999994
737,a_1091,curtain,0.13419503405954034,1.1421659086780074,2.982367200813872,0.039395456493236836
738,a_773,chest of drawers,0.25112436678270983,1.0198386899142977,0.6618186382924325,0.3720646222176924
739,a_1043,curtain,0.20071398589813708,0.6477533074866318,2.6324094648501575,0.11771032333373915
740,a_1061,curtain,0.19994866002151476,0.6885142042025364,2.467124357804482,0.1177103233337409
741,a_1132,picture,0.016281412853535463,1.0782605161967576,1.188676195486317,0.01270295679371003
742,a_1072,curtain,0.038673981234610716,1.2827422022819521,0.4557859561464408,0.06614828052035014
743,a_1166,lighting,0.10198297968833904,0.4008926876703223,0.6345677277234247,0.40088663776047856
744,a_1221,plant,0.03516817066992298,0.3080864675949726,0.3694397768882745,0.3089822293213547
745,a_1280,picture,0.0029774569024399746,0.32543223984608405,0.25302914102151136,0.036158829834752285
746,a_1396,picture,0.030431356846492782,0.7062346901196578,0.5491283756580696,0.07846904814188348
747,a_1420,picture,0.022692432833195338,0.6404260075381495,0.497959245231952,0.07115710955562446
748,a_1470,picture,0.051592637529674946,0.573390005995469,1.3556082161969012,0.0663748295897424
749,a_1074,lighting,0.004191740764029469,0.19693857815443966,0.10807689753664507,0.19693855574860836
750,a_1098,lighting,0.029165005395323438,0.3759701333602932,0.20632669312842034,0.37597009058591796
751,a_1122,lighting,0.0427197838975182,0.42698145070072824,0.23432092853459058,0.4269814021227654
752,a_1146,lighting,0.030765061436929163,0.3827236104760045,0.21003289869307526,0.3827235669332855
753,a_752,cabinet,1.1006138744463971,1.2460120788911326,2.006473648070639,0.4402296308157654
754,a_1096,shelving,0.04243896143881674,3.288546648503391,0.10161470942023923,0.12700012868441315
755,a_1117,picture,0.013178899323600278,0.4238721803903991,0.6120404901283835,0.05080004210076926
756,a_1717,refrigerator,0.390958557912505,0.6113442096006162,1.4679872762759782,0.4356348644151241
757,a_1773,shelving,0.3939063216918059,0.8097636081914247,1.6299078721697726,0.29845003783702817
758,a_1809,cabinet,0.1593928504451415,0.6417322527155315,0.6417322361255218,0.38704469082898296
759,a_1852,picture,0.0082569257621147,0.45720896124839827,0.3554999743557037,0.05080004210076927
760,a_1922,table,1.2425625281305668,3.121766365471753,0.8828619441394822,0.4508427170559533
761,a_1976,table,0.627498489903635,1.2824879885417808,0.7007838801229922,0.6981926543997758
762,a_2012,chair,0.19177418869949703,0.4248134109497069,0.8953500000000002,0.5041956537246709
763,a_2088,picture,0.01258566596187208,0.4064087420701985,0.6096058243264003,0.05080003972460112
764,a_759,picture,0.00821652533838724,0.32862577724272013,0.657251591344135,0.03804126290170173
765,a_783,picture,0.0073084981231009,0.31604452646744485,0.6320890883824701,0.03658487481069428
766,a_825,chair,0.3662268351090889,0.6128616631031029,0.9245548341423268,0.6463310718536368
767,a_848,chair,0.36622683510908965,0.6128616631031032,0.9245548341423272,0.6463310718536376
768,a_886,table,0.07791261795099773,0.4228845238685609,0.45338650618537446,0.4063660478876068
769,a_926,cabinet,0.33100211979421607,0.9996874237060562,0.8999188232421882,0.3679283142089851
770,a_960,cabinet,0.33189175648721303,1.0413999557495122,0.7937379785507805,0.40151497721672147
771,a_1376,mirror,0.05653546088541497,1.2865035882933145,0.988640728863062,0.04444996640086175
772,a_1421,towel,0.0035784782786804337,0.27540266712927597,0.44771057647270984,0.029022371000000827
773,a_1492,picture,0.002358541353123095,0.304799973964693,0.15232274998215822,0.05080001002629332
774,a_1556,picture,0.0023585413531230833,0.30479997396469205,0.152322749982158,0.05080001002629331
775,a_1592,bathtub,0.848357640336,1.5999999999999996,0.6237923826000001,0.8500000000000001
776,a_1688,curtain,0.10366857780946082,0.8799721003022758,0.7591363683804385,0.1551881084894884
777,a_1767,towel,0.0020199559434916094,0.18377648748670516,0.06045738953213664,0.18180363391074827
778,a_2454,sink,0.3630734738877687,0.6861433825999993,1.0408513854000003,0.5083828796000004
779,a_452,picture,0.07527933740717342,1.1710542607682424,1.1710540958858022,0.054893612453823515
780,a_569,chest of drawers,0.08617449578505187,0.4621814693001234,0.3780183545053931,0.49323437329990916
781,a_794,chest of drawers,0.09583150320385389,0.4572015834804492,0.4584500784507818,0.45720242292154806
782,a_544,lighting,0.013563145211926607,0.1938366539938308,0.3609845806885219,0.19383663216390712
783,a_792,lighting,0.030532877198847414,0.25404170036315854,0.47310523986816577,0.25404167175292963
784,a_848,curtain,1.2195501085909968,1.2849884863999055,2.4419410761606732,0.3886558710779444
785,a_881,curtain,1.5972982171698702,1.4821117586217094,2.7729358429599085,0.3886558710779439
786,a_911,picture,0.014903278077377414,0.7810209390875197,0.7511609699750167,0.02540306464795531
787,a_980,picture,0.06561720618892486,1.6643795528181418,1.5521416390863347,0.025400017375378336
788,a_1054,table,0.25665527164821,1.4945752585631522,0.5832423631646328,0.29443086811167685
789,a_1096,plant,0.010117151009438533,0.18882176280021667,0.2836607995174214,0.18888908459642995
790,a_1124,chair,0.2842795410125047,0.53414696455002,0.895103337941692,0.5945818722248076
791,a_1166,picture,0.01821212495592116,0.5169729734929719,0.6934712303993633,0.05080007265750376
792,a_556,table,0.18695173541131235,0.8586882470157466,0.5868201168644058,0.37101288166243435
793,a_607,curtain,0.17793928382092192,1.6846907734870924,2.0337496802485187,0.05193428336535534
794,a_717,curtain,0.7216519522708286,2.106186887264253,2.8412837577872594,0.12059138346304722
795,a_751,stool,0.07232850989142067,0.42300200569817736,0.40313214130817165,0.4241501899879747
796,a_1131,curtain,0.09751724032385672,1.0808068997107134,1.4580278265055804,0.06188244741273509
797,a_1217,shelving,0.09233593222989674,0.4470229893922797,0.44196328447933,0.4673633873462677
798,a_724,shelving,0.028727389773644058,0.2445908383376753,0.7051009487068028,0.16657302869963783
799,a_971,lighting,0.07850701509874908,0.34681430977030114,0.6527014303811111,0.3468142172458135
800,a_1027,plant,0.04400712855396785,0.3409885186077328,0.3741614716189762,0.3449246329220388
801,a_765,cabinet,1.6905184095286054,1.6348592073483212,1.8682320431740114,0.5534886637696164
802,a_989,mirror,0.015417844132038701,0.6867931561377802,0.883537826760269,0.025408120733365396
803,a_594,towel,0.03018966863613457,0.23740313200000035,0.3577015960000005,0.35550934740000084
804,a_712,toilet,0.061204695238419905,0.35124410320000043,0.32089999320000034,0.5430077023999997
805,a_742,towel,0.005038680094586468,0.13070913002863627,0.1969429132173985,0.1957359076277987
806,a_776,mirror,0.03570827137002745,1.828799962997437,0.7733981556695431,0.025246401827294207
807,a_1012,shelving,0.17898984899311693,0.9762157305125345,0.8020591554713121,0.22859998602462112
808,a_755,sink,0.032584531702044686,0.6740400858968992,0.1182132473208449,0.4089400172233586
809,a_960,sink,0.06882077322094697,0.7722458301938855,0.17125565150978753,0.5203781627560152
810,a_668,bed,4.618311589213494,1.8540680408477839,1.0666777511896703,2.335201312568411
811,a_735,picture,0.04177687152988251,0.7214367149849998,1.1149478384749703,0.051937749126690025
812,a_593,picture,0.013016876402310484,0.5638603202252326,0.4544345399991348,0.05080002363372192
813,a_630,picture,0.002245984248546473,0.5845100244284263,0.27907592400715936,0.013768682044724092
814,a_856,cabinet,0.39473557450914504,1.0262580787100657,0.7669779661456306,0.5014952123191789
815,a_876,picture,0.01258527053084608,0.6095999479293832,0.4064000193362271,0.05080002363372228
816,a_1225,washing machine,0.3070208323847835,0.596446637734622,0.8349076108219353,0.6165351334775404
817,a_1364,clothes dryer,0.3375732298201988,0.6240239384137721,0.6207032473533607,0.8715307831295216
818,a_1412,shelving,0.03377285811239992,0.7603943734437026,0.437154030031554,0.10160016994809062
819,a_1522,cabinet,0.4310244985812738,0.9314129947472736,0.8281199565657853,0.5588128855510862
820,a_1566,sink,0.07459920183942502,0.5974810719490053,0.2689880638094594,0.46416994929313643
821,a_1614,chair,0.30760962511097795,0.48259994387626637,0.9651740618297415,0.6603999188601746
822,a_1700,shelving,0.31185408203104,0.8028631381273669,1.701798200607299,0.22824530581551716
823,a_1790,table,0.2991272967593131,0.7046541869640355,0.4241799032315613,1.0007599592208865
824,a_1817,towel,0.03018966863613445,0.23740313200000007,0.35770159600000034,0.3555093474
825,a_205,picture,0.002357749958257366,0.21174921081455272,0.2808098528753784,0.03965186359141093
826,a_450,chest of drawers,0.17013648326949346,0.7484270489490887,0.5416573853307495,0.41968486506826336
827,a_502,cushion,0.10611048218461523,1.3033543325168278,0.4886083917000898,0.16662296815102448
828,a_532,bed,3.116293347414265,1.3469594455107008,1.2632866631339044,1.8313944817204593
829,a_686,chest of drawers,0.4059368499435366,1.0058853226311657,0.8470497940066075,0.47643215504790054
830,a_755,lighting,0.012377103324258109,0.1862476646185025,0.35676018940100085,0.18627380881682676
831,a_784,lighting,0.008360371543211034,0.16341541571158583,0.31302467485821595,0.16343835487190445
832,a_314,picture,0.0022513628394100938,0.4804823354530332,0.33072181246424337,0.014167891694152338
833,a_589,picture,0.03173578889449186,0.4390419041848339,0.6585627864807637,0.10976051572376909
834,a_643,lighting,0.025094995259219953,0.19926564058287757,0.4761980806816515,0.2644643016365304
835,a_675,chair,0.2644451143482699,0.4630927944872073,1.0078181393981922,0.5666114590284185
836,a_705,seating,0.1710045575009835,0.9141638710021972,0.45730614080836357,0.4090501897616451
837,a_899,curtain,0.030018207624627997,0.5145776362906123,2.11669002975205,0.027559833232005282
838,a_982,curtain,1.5565243006356786,1.667883656091188,2.4011811191125543,0.3886558710779441
839,a_1019,curtain,0.7522200057304286,1.3560006125307398,2.357849488063026,0.23527127992046426
840,a_463,lighting,0.025165490114963298,0.17186651765327923,0.8519674245209595,0.1718664577331285
841,a_523,picture,0.005626527799761458,0.4804543334660769,0.4344552171740058,0.02695524833587637
842,a_623,picture,0.0011531056593842225,0.00124847142141271,1.2665099047489499,0.7292591848569682
843,a_825,picture,0.0005215307403347668,0.0005091726880861455,1.0378143922830014,0.9869499346907128
844,a_873,cushion,0.08764013810025863,0.8645028538403738,0.4988993799837606,0.20319997854010194
845,a_895,cushion,0.018061585968098273,0.6425904755881556,0.3254573221196284,0.08636296651380897
846,a_959,sofa,0.14512116433594976,1.351244268229467,0.42720134954572225,0.2513994211772728
847,a_1023,cushion,0.0407477517683048,0.4840144049208279,0.3083387027026349,0.27303437238427514
848,a_1047,cushion,0.025236504427641766,0.40756720304489136,0.3047237559688735,0.20319997854010197
849,a_687,table,1.3312726210422448,1.9651038214437868,0.8314122209681143,0.8148264089390302
850,a_627,table,1.348899312787526,1.9485565203869768,0.6719160084879822,1.0302711470583505
851,a_712,chair,0.2394562184841748,0.4458957910537706,0.9598382711410541,0.5594930350780496
852,a_746,chair,0.23945621848417661,0.44589579105377347,0.9598382711410536,0.5594930350780505
853,a_784,chair,0.23945621848417498,0.4458957910537722,0.9598382711410529,0.5594930350780487
854,a_830,chair,0.23945621848417523,0.4458957910537725,0.9598382711410527,0.559493035078049
855,a_854,chair,0.23945621848417417,0.44589579105377214,0.9598382711410527,0.559493035078047
856,a_878,chair,0.23945621848417425,0.4458957910537705,0.9598382711410531,0.559493035078049
857,a_960,plant,0.73994179966433,0.7656444465519829,1.2718835934436308,0.7598415873482813
858,a_1006,tv_monitor,0.053339940552772656,1.4664391278275022,0.8888155760233523,0.04092388263704659
859,a_1036,table,0.19201489107295627,1.190893189816194,0.32848515540430745,0.4908472367201445
860,a_1106,chair,0.6514963108346759,0.8996230065822604,0.8520408357505409,0.8499453412309668
861,a_1067,lighting,0.5500058688269273,0.8818102921902536,1.9005321041799343,0.3281836569139979
862,a_1144,sink,0.23524265794409466,0.6643925411252951,1.4319399142529818,0.24726721348568548
863,a_1120,refrigerator,1.1111045295780526,0.9144001142999998,1.8224500000000008,0.6667500000000022
864,a_499,picture,0.33269474583092795,1.2422219165150479,1.58103594786796,0.16939672527247926
865,a_645,bed,6.531368692610778,2.482877016067506,1.1373852708493373,2.312817645406324
866,a_934,others,1.806447458763471,1.7782360797243162,1.3795174263357282,0.7363914304014352
867,a_540,sofa,4.039073500545213,2.6417692899704086,0.8254209254914727,1.852300288483851
868,a_688,cushion,0.028176876456686786,0.4510621084605787,0.34697081586570666,0.18003774091492633
869,a_718,cushion,0.04490182081219189,0.5599182206224158,0.40303153288628957,0.19897583034132887
870,a_760,cushion,0.028176876456686078,0.45106210846057737,0.3469708158657059,0.18003774091492278
871,a_802,cushion,0.028176876456686418,0.45106210846057815,0.34697081586570605,0.18003774091492453
872,a_832,cushion,0.020884125058077477,0.4162320494651794,0.4158658564847433,0.12065004896034102
873,a_854,cushion,0.028176876456686355,0.4510621084605775,0.34697081586570605,0.18003774091492442
874,a_884,cushion,0.023070912412442426,0.3763630134015049,0.37846510075340617,0.16196903512497748
875,a_927,cushion,0.04087152866429851,0.4553992462158206,0.4579427719116217,0.19598253250122083
876,a_950,cushion,0.04087152866429865,0.4553992462158228,0.4579427719116217,0.19598253250122058
877,a_973,cushion,0.030707384420960826,0.41399931474165735,0.4163116108287473,0.17816593863747393
878,a_1145,picture,0.08421507649615835,0.8384861272980579,0.8384861781624915,0.11978379211962498
879,a_1215,chair,0.526520534953979,0.7339091113403544,0.8446615122312929,0.8493571143338476
880,a_1251,cushion,0.013810506870036862,0.34937891720113345,0.34887573324553495,0.11330319627501771
881,a_1291,cushion,0.04321501848582142,0.4639844460920838,0.4653907241299749,0.20013062791390718
882,a_1367,cabinet,0.39973948584674834,1.8181884288787842,0.6045201612521677,0.36368665916757503
883,a_1598,tv_monitor,0.16421034565284523,0.8059412479691994,0.7221076166371985,0.2821598435905884
884,a_1694,shelving,0.10200102412947941,0.6761234154129029,0.4056841354274749,0.3718694753074648
885,a_1805,cabinet,0.5320532556620244,2.000007271766665,0.6649721773773846,0.40005532508433383
886,a_1843,picture,0.029676341994493427,0.5409300356954345,0.8113853521784391,0.06761485287344371
887,a_1870,picture,0.012585665961872569,0.40640874207019917,0.6096058243264014,0.050800039724602924
888,a_1928,picture,0.022600502085763183,0.419802117441638,0.5438269346877636,0.09899488354162717
889,a_1964,table,1.106494180330354,1.7001008391380328,0.7230923622846603,0.9000791013240815
890,a_2164,stool,0.1411504515659188,0.46382729709148407,0.6569274890751763,0.46324264485233824
891,a_2193,stool,0.14115045156591888,0.46382729709148407,0.6569274890751764,0.46324264485233846
892,a_2316,cabinet,0.6413796412290484,1.8034033179283144,0.8001003116620411,0.4445062445365405
893,a_2346,shelving,0.29100763457341683,0.7273650612712892,1.4727038205430039,0.2716667788217477
894,a_2410,lighting,0.051114449445477605,0.23003476142883317,0.9664929199218748,0.2299066543579098
895,a_2444,lighting,0.05111444944547764,0.23003476142883272,0.9664929199218755,0.22990665435791025
896,a_2468,lighting,0.051114449445478036,0.2300347614288345,0.9664929199218755,0.22990665435791025
897,a_3547,cabinet,0.8601362588006533,0.6927272727272733,2.078182002909091,0.5974772727272732
898,a_3957,refrigerator,0.7868327550651377,0.6399999900000188,1.8040002019999999,0.6815000340000106
899,a_4013,sink,0.05070508489897322,0.688931107521057,0.17730575054883993,0.41510015726089494
900,a_4039,sink,0.05070508489897317,0.6889311075210578,0.17730575054883962,0.4151001572608948
901,a_2578,picture,0.013199965298126668,0.440714972656617,0.5895911176013588,0.050800039746884934
902,a_2596,picture,0.012585665961872283,0.4064087420702016,0.6096058243264001,0.050800039724601564
903,a_2614,picture,0.012585665961872291,0.4064087420702018,0.6096058243264001,0.050800039724601585
904,a_307,toilet,0.2867112827570592,0.4570026166,0.800088468400001,0.7841300293999998
905,a_348,table,0.3167454903631856,1.0578793381036968,0.7134951248450273,0.41964620067799746
906,a_576,mirror,0.0799524962635535,0.7874018859863278,0.6350032424926754,0.15990411281585648
907,a_438,curtain,0.9480628464875632,3.556509511959866,2.1336030578613285,0.12493943214416525
908,a_670,stool,0.08240900810837512,0.41884520649909973,0.46986305527703337,0.4187451973300688
909,a_759,picture,0.06988714453070716,0.9317678172462875,0.724490251092353,0.10352781409841434
910,a_981,chair,0.3335948759469826,0.6072156131267542,0.9131535393316883,0.6016343644732668
911,a_1154,table,0.7921801590027469,1.7962084960937523,0.7414828872680664,0.5947933197021503
912,a_1204,plant,0.46095438121792837,0.7436144127957127,0.873021055709733,0.7100442751505356
913,a_1401,table,1.5148625902706043,1.9018010188976344,1.2683053524719639,0.6280357120575061
914,a_1493,plant,0.10953398561876614,0.4979316890239698,0.4420044086966686,0.49768267571926034
915,a_1541,plant,0.014623042924751441,0.228083483874796,0.28010914440756085,0.22888462990522385
916,a_1583,chair,0.3195096768230876,0.5586387813091277,0.9156227228231725,0.6246494650840774
917,a_1613,table,1.3787774735399905,1.2379400212377913,0.83118717304494,1.3399720613267851
918,a_1829,chair,0.24811189496376257,0.45720474421977997,0.9652175764564008,0.5622269193233248
919,a_1870,chair,0.24811189496376332,0.45720474421977986,0.9652175764564017,0.5622269193233261
920,a_1936,lighting,0.1255994742129045,0.40078650350449707,0.7939339501919213,0.3947211155048349
921,a_596,picture,0.015298713434732289,0.7516432107927775,0.5636041553559914,0.036113450395806275
922,a_622,picture,0.015346845450427093,0.7524306458189077,0.5641945972657008,0.03615128349979635
923,a_695,picture,0.008623575989965429,0.6209012974372949,0.4655700288072727,0.029831824306697285
924,a_755,chest of drawers,0.331022562340199,0.8982675671577458,0.9387223612486952,0.39256783555455066
925,a_975,chest of drawers,0.598777410613226,1.2997968196868896,0.7425689748493359,0.6203733566258836
926,a_1005,curtain,0.0460703967981654,1.3285128784179676,0.46307891845703175,0.07488609313964825
927,a_1059,mirror,0.02064753897375162,0.6095958352088947,0.7619998157024382,0.04444996640086175
928,a_803,picture,0.02150095781942458,0.6851024150959418,0.7905028307401244,0.03970076535928387
929,a_903,stool,0.06026695390633083,0.44817056792446786,0.30028375308802624,0.44782060645644234
930,a_1027,lighting,0.0650266452112436,0.33387107849121006,0.5833461761474606,0.3338767623901369
931,a_1399,lighting,0.0067528703713000205,0.2579472064971924,0.10149081281909034,0.2579472210347822
932,a_518,towel,0.027539369816310624,0.2374031319999999,0.3240931199532868,0.35792970477457864
933,a_839,toilet,0.23527028014836546,0.46049506579999977,0.7266203654000002,0.703128210199998
934,a_1016,cabinet,0.37779761537100004,0.6858000000000009,0.8762999999999993,0.6286499999999998
935,a_1589,oven,0.4890756306770467,0.7621623060000002,0.9271000000000007,0.6921527940000003
936,a_1633,sink,0.07459920183942509,0.5974810719490051,0.26898806380945955,0.4641699492931367
937,a_2161,counter,0.01887958582316812,1.8283891498727567,0.050815952255967245,0.20320002582818075
938,a_2215,lighting,0.026527794076188733,0.40659273147582997,0.16046609401702883,0.40659145355224613
939,a_1766,mirror,0.015344691672248442,0.5521689081661643,0.6902156838309972,0.04026256086079716
940,a_1875,picture,0.17870778206589372,1.2244552977944383,1.323398403325293,0.11028334340155349
941,a_2113,curtain,0.48735265110044257,2.5376273345947267,2.1372092437744143,0.08986042022705032
942,a_2140,curtain,0.6662765228587274,3.680068529887623,2.0147917284824612,0.08986042022705032
943,a_2272,chair,0.18585268940549518,0.47616772673462693,0.7272432106633046,0.5366970617382183
944,a_2305,chair,0.22166314800306303,0.5049730169970111,0.7712370611457003,0.5691640135670522
945,a_2342,chair,0.19581947172303457,0.4845318146786236,0.7400175459009638,0.5461243731069391
946,a_2381,chair,0.17324251947140118,0.46514515736790296,0.7104086200643438,0.5242733289655369
947,a_2402,chair,0.2303451387609329,0.5114816104667964,0.7811775299051597,0.5764999643154094
948,a_2443,chair,0.21323180543163955,0.4984875716266348,0.7613319461013045,0.5618541534507143
949,a_2464,chair,0.17413150243162376,0.4659394212630606,0.7116216863701806,0.5251685578415024
950,a_2584,sofa,2.966232306029577,3.1557383042100824,0.6030062131013483,1.5587712690359943
951,a_1960,chair,0.6522758982399147,0.8773069679737102,0.881850212812425,0.8431113362312335
952,a_2106,lighting,0.23972882951424912,0.6928963759147089,0.505220920139947,0.6848108768463135
953,a_2189,cushion,0.027796770452300647,0.45785525441169794,0.4574524421332175,0.1327150538563727
954,a_2223,cushion,0.027796770452300584,0.4578552544116972,0.45745244213321695,0.13271505385637278
955,a_2256,cushion,0.02779677045230061,0.4578552544116973,0.45745244213321723,0.13271505385637278
956,a_304,tv_monitor,0.1596307579044359,1.5260660225413447,0.9013225762131181,0.11605477214777812
957,a_893,curtain,0.10852808098828887,2.4384002685546915,0.809222746695886,0.05500080479604999
958,a_747,mirror,0.09674072430338661,0.8674231932228711,0.8674232390717693,0.12857225215893475
959,a_681,sofa,7.773575734717944,2.9615020845301023,1.0046942799734464,2.612611665693681
960,a_719,cushion,0.041084228626225475,0.4752567559480667,0.44334187478045195,0.1949880897478511
961,a_841,cushion,0.04108422862622535,0.4752567559480664,0.44334187478045206,0.19498808974785056
962,a_985,lighting,0.7603187888854965,0.6276882886886606,1.8064290315778444,0.6705494225025177
963,a_1027,picture,0.010239714782253783,1.4753806598568113,0.25747818346157847,0.026955248335874815
964,a_498,lighting,0.01887805155707796,0.4063999354839325,0.11430094340023489,0.40640002180930646
965,a_577,lighting,0.018878051557077866,0.4063999354839325,0.11430094340023444,0.406400021809306
966,a_852,bathtub,1.243644651895324,1.900000010000001,0.6889998919999998,0.9499998780000005
967,a_892,shelving,0.18631120920787236,0.4821199804351952,0.971056497483826,0.39795993910114663
968,a_1801,cabinet,1.4085778347889037,2.841339786330501,1.148087634657293,0.4318000000000026
969,a_2030,table,1.353336482261898,2.604431857487202,0.7899399228220825,0.6578073581611167
970,a_2058,table,1.7859929872277551,2.259300961324265,0.7576386920494078,1.043382423626385
971,a_2132,chair,0.2724169525435223,0.5021053508364142,1.1209089056213315,0.4840263010990215
972,a_2154,chair,0.20805367779278902,0.4522776752710348,0.9503887460848304,0.48402630109902167
973,a_2192,chair,0.25666232767651764,0.48506588144949947,1.0192878845126747,0.5191161475008438
974,a_2240,chair,0.2758542706914024,0.4968667359913509,1.0440854811308093,0.5317453889735244
975,a_2264,chair,0.20805367779278758,0.45227767527103413,0.9503887460848296,0.48402630109901945
976,a_2326,chair,0.2701314402502127,0.4934067238337737,1.0368148224278164,0.5280424936550966
977,a_2394,chair,0.20805367779279046,0.4522776752710358,0.9503887460848319,0.4840263010990231
978,a_2520,plant,0.1259285315123556,0.4373526118183467,0.6655929279084905,0.4325972115445302
979,a_2580,chair,0.25441319808270196,0.4836448465541814,1.0163018083781499,0.5175953599366542
980,a_3391,sink,0.5037301538280021,0.9144000000000005,0.8763000000000002,0.6286500000000022
981,a_3449,others,0.08353338387333946,1.005733097740757,1.0057331361638904,0.0825837449227782
982,a_473,bed,4.498103312334324,2.0946294279035937,1.0257870767376172,2.093461613857942
983,a_518,chest of drawers,0.09783717081282492,0.5667618108143215,0.5141834845364048,0.3357261601701229
984,a_590,lighting,0.027016807150694624,0.22859999537468303,0.5050817643167498,0.23398936381243632
985,a_644,lighting,0.0060203812110692185,0.15772702450768472,0.2351720780614837,0.16230508424891935
986,a_787,curtain,0.20469580488100186,1.5324769018113584,1.0028138005142702,0.1331970795806523
987,a_1051,shelving,0.38963432249932545,0.659819131023098,1.9698616386035106,0.29977580661700476
988,a_1385,cabinet,1.0111749774211194,2.235430630788784,0.9017046155651744,0.5016500083088538
989,a_1437,mirror,0.08153149159921783,2.051864301121676,1.5639643152494667,0.02540679670431612
990,a_822,shelving,0.3156981846508497,1.1159106159881675,0.9431025517236591,0.299974097577704
991,a_860,sink,0.02322314441612487,0.3561930507421498,0.1656438076569308,0.39360479058554165
992,a_890,sink,0.021453435182304345,0.37787818636908,0.15936747756425815,0.35624216496944433
993,a_973,towel,0.030189668636134388,0.23740313199999985,0.35770159599999996,0.35550934739999995
994,a_715,chair,0.4824399428804649,0.6854210691619848,0.8842325550516601,0.7960114355403061
995,a_765,table,0.01808683603561179,0.23639606163665586,0.3239645391089802,0.2361700868715442
996,a_991,picture,0.06935082692823928,1.2782458665404626,0.8521639923239861,0.06366695325830031
997,a_1355,chair,0.40916151658848104,0.6487956920268554,0.8369837145053369,0.7534766779405939
998,a_2152,cabinet,0.6668583871621162,0.8133034785121753,1.4232810873963053,0.5760899639461261
999,a_2927,cabinet,1.0119806955797248,0.9177474263225189,1.690065800539592,0.6524473013279479
1000,a_3939,oven,0.8763211952594919,0.7849066594147922,1.7225829082629684,0.6481345432000031
1001,a_7826,table,1.1064941803303574,1.7001008391380346,0.7230923622846606,0.9000791013240832
1002,a_7213,chair,0.13372248370166234,0.38321540629986117,0.8652170810168025,0.40330758436287084
1003,a_7264,chair,0.16148888321797736,0.40808975574084005,0.9213779546709147,0.4294861085576649
1004,a_7296,chair,0.16131475196597544,0.40794302378954594,0.9210466658226485,0.4293316833757653
1005,a_7380,chair,0.2724354204315987,0.6350009441375732,0.9652002477843677,0.44450001048752075
1006,a_7408,chair,0.1436996912322809,0.39251846707551497,0.8862213698749937,0.4130984093321389
1007,a_7536,lighting,0.17883009755536794,0.36688145473855704,1.3285815953513087,0.3668821835072666
1008,a_7560,lighting,0.1781527714534342,0.36641767602095854,1.3269021213398537,0.36641840386841906
1009,a_7477,refrigerator,1.111104529578053,0.9144001143000007,1.8224499999999997,0.6667500000000022
1010,a_8094,cabinet,1.2067442069598648,1.4129713329832256,1.5595918075489341,0.5476094406751679
1011,a_8675,chair,0.19999508937732755,0.4311581503559587,0.9081064297108676,0.5107942284469882
1012,a_746,picture,0.06968726090262542,1.4274132898862704,1.3842571011473255,0.03526849265139732
1013,a_760,picture,0.07417805215176869,0.9506873305275202,1.0077710911370035,0.0774240388439029
1014,a_977,lighting,0.3765444903803144,0.448984757065772,1.8678910112688458,0.448986381292343
1015,a_814,chair,0.2589354478738375,0.5000164881348608,1.0796799361705773,0.47963641956448544
1016,a_934,table,1.1745398361358057,1.614393174648285,0.9419242668547534,0.7724003332451382
1017,a_893,lighting,0.10294569967065312,0.3520430799372405,0.8299076493420436,0.3523567781174961
1018,a_956,picture,0.04137328119520471,0.8593223087913899,0.6863882268388093,0.0701445692383461
1019,a_913,lighting,0.08975992751031713,0.3648509494235768,0.6742982627144277,0.3648505218034066
1020,a_955,lighting,0.08975992751031733,0.36485094942357854,0.6742982627144265,0.3648505218034064
1021,a_1071,lighting,0.08700794860735798,0.3328480766845132,0.7846572781902419,0.3331446706013042
1022,a_392,table,0.9651172026066233,1.9270027764703546,0.6126637068783738,0.8174770368731825
1023,a_471,chair,0.2037537968122182,0.501498997211456,0.7764981141936756,0.5232331314439502
1024,a_500,chair,0.20375379681221886,0.501498997211456,0.7764981141936754,0.5232331314439521
1025,a_527,chair,0.20375379681221886,0.5014989972114562,0.7764981141936753,0.523233131443952
1026,a_554,chair,0.2037537968122173,0.5014989972114557,0.7764981141936758,0.5232331314439481
1027,a_581,chair,0.20375379681221906,0.5014989972114564,0.7764981141936755,0.5232331314439521
1028,a_622,chair,0.20375379681221945,0.5014989972114564,0.7764981141936766,0.5232331314439523
1029,a_645,chair,0.20375379681221956,0.5014989972114567,0.7764981141936764,0.5232331314439524
1030,a_668,chair,0.20375379681222036,0.5014989972114563,0.7764981141936755,0.5232331314439556
1031,a_708,table,1.1186095223280232,1.5402070894908175,0.8251307383601388,0.880190400658668
1032,a_744,stool,0.05830069308804814,0.3437268789315585,0.49333196321875616,0.34381195081551186
1033,a_1044,lighting,0.008725025226195143,0.11802799254655882,0.6263168234550973,0.11802869173115127
1034,a_1088,chair,0.7151814981694318,1.0934354866027833,0.8436205489455068,0.7753110191505661
1035,a_1122,plant,0.23420620813406848,0.7517270892858473,0.6612508186523747,0.47116386890411555
1036,a_1156,plant,2.006530335379211,1.068337031178146,1.7765502197321341,1.0572068267854593
1037,a_1179,plant,0.7290605677131429,0.7623380124568925,1.2677008509635925,0.7543957829475385
1038,a_1415,tv_monitor,0.04723745383840006,1.266573000000005,0.6483340000000009,0.05752510992400155
1039,a_1485,sofa,2.266263504168553,2.3749078369140637,0.9397417068481444,1.0154420471191425
1040,a_1525,table,0.2772713538588773,1.1000741720199607,0.42011603713035667,0.599948227405547
1041,a_1609,chair,0.7969246003444577,0.8319503962993622,1.029388099807907,0.9305520218166199
1042,a_1646,chair,0.7969246003444579,0.8319503962993624,1.0293880998079072,0.9305520218166197
1043,a_1712,counter,0.5238572123724142,1.3693701028823844,0.869956039854938,0.43973879109935665
1044,a_1751,chair,0.7969246003444591,0.8319503962993622,1.0293880998079068,0.9305520218166219
1045,a_1785,cabinet,0.6667688045240376,1.3678223885707055,0.9770271935544049,0.4989291898961146
1046,a_1889,chest of drawers,0.46999594343440193,1.3506432771682741,0.8895940136718158,0.39116644809527484
1047,a_1933,mirror,0.07650455406847768,1.1674811380213148,1.1674812025205108,0.056129027614937495
1048,a_1996,plant,0.3910410572446015,0.7670180499553683,0.9141559477160875,0.5576946586370469
1049,a_2154,chair,0.8835925922762814,0.7500677704811135,0.7248209158005072,1.625252506261696
1050,a_2326,plant,0.2644934923342128,0.5600751337721565,0.8524244143214391,0.5540038972415027
1051,a_386,picture,0.05981555769965518,0.7900306993578006,0.7167050094970001,0.10564032986758673
1052,a_619,picture,0.019048119159070644,0.763845535909994,0.6545172165878909,0.03810004420265937
1053,a_665,picture,0.00011796963787364339,0.6705845211810751,1.0793373344721784,0.0001629894604393556
1054,a_769,picture,0.015042093286432032,0.39816326133382607,0.8257649961407462,0.04574994995372439
1055,a_845,chair,0.2659725085061132,0.6221457421779624,0.7977743879103554,0.5358762710813334
1056,a_881,chair,0.2659725085061133,0.6221457421779649,0.797774387910355,0.5358762710813316
1057,a_915,chair,0.45397462951622597,0.5800636107891073,0.9864316927680262,0.7933940589427948
1058,a_1019,table,0.26750676260822465,0.9907258510979846,0.4063997864723207,0.6643972087019545
1059,a_538,picture,0.00027267395311482895,0.19996310692262353,0.2064905113983173,0.006603796451816635
1060,a_576,picture,0.00023047907419990294,0.1900419445131809,0.20950756348197092,0.005788717145815525
1061,a_829,seating,0.433299563881907,1.5078873038291924,0.5690118074417111,0.5050078034400958
1062,a_945,cabinet,0.68170883860101,1.902793127622989,0.8452853406577072,0.42384202249005665
1063,a_644,chair,0.48687316490381366,0.7618319690227493,0.8390855213058009,0.7616411808233888
1064,a_679,chair,0.48687316490381694,0.76183196902275,0.8390855213058029,0.7616411808233916
1065,a_728,chair,0.48687316490381755,0.7618319690227509,0.8390855213058029,0.7616411808233916
1066,a_767,chair,0.48687316490381755,0.7618319690227509,0.8390855213058029,0.7616411808233916
1067,a_806,chair,0.4868731649038161,0.7618319690227493,0.8390855213058025,0.7616411808233914
1068,a_831,chair,0.4868731649038173,0.7618319690227511,0.8390855213058026,0.7616411808233914
1069,a_985,sofa,0.8178088565505979,1.4224003553390498,0.8120098288092581,0.7080577346278343
1070,a_1030,sofa,0.817808856550599,1.4224003553390512,0.812009828809259,0.7080577346278338
1071,a_1080,chair,0.6770727562865955,0.7132871747016907,1.0322327722460372,0.9195879688386734
1072,a_1108,chair,0.6770727562865958,0.7132871747016926,1.0322327722460358,0.9195879688386727
1073,a_1144,table,0.4334044289300008,0.9668484098383807,0.45746959187090397,0.9798796221576083
1074,a_1348,table,0.08928764324847908,0.4480015968063591,0.4574695918709039,0.4356618850245315
1075,a_1366,table,0.14155080713554746,0.5796671922483861,0.45746959187090475,0.5337911846998706
1076,a_1420,table,0.15107574828020764,0.5954594897446323,0.4574695918709042,0.5546005569411553
1077,a_598,chest of drawers,0.18821812293981097,0.7122116237926015,0.7224750285920759,0.36578807223619414
1078,a_636,chest of drawers,0.23290558469701036,0.7646250915527377,0.7756438064575197,0.3927073483203145
1079,a_680,chest of drawers,0.5510214441807869,1.5598131109203948,0.7737751521034747,0.4565424392993548
1080,a_992,chair,0.6240151948321508,0.751371231079105,0.9684587478637694,0.8575500488281254
1081,a_1042,stool,0.25179052052867235,0.7211028039455414,0.48190647553856836,0.7245684662117355
1082,a_1176,tv_monitor,0.15333881310925693,1.5563040464876359,0.9886120546586901,0.09966249354580015
1083,a_1252,mirror,0.01830067117411832,0.7239862276996583,0.9984112899025642,0.025317873736124596
1084,a_1288,picture,0.01258566596187163,0.40640874207019806,0.6096058243264005,0.050800039724599344
1085,a_1378,lighting,0.05303179782593359,0.21301658542483895,1.1688545293782318,0.2129915957941844
1086,a_1445,tv_monitor,0.02534217872892944,0.8263216170572036,0.48804069920009496,0.06284037883803964
1087,a_1498,bathtub,1.006415196414835,1.4313189693616408,0.36358520426630275,1.9339024207109219
1088,a_1606,lighting,0.10734671234881686,0.3945886597657869,0.6894331394792627,0.39459537733494515
1089,a_1630,lighting,0.18864287844001645,0.47616977161807067,0.8319732776066807,0.4761778780430571
1090,a_460,tv_monitor,0.04489521549120078,0.9998491566392167,0.5905292460321147,0.07603685839402764
1091,a_495,table,1.690143731397391,1.0723801255226149,0.7693465650081649,2.0485796928405757
1092,a_535,chair,1.8615790129198713,2.0588458776474,0.8888009908948262,1.0173095158725562
1093,a_567,cushion,0.04227541113886827,0.42917822301387787,0.38063904330503134,0.25878364728970915
1094,a_599,cushion,0.029861822505201138,0.43180000782012856,0.4247845280523766,0.16280396356309615
1095,a_629,cushion,0.024031446336380356,0.4547967016696922,0.4548953771591195,0.11615852266550067
1096,a_741,chair,1.8615790129198693,2.058845877647399,0.8888009908948261,1.0173095158725558
1097,a_823,shelving,0.05681051217199183,0.9906004071235679,0.2607222151837729,0.2199642818567595
1098,a_959,stool,0.12639685421198515,0.4442138089239613,0.6405520996021903,0.44421145254800604
1099,a_883,lighting,0.06329464566503175,0.43931651110947073,0.32793195863473956,0.43934501601895926
1100,a_963,chair,0.26777544357846467,0.5080009400844574,0.9651986609117789,0.5461218097427328
1101,a_1018,chair,0.26777544357846667,0.5080009400844577,0.965198660911781,0.5461218097427354
1102,a_1070,picture,0.217410845074618,1.1682741933748686,1.1672402255379397,0.15943224989262555
1103,a_593,picture,0.23377780176608315,2.1489696578809427,1.3356966395769352,0.08144513615963374
1104,a_810,curtain,0.6047484615504772,1.2688389420509336,2.5512995590083007,0.1868128814161255
1105,a_629,table,0.6207232544775408,1.3551829468500716,0.6775918770369025,0.6759769648910205
1106,a_1015,tv_monitor,0.04500773381957875,0.5006122205800647,0.45313436884779457,0.1984077791656773
1107,a_1055,chair,0.5929514326892228,0.7009911727905286,1.1785820007324233,0.7177063179016113
1108,a_1273,cabinet,0.4937029577848191,0.9601202011108396,0.8306578937980653,0.619038877840239
1109,a_1345,cabinet,0.34795973115305573,0.7594600021839157,1.183395786792953,0.3871631919181613
1110,a_1074,curtain,0.14697658843009193,0.6599471290704978,2.2841449384792467,0.09750241221803106
1111,a_1283,picture,0.02680491877475852,0.870556083360432,0.6298735500806614,0.048883733661884365
1112,a_1353,seating,0.2992635979043957,1.278556466102601,0.477496925446504,0.49018881843206774
1113,a_1405,bed,5.678422048171411,2.4205824184552016,0.9356425661671747,2.507251052856446
1114,a_1449,chest of drawers,0.10043975533004589,0.4500879645347613,0.5588844134232446,0.3992879907782978
1115,a_1515,chest of drawers,0.10043975533004611,0.4500879645347617,0.5588844134232449,0.3992879907782981
1116,a_1563,chest of drawers,0.2032115633575494,0.7650516331195837,0.9760660263090608,0.2721312858681923
1117,a_1633,curtain,0.3199539352157008,2.272618293762208,2.0824273808359797,0.06760691086142501
1118,a_617,picture,0.09200120338109515,1.244192962476685,1.2441930317329042,0.05943167942712769
1119,a_689,table,0.15320318582146278,0.5028823556876583,0.6004641288316741,0.5073577867875849
1120,a_749,chair,0.5942348742850941,0.7643760177869068,0.9898237010458771,0.785404227658754
1121,a_789,lighting,0.2007989556560085,0.3846825960431452,1.3571777215747238,0.3846114326021048
1122,a_837,picture,0.10963749007338741,1.2089433500179083,1.4252805009044487,0.06362866192351473
1123,a_865,lighting,0.3219176573872545,0.4502257406711596,1.5884169213879429,0.4501424522321189
1124,a_999,lighting,0.25785606550216744,0.4181266403437664,1.4751698332819796,0.4180492900013721
1125,a_1073,curtain,0.4135640913175207,1.6958954334259033,2.1335983276367196,0.11429601535201078
1126,a_1333,table,0.3890540658683998,0.8132353673621447,0.5882709388490471,0.813235458286686
1127,a_1480,table,0.8287942298945119,1.7870703984570167,0.5430325155184129,0.8540419880370875
1128,a_1554,chair,0.23318130063575296,0.5283918153449764,0.7060342547540566,0.6250458358782414
1129,a_1584,cushion,0.023211864041827433,0.3853732255059006,0.3210242573528224,0.1876249675649051
1130,a_1761,cushion,0.060922870482449654,0.5315836944876723,0.4428207499878877,0.2588098156153683
1131,a_1797,stool,0.11832155693759835,0.6521856784820557,0.4569323089651067,0.3970459317720483
1132,a_872,table,1.490249603864272,1.053832945764131,0.6549638211727153,2.159085954550795
1133,a_496,chair,0.40900850407843425,0.6391499936580658,0.835073685163925,0.7663104545704548
1134,a_958,chest of drawers,0.12649211514648312,0.4556157439947131,0.6094072144678779,0.45557212225281196
1135,a_1032,cushion,0.06756356918182187,0.5590947572181828,0.5693374392109791,0.21225475125537926
1136,a_1102,picture,0.020822567354648616,1.2192819118499791,0.9145678778119708,0.018673004455857845
1137,a_767,picture,0.05593872092720465,0.6682030981069305,1.0022926632040072,0.0835236559012582
1138,a_828,chair,0.23135731249459085,0.4582057148218158,0.8703889548778557,0.5801086723804514
1139,a_805,tv_monitor,0.04571405788488113,1.0685575507657745,0.6565954703329357,0.06515593389770524
1140,a_922,chest of drawers,0.3342932410440518,0.8176259398460388,0.8942658759278832,0.45720005666585095
1141,a_1012,table,0.11825388808672072,0.45048367288177726,0.5827165579774077,0.4504836309728635
1142,a_1068,table,0.5520473111688446,1.2358197264353814,0.8127998427577091,0.5495884090315322
1143,a_1294,chair,0.23756735295427434,0.560069799423218,0.8001812144705033,0.5300981058146859
1144,a_1409,chair,0.20814666767662243,0.4428052902221663,0.8936471636071781,0.5260058574852745
1145,a_1517,lighting,0.12124586685378479,0.4308169174194312,0.728146171569824,0.3865054512023933
1146,a_963,plant,0.12213853168570972,0.42511788155241914,0.5683705156201203,0.5054890836164432
1147,a_556,chest of drawers,0.14558613496159076,0.5450405883789066,0.489862079620361,0.5452772140502916
1148,a_600,lighting,0.032848678987014254,0.26508279144763935,0.5369489501554994,0.23078276706461043
1149,a_662,curtain,0.04083473450292901,1.6082658774152034,0.9974212700825456,0.025456181764603594
1150,a_410,bed,4.301855260162232,1.5748132467269897,1.2952338567191384,2.109009551843979
1151,a_621,sofa,0.5878486332684069,1.354996381234642,0.6015470152759255,0.7212034593162318
1152,a_679,picture,0.0019222806114203407,0.3763813276445112,0.5364330613072877,0.009520794238754963
1153,a_744,picture,0.0028813870274316277,0.3756401078748377,0.2988883482298257,0.025663781850916223
1154,a_461,picture,0.00024582139722247135,0.3536921279402234,0.3536921468501655,0.0019650285823145097
1155,a_489,picture,0.00020650773867216,0.2639201012450805,0.3080450050484833,0.0025400934278296816
1156,a_720,picture,0.00017658301188733003,0.27881940019498686,0.24933097807446947,0.0025400934278296816
1157,a_733,picture,0.00033070154567199986,0.3480297485418484,0.37408488971209675,0.0025400934278287934
1158,a_754,picture,0.00018251493230608096,0.23071015356664942,0.3114454586701756,0.002540093427828794
1159,a_1037,toilet,0.31680870392859395,0.5342237220000019,0.7825378558000021,0.757824392400003
1160,a_626,chest of drawers,0.44877257659177944,1.2485055833790284,0.733003380934186,0.490376719163831
1161,a_402,picture,0.15083379418317977,3.964640910851032,0.9987333972119776,0.038093004226684934
1162,a_965,chair,0.3236444432552912,0.5079998672008514,1.0032999882916647,0.6350000346060947
1163,a_989,picture,0.01826984142144805,0.44113092352779465,0.8230440891958732,0.050320410386642145
1164,a_1027,chair,0.3236444432552912,0.5079998672008519,1.0032999882916653,0.6350000346060938
1165,a_1091,picture,0.009700083646047238,0.3554745380656758,0.5371590893351303,0.050800039724600676
1166,a_874,table,1.013659497628213,1.5965082902997616,0.7620005504942925,0.8332314056673834
1167,a_1199,table,0.06262711798377762,0.5478146496306167,0.2620730463185992,0.43622085799074733
1168,a_1062,others,1.1502303184484435,1.6637000000000013,1.1964503376,0.5778500000000015
1169,a_390,mirror,0.018026579703017936,0.5833281617995194,0.8474490944946285,0.03646588595473865
1170,a_622,lighting,0.0005930962689302879,0.14710671585559432,0.025400002002716082,0.1587299725330127
1171,a_697,toilet,0.24696695746216313,0.4783093811999998,0.7148099241999999,0.7223361982000005
1172,a_745,stool,0.04232175182003092,0.36202673771833627,0.3510034708087187,0.3330516414250328
1173,a_783,table,0.42535457141357885,1.2192000150680549,0.7624327097847966,0.45758799834499003
1174,a_823,chair,0.4170846999134068,0.6479218006134042,0.9131335311211185,0.704964706738652
1175,a_1079,mirror,0.0924035216391489,0.8542427062988275,0.685815315246581,0.1577248287200924
1176,a_573,sink,0.2745474821376225,1.1736546850868352,0.294445199267788,0.7944611243557561
1177,a_454,picture,0.19215485251110057,1.5811455778173837,0.922334789450621,0.13176222151231087
1178,a_510,picture,0.050582087830186896,1.1671230388417861,1.1670510007222041,0.03713558535598248
1179,a_550,curtain,0.015756433836375292,0.5994400978088397,2.560504821911316,0.010265652090311939
1180,a_682,lighting,0.42285801752139607,0.540003776550293,1.451094272000123,0.5396375283640698
1181,a_924,sofa,1.5934995863272023,1.9359600734710718,0.94466566481027,0.8713194890426056
1182,a_950,cushion,0.05443378464949644,0.4842402864269414,0.4841429674125799,0.23218490696842073
1183,a_1006,cushion,0.05443378464949642,0.4842402864269414,0.48414296741257945,0.23218490696842084
1184,a_1032,cushion,0.054433784649496476,0.4842402864269423,0.48414296741257934,0.2321849069684207
1185,a_1072,cushion,0.03919761011260826,0.5072761917114271,0.5070168304443368,0.1524027252197257
1186,a_1095,cushion,0.05217201905988204,0.5580038108825699,0.5577185134887698,0.16764299774169988
1187,a_1118,cushion,0.05217201905988186,0.5580038108825701,0.5577185134887706,0.16764299774169902
1188,a_1288,table,0.2327777944391451,1.1048999428749098,0.3492236068545373,0.6032745499279022
1189,a_1549,cabinet,0.5092055691922438,0.6857999999999989,1.1811002032000004,0.6286500000000004
1190,a_1593,plant,0.5927205889241272,0.8398869313484383,0.8400706495334679,0.8400659423386765
1191,a_1627,table,0.11588649008316353,0.49580797195434567,0.4706737518310546,0.49659154891967805
1192,a_1747,sofa,1.4015478771950558,2.0202798843383794,0.8965378924628369,0.7737982593027442
1193,a_1831,cushion,0.005127178305622983,0.25214254707148676,0.2924394947773468,0.06953384744057091
1194,a_1855,cushion,0.006824274324784094,0.2773568017786346,0.32168344425508105,0.07648723218462725
1195,a_1893,cushion,0.017928901179711694,0.322447951174965,0.28597974703608636,0.19442798444005235
1196,a_2118,curtain,0.3261464866413797,1.4212403893470789,1.5307019488617453,0.14991825842424242
1197,a_2240,shelving,0.1242561340128717,1.5191899016952084,0.14372036268616695,0.5690985352905987
1198,a_528,table,1.5700142761236304,2.4110408772632272,0.68042778892142,0.9570111238866267
1199,a_799,chair,0.29666216400803663,0.5130464864989494,0.9609422063334858,0.6017390191555023
1200,a_820,chair,0.2920955794929378,0.5162510668872192,0.9402770769168555,0.6017390191555028
1201,a_841,chair,0.29534331687358467,0.5193142294883734,0.9548710841752046,0.5955965634540317
1202,a_902,chair,0.3016364308647753,0.5050845894219128,0.9924565481766299,0.601739019155502
1203,a_923,chair,0.27184122844440517,0.5193142294883732,0.8699152166736902,0.6017390191555031
1204,a_956,chair,0.2718412284444044,0.5193142294883728,0.8699152166736897,0.6017390191555023
1205,a_1020,chair,0.2718412284444036,0.519314229488373,0.8699152166736894,0.6017390191555005
1206,a_1047,chair,0.2718412284444046,0.519314229488373,0.8699152166736897,0.6017390191555025
1207,a_1171,table,1.099738531321963,2.487789923070147,0.8423677193701266,0.5247760684004873
1208,a_1209,plant,0.7290742028711785,0.7623459872367626,1.2677008509635923,0.7544020001724163
1209,a_277,chair,0.5856269890897412,0.7356363857601577,0.9481777629589698,0.8395916591354753
1210,a_418,cushion,0.024662563140805484,0.4238767135820931,0.423266236100695,0.13746274921263435
1211,a_644,picture,0.20367156028517033,1.655796371500596,0.9916605559486146,0.12403961932117769
1212,a_706,chair,2.9065201458475864,2.3404946039087022,0.7299962234668232,1.7011596769451232
1213,a_750,table,0.11944973848558572,0.5746012866366907,0.36178626757629306,0.5746012030638449
1214,a_1010,mirror,0.10078194198387416,0.8505764397513786,0.6859506013926161,0.17273348388052484
1215,a_1040,table,0.3464482881150756,1.1904880983369495,0.7841501368269952,0.37111981169855784
1216,a_1094,cushion,0.03974085619627913,0.5588164784311349,0.5588009635930642,0.12726555302388268
1217,a_1116,cushion,0.03974085619627895,0.5588164784311314,0.5588009635930653,0.12726555302388265
1218,a_1138,cushion,0.03974085619627895,0.5588164784311314,0.5588009635930653,0.12726555302388265
1219,a_785,stool,0.036526433384493746,0.3209612337655212,0.43420235404834134,0.26209727959257056
1220,a_903,picture,0.04912882867548923,1.3101775132799849,1.1796992490510563,0.03178593314243594
1221,a_933,picture,0.01536463171054208,0.5486018370424011,0.7352450954078334,0.03809191100526776
1222,a_967,picture,0.01144664676114895,0.5950252630854314,0.8210520904175365,0.02342999331517248
1223,a_718,bed,7.009122556895588,2.2291735320189807,1.2376789946175644,2.5404564574996265
1224,a_954,chest of drawers,0.07982245320161419,0.43433998107910377,0.4705619812011726,0.3905516052246103
1225,a_1004,chest of drawers,0.07982245320161449,0.43433998107910365,0.47056198120117265,0.3905516052246119
1226,a_754,table,0.3026240259865473,1.60020011663437,0.4653452164619336,0.40640014385058376
1227,a_788,cabinet,0.2721920000408585,1.3196359014831758,0.5239468549872343,0.3936715196211842
1228,a_812,cabinet,0.32519717045462804,1.0160037279129046,0.813050385406834,0.3936715196211811
1229,a_840,shelving,0.5642309037212722,0.894660949707033,1.8740616930684084,0.3365228081416606
1230,a_884,curtain,0.21921315003611014,1.2791612148284908,2.6075294955952923,0.06572219963756258
1231,a_907,curtain,0.20364122972827794,1.2791612148284954,2.42230227953157,0.06572219963756432
1232,a_955,lighting,0.0757330089411383,0.3923691511154156,0.7338920029178378,0.26300148572323145
1233,a_1064,lighting,0.07633333716239825,0.3939586326611298,0.7358354878618849,0.2633194254511104
1234,a_1002,others,1.1502303184484426,1.6637000000000002,1.1964503376000013,0.5778500000000009
1235,a_1059,mirror,0.07905309193815241,0.8814250256634767,1.7816373537755221,0.0503401116349909
1236,a_1270,mirror,0.07511621735591494,0.8402385756247032,1.7758935069870012,0.05034011163499088
1237,a_1346,table,1.0306818395300457,1.5266739130020142,0.7365999831877903,0.9165298938751221
1238,a_1400,table,0.2994869240495556,1.5025945901870728,0.4592895443595748,0.433959785163875
1239,a_1076,picture,0.013690951402517526,0.48022157653504827,0.5612132394550429,0.050800039724602016
1240,a_1285,cabinet,0.40180989248142734,0.9003600566224352,0.939804532584076,0.47486140126129417
1241,a_1341,lighting,0.006535328904702202,0.10498884692788157,0.5881288493576075,0.10584047982141342
1242,a_1371,mirror,0.013577649939537615,0.9467134624899662,0.9318819726803772,0.015390231203106453
1243,a_1431,sink,0.0393627093036442,0.48280795689961886,0.21736182720331199,0.37508291960008233
1244,a_746,picture,0.028415367906109976,0.6388881326570539,0.5077740273040751,0.08759069641314303
1245,a_965,picture,0.04670479613892321,0.7039242615305575,0.848321110746765,0.07821233867303216
1246,a_1034,bathtub,0.5487779345043753,1.5240025654,0.44302291379999836,0.8128019812000001
1247,a_1166,shelving,0.9266755603772984,0.9905831586719871,1.9486727418950083,0.4800625845883637
1248,a_554,picture,0.05054290189146905,1.1668215709429375,1.166749551430804,0.03712599323371449
1249,a_748,tv_monitor,0.07806552618057591,1.2426920251257403,0.7893960817233464,0.07957942807706615
1250,a_794,lighting,0.26915418156762805,1.0995539157355587,0.22286470705489592,1.0983564456594153
1251,a_1076,picture,0.17142072683268306,0.970566770917751,1.455832749648209,0.12131833155666459
1252,a_1258,shelving,0.1996882289059774,2.219455070173896,0.4500881539629338,0.19989803481927848
1253,a_1305,shelving,0.19690781628572832,2.188551892149849,0.45008815396293367,0.19989803481927887
1254,a_1343,counter,0.02235635417935275,2.0574179144694806,0.041585735892473386,0.26129678920620153
1255,a_3857,counter,0.04644045997364495,2.0638114646450005,0.033005809613772426,0.6817671973956783
1256,a_4017,sofa,6.393291216256605,2.5841835737228407,0.95530068061617,2.589769062022974
1257,a_3282,table,0.3630424406280987,1.2334612607955933,0.43306779285625635,0.6796354088559271
1258,a_3357,tv_monitor,0.11744152681964955,1.3776588741353537,0.8136705930394306,0.10476865638413857
1259,a_3407,cushion,0.03396413030908311,0.45007802546024334,0.45113083139174104,0.16727466933947008
1260,a_3442,tv_monitor,0.025342178728929455,0.8263216170572028,0.48804069920009596,0.06284037883803961
1261,a_3574,bed,4.618311589213482,1.8540680408477805,1.0666777511896695,2.335201312568411
1262,a_3406,lighting,0.00338754638441056,0.17908779711019104,0.10562170493086098,0.17908783349011892
1263,a_3464,stool,0.2478715451052776,0.4284618558883589,1.1241789588928228,0.5146109902330527
1264,a_3489,stool,0.2478715451052775,0.4284618558883586,1.1241789588928228,0.5146109902330529
1265,a_3514,stool,0.24787154510527606,0.42846185588835706,1.1241789588928217,0.5146109902330522
1266,a_3558,chair,0.4810376221288033,0.7109790742397307,0.8394170314380641,0.8060174584388728
1267,a_3588,chair,0.48103762212880374,0.7109790742397305,0.8394170314380655,0.8060174584388727
1268,a_3614,chair,0.4810376221288044,0.7109790742397308,0.8394170314380655,0.8060174584388734
1269,a_3640,chair,0.4810376221288029,0.71097907423973,0.8394170314380645,0.8060174584388728
1270,a_3666,chair,0.4810376221288041,0.7109790742397311,0.8394170314380647,0.8060174584388733
1271,a_3696,chair,0.481037622128804,0.7109790742397313,0.8394170314380647,0.8060174584388731
1272,a_3726,chair,0.4810376221288033,0.7109790742397308,0.8394170314380645,0.8060174584388724
1273,a_3770,chair,0.4810376221288035,0.7109790742397306,0.8394170314380648,0.8060174584388728
1274,a_4532,chair,0.5265205349539821,0.7339091113403567,0.8446615122312937,0.8493571143338492
1275,a_4578,curtain,0.488324357684714,1.8354327927449765,1.7316743669688217,0.15363977849483312
1276,a_4925,oven,0.43307863874930025,0.8081223292593938,0.7893883610130595,0.678889258679935
1277,a_6440,mirror,0.018668001847576145,0.8498605780298064,0.8482551174313466,0.025895461929190233
1278,a_1429,table,0.23652528181210897,0.6095999479293858,0.6364843137955077,0.6095999777317073
1279,a_546,sofa,1.539661510860854,1.673077285289765,0.94752867565125,0.9712183696221932
1280,a_576,table,0.3546776871929975,1.216151773929599,0.4859019639712745,0.6002019965497023
1281,a_607,sofa,1.5396615108608351,1.6730772852897584,0.9475286756512467,0.9712183696221888
1282,a_843,chair,0.8694834562327224,1.361701786518096,0.7812052173074336,0.8173615062879307
1283,a_1114,table,1.0203981671739748,2.563609158941264,0.8828619441394819,0.450842717055954
1284,a_1152,table,1.823970469311003,2.4000461101531982,0.7599746346472785,0.9999979734420776
1285,a_1210,chair,0.23456912373868027,0.42887704070749044,0.9777313742848133,0.5593948921717207
1286,a_1256,chair,0.2345691237386794,0.4288770407074903,0.9777313742848132,0.5593948921717189
1287,a_1284,chair,0.2345691237386791,0.42887704070748905,0.9777313742848142,0.5593948921717192
1288,a_1336,chair,0.23456912373867983,0.42887704070748933,0.9777313742848137,0.5593948921717208
1289,a_1378,chair,0.23456912373867841,0.428877040707489,0.9777313742848117,0.559394892171719
1290,a_1424,chair,0.2345691237386799,0.42887704070749066,0.9777313742848136,0.5593948921717193
1291,a_1490,plant,0.12491573010082681,0.43616117537021676,0.663829568652045,0.43143317103386114
1292,a_1532,chair,0.23456912373868016,0.4288770407074902,0.9777313742848133,0.5593948921717207
1293,a_1989,cabinet,1.6107542728575077,2.9239339672403544,0.8763000000000012,0.6286500000000022
1294,a_1258,cabinet,1.7048390400997053,2.760402463015426,0.9824309953525696,0.6286500000000013
1295,a_1467,picture,0.0006576273757980767,0.16791048374065376,0.23500059826523,0.01666606621900257
1296,a_1555,picture,0.0015699611483963047,0.22441272875274176,0.31407881354616507,0.02227423395168948
1297,a_1597,plant,0.013333996593309529,0.24213203868424937,0.23375375251694103,0.23558600613945302
1298,a_1865,sink,0.44269931150904523,0.8999220132827788,1.0247274915794433,0.480060069315472
1299,a_772,lighting,0.17760895990057252,0.5774947588339726,0.5325463976078076,0.5775098190596593
1300,a_806,picture,0.004814399037261899,0.5572527266895636,0.5058037459700077,0.01708078554293002
1301,a_459,table,0.7585524276285598,1.3299798065504362,0.6861443282147549,0.8312374049131853
1302,a_536,chair,0.11369477361697383,0.3802186965370782,0.7302804633603195,0.40946553253468215
1303,a_565,chair,0.12341589846071273,0.39076021328659943,0.7505273996800541,0.42081791422679177
1304,a_600,chair,0.06356476788769934,0.31322671086951526,0.6016099408943981,0.3373204504102105
1305,a_639,chair,0.13373973658784463,0.4013655771194612,0.770896966154572,0.4322390541893881
1306,a_697,chair,0.14650900572566672,0.4137532409004195,0.7946897699496023,0.44557959055208507
1307,a_766,plant,0.31596604740108536,0.5891075819120459,0.9101244896595981,0.5893116200777558
1308,a_1220,table,0.8762004933417652,1.2667593782639877,0.7832172012329104,0.883135104318125
1309,a_1258,chair,0.13280068195308542,0.4002400931887032,0.8642338973236668,0.3839267900529873
1310,a_1287,chair,0.14719389943281114,0.41420667451383153,0.8943917780965327,0.3973241103800236
1311,a_511,toilet,0.3200097675013588,0.48627050428371177,0.824836546099321,0.7978429501298306
1312,a_568,picture,0.03070957028222646,0.5471363314143205,0.8206946844493279,0.0683906237573475
1313,a_634,cabinet,0.7000432583318261,1.3688375216739745,1.0635218183808994,0.48086876947711066
1314,a_657,picture,0.005956066570658075,0.6448836396754478,0.7270575428752561,0.012703090716303933
1315,a_879,picture,0.05592491242197889,1.2491105361985009,1.1751112570695974,0.03810004199705296
1316,a_910,cabinet,0.39996213132452685,1.1670628786087034,0.8884162832880222,0.38575193092875615
1317,a_950,picture,0.022809028001479107,0.8379974662574311,0.7052484483337178,0.038594190265842016
1318,a_1074,chest of drawers,0.1837462980463632,0.619097534545681,0.6764421255093583,0.4387618692758032
1319,a_1153,picture,0.022630892988225328,0.6000893986128544,0.7423721734109705,0.050800039724599344
1320,a_1191,lighting,0.024026710224575903,0.23608350908154047,0.43113625850515036,0.2360554926787089
1321,a_1214,chest of drawers,0.19793074524176035,0.6323575692610549,0.6764421255093592,0.4627217278264019
1322,a_1236,lighting,0.024026111442308554,0.23608154803514655,0.4311326770278121,0.2360535315091212
1323,a_1316,chair,0.5651962924293962,0.8006342947483065,0.8755862811813128,0.8062433898448937
1324,a_456,plant,1.222152080540318,0.8201958481656795,1.8284228858071447,0.814950135486767
1325,a_487,table,0.21195280013209944,0.8382283449172994,0.4525018588856168,0.5588000654247677
1326,a_428,table,1.7601987942039934,1.4647727665569192,0.8315649846493964,1.4450912401213851
1327,a_803,chair,0.4785636717817538,0.6997740715742129,0.8827943819124713,0.7746799582031034
1328,a_889,sofa,1.4837035024604392,2.316156158447262,0.8032287509739394,0.7975171661376945
1329,a_490,chair,0.021243241047892804,0.5040327906608609,0.3011849522590639,0.13993576169013977
1330,a_513,chair,0.02124324104789273,0.5040327906608592,0.30118495225906383,0.1399357616901398
1331,a_561,chair,0.025055027752808823,0.5083271861076362,0.3619922888892821,0.13616084305636816
1332,a_611,picture,0.03467752030512352,1.0148595571517947,1.015768053322206,0.033639345620601425
1333,a_651,table,0.5957109739639516,2.266881927572759,0.5739763961290745,0.4578388766959619
1334,a_895,chair,0.49734281777636397,0.5151253910305833,0.714133668151888,1.3519585753535583
1335,a_591,tv_monitor,0.05535256393557419,1.0721290044866782,0.6332190495582275,0.08153362009955584
1336,a_638,table,0.11294759522935674,0.6389355774994424,0.5080001326523442,0.3479814486092628
1337,a_750,picture,0.40185890525146706,1.6692951807384935,1.2979500496321776,0.18547376068172738
1338,a_785,table,0.28290280626292597,0.48425995439514363,0.6920433610161736,0.8441612099266911
1339,a_1097,chair,0.21402498528455466,0.4999747574329376,0.9070785045623779,0.4719234108924857
1340,a_1295,lighting,0.009957222360623996,0.18800376373512756,0.2817339089958697,0.18798904471765496
1341,a_1463,picture,0.10573286866211015,2.3906172833008634,1.074131448251395,0.041175845753570875
1342,a_339,tv_monitor,0.1252733541922266,1.4953202964455172,0.9188279401885409,0.0911780468176731
1343,a_715,curtain,0.27665639662081704,2.53496834588206,1.6212209045215709,0.06731719020037198
1344,a_743,cushion,0.05759352952729252,0.6267223020147374,0.49949324802884115,0.18397928342653885
1345,a_765,cushion,0.07534245453044518,0.7102791728504012,0.5954806893171908,0.178132433937226
1346,a_581,sofa,10.598580616265261,3.4644595758577523,0.9553006806161694,3.2023745239162613
1347,a_929,picture,0.022324398890856807,1.3611924826912372,0.27736290255838203,0.0591305418004513
1348,a_1017,lighting,0.008948865281844628,0.3333376146447476,0.07606136522249773,0.35295515608376493
1349,a_532,bed,2.5610495088849055,1.5232478800944165,0.8763511302964859,1.9185328534852673
1350,a_595,chest of drawers,0.1793377052455165,0.9277555571646463,0.6257727812256458,0.308902465694624
1351,a_645,picture,0.007675428699612345,0.5174041339416373,0.755658778917133,0.019631207576745524
1352,a_675,picture,0.010016055434089118,0.3510517425672326,0.7021035245084537,0.04063726145632529
1353,a_685,toilet,0.286711282757062,0.457002616600001,0.8000884684000031,0.7841300294000036
1354,a_723,mirror,0.053222135402854816,0.9993040716643278,0.7994432721500997,0.06662036175002406
1355,a_834,bathtub,2.4842563370420954,1.5259070066000002,1.9213836349999978,0.8473332558000002
1356,a_1160,picture,0.008756583304465913,0.5300282008671591,0.6360338674454064,0.025974994523716436
1357,a_1210,lighting,0.011720202237702189,0.30998907854725033,0.12196698686536946,0.30998909601785796
1358,a_1262,plant,0.010738724246995,0.3491212972004114,0.1730487988156953,0.17774924261628489
1359,a_3403,lighting,0.013068818225121298,0.29211153030395387,0.1531585788726808,0.2921099090576167
1360,a_862,cabinet,0.3253136615228862,0.9841622164562356,0.7091557142109779,0.46611599624156774
1361,a_1349,washing machine,0.6678311357061951,0.7728072732569261,1.0817777036876086,0.7988356463531041
1362,a_858,lighting,0.004545488050760876,0.10498884692788217,0.4090586252115405,0.1058404798214137
1363,a_1111,mirror,0.020647538973751565,0.6095958352088929,0.7619998157024384,0.04444996640086175
1364,a_1244,toilet,0.2232869044462681,0.4523929738000009,0.6659419752000001,0.7411583601999999
1365,a_1287,bathtub,1.2436446518953228,1.9000000100000012,0.6889998919999998,0.9499998779999995
1366,a_469,shelving,1.0747293397506048,1.9130284557319674,1.781971622857037,0.31526582190158503
1367,a_722,chest of drawers,0.15755966908691768,0.6788436345693842,0.6701738761094957,0.34632816776980796
1368,a_758,lighting,0.0338559808936991,0.2529345225596178,0.5076847862177526,0.2636532580343835
1369,a_800,curtain,0.1286214994458077,1.6041784174823426,1.2259036302566524,0.06540403887629513
1370,a_277,picture,0.12452055637957944,0.9213559393168052,1.273453914294393,0.10612809777791357
1371,a_530,sofa,6.979328085037367,4.197304392762181,0.8020312152425829,2.0732509682782334
1372,a_597,lighting,0.4990360362836002,0.5526286959648132,1.6347610330576567,0.5523879528045649
1373,a_645,curtain,1.4740193955425391,4.310127204008074,2.1350231692148185,0.1601808220658052
1374,a_765,table,0.19754459105657587,0.7804008904177051,0.4054779849015461,0.6242809851673141
1375,a_891,bed,4.618311589213472,1.8540680408477783,1.066677751189669,2.3352013125684095
1376,a_628,stool,0.11443918314097852,0.3766496786501592,0.8066887572663914,0.37664407825267016
1377,a_673,stool,0.09628132169153368,0.35557129979133795,0.7615441780708091,0.3555660128078962
1378,a_710,stool,0.09628132169153208,0.35557129979133606,0.7615441780708052,0.355566012807894
1379,a_776,cushion,0.04299383830984303,0.4629142189025883,0.4588002014160162,0.20243336677551144
1380,a_799,cushion,0.042993838309843345,0.46291421890258805,0.45880020141601585,0.2024333667755132
1381,a_836,cushion,0.04299383830984318,0.4629142189025876,0.4588002014160163,0.2024333667755124
1382,a_678,chair,0.24066017672664627,0.5243295095203377,0.7330721825288766,0.6261136769242414
1383,a_774,counter,0.7867818630149471,1.960130955667276,0.89539034041926,0.4482877255430691
1384,a_566,plant,0.8834759430697559,0.7566777142152471,1.6674729359024079,0.7002046510307557
1385,a_794,plant,0.42248715340086657,0.5917213005626937,1.3039623551072248,0.5475594153022796
1386,a_851,chair,0.3480910234081654,0.6347694396972654,0.8635809765524453,0.6350000317322828
1387,a_887,seating,0.20845821532543893,1.0540192201039962,0.4164029853407717,0.474959578518072
1388,a_919,table,0.20937122009733752,0.610520585244366,0.5616184528538926,0.6106260153806032
1389,a_787,cabinet,0.6867695770577501,1.8298503533490824,1.055428421532665,0.35560404216609437
1390,a_1219,picture,0.00856887997752975,0.7441620452078399,0.9182020686799587,0.012540598889041016
1391,a_1291,plant,0.3922089836275111,0.7069758702634752,0.7757537793264828,0.7151366665688013
1392,a_1351,sofa,1.66070147539103,2.334318995475769,0.8495672892367119,0.8374012115718195
1393,a_929,seating,0.7649605326813952,1.4501225920748453,0.9202718743149627,0.5732158109047208
1394,a_1420,chair,0.4370614764797042,0.6337600970727548,1.0699754441756792,0.6445310233431617
1395,a_1461,chair,0.3357791005917738,0.5804461512758579,0.9799656548275135,0.5903109924487415
1396,a_1498,chair,0.4402596579465162,0.635302180611106,1.0725789396095582,0.6460993150132187
1397,a_1525,chair,0.4369720504104393,0.6337168700950251,1.0699024641870183,0.6444870617111143
1398,a_1628,chair,0.38770324289482305,0.5885343253612518,0.9531394967711564,0.6911481814940332
1399,a_1662,chair,0.387703242894824,0.5885343253612516,0.9531394967711588,0.6911481814940335
1400,a_1513,table,0.09302637583501096,0.4826019704341889,0.5842042270246881,0.32995317827976667
1401,a_1583,table,0.5759351953750482,1.39078584585486,0.45719984672813707,0.9057477852128065
1402,a_1221,plant,0.2805278903830442,0.6155641328896246,0.738207283010226,0.6173399939917861
1403,a_1271,lighting,0.4619736987068442,0.6796945929527283,0.971077868989992,0.6999215723300152
1404,a_1268,counter,0.7930498524863093,1.8809111391667046,0.9485438698676587,0.44450309430696233
1405,a_1295,table,0.12678136724503064,0.46932565393765246,0.5755823195893766,0.4693250034362828
1406,a_1337,lighting,0.06502664521124384,0.3338710784912111,0.583346176147461,0.33387676239013686
1407,a_1421,table,0.132483201119841,0.4762585163116456,0.5840848017638263,0.47625785620109173
1408,a_1457,lighting,0.06502664521124385,0.33387107849121106,0.5833461761474612,0.33387676239013686
1409,a_1186,chair,0.9008092865540958,0.8278303175088138,1.149582059459543,0.9465674143007188
1410,a_1233,chair,0.6651297989567869,0.7482255101203918,1.0390373542404236,0.8555447553066384
1411,a_534,shelving,0.6493865046089599,0.9267480373382571,2.123250484466555,0.3300200700759905
1412,a_571,shelving,0.32515699273058746,0.8213080763816838,1.799844332387621,0.2199642285704595
1413,a_610,cabinet,1.0802949364954064,0.9652788937091845,2.2029228210449268,0.5080310404300705
1414,a_603,curtain,0.6912658183783458,1.8885628808880934,2.4671607641534226,0.14835978088067492
1415,a_846,chest of drawers,0.21789463044710547,0.8578773239259996,0.7063668282713662,0.35957628704392874
1416,a_908,picture,0.022588079933602605,0.7294006673470489,0.6096058243264002,0.050800039724601107
1417,a_948,lighting,0.09025577848065215,0.36099433418607074,0.704667561793304,0.35480550607722877
1418,a_985,picture,0.02695475474353042,0.7627307508401631,0.6956650347431097,0.05080002815268968
1419,a_1019,stool,0.10946550908830104,0.5462731137595538,0.3650693763676259,0.5488985343057403
1420,a_1087,chest of drawers,0.22053620569476728,1.038138472075694,0.6588299276296485,0.32244176786582557
1421,a_1112,lighting,0.07639591064743591,0.3548055561361228,0.606861168714028,0.354805506077227
1422,a_1202,curtain,0.10400114113876073,0.6889930255667974,2.2327093264758058,0.06760691086142324
1423,a_856,picture,0.01890040154530148,0.5821930419601087,0.6390576931132573,0.05080002815268969
1424,a_919,picture,0.08397159077555351,1.1476290409514647,0.7650861290551156,0.0956358060743037
1425,a_963,picture,0.01883336820157452,0.8266392437144242,0.8266395151063561,0.02756105364929559
1426,a_1033,sofa,0.5946522832806941,0.8777403603247694,0.8122431652600586,0.8340862398978163
1427,a_1121,table,0.29691374742491616,1.2295426726341248,0.4011474493891005,0.6019808351993561
1428,a_1165,table,0.49835792540028023,1.319341732107354,0.633912408006108,0.5958745223690434
1429,a_1415,cabinet,0.40066963910394354,0.7298344550264784,0.9859152444406217,0.5568298272722173
1430,a_1472,sofa,0.923174817232276,1.0163415670394893,0.9405019168676222,0.9657941623991844
1431,a_1516,table,0.028435200533891456,0.3138196129023603,0.28868295309466935,0.3138738060701916
1432,a_850,mirror,0.02886445043714316,1.6749216124275144,1.141164904107004,0.015101510882235679
1433,a_874,stool,0.053296000521332966,0.34866517782211304,0.4384069889783859,0.3486651778221148
1434,a_921,bathtub,1.4535168897994926,1.40812948577432,0.5303356035352712,1.9463758440207573
1435,a_1101,tv_monitor,0.043478581589467866,0.8906809717828095,0.4653685813680148,0.10489532528199956
1436,a_568,bathtub,2.5099435070593654,2.044298738647818,0.6817353677256153,1.8009587292103115
1437,a_781,cabinet,0.48145502589165007,1.275100560188408,0.8566961277844666,0.4407420467965847
1438,a_3215,lighting,0.051984373435388476,0.25676160812377985,0.7890874862670912,0.2565769100189211
1439,a_4266,refrigerator,0.6524704364583149,0.9561678490726654,1.7767799926706813,0.3840546667717569
1440,a_4460,cabinet,0.23089239028920677,0.9399277000620645,0.7835007515886351,0.3135275824498574
1441,a_1557,chair,0.18173729027328983,0.4125991947156038,0.8580893230826825,0.5133140766836934
1442,a_3497,cabinet,0.41977512819000623,0.7620000000000045,0.8763000000000027,0.6286500000000037
1443,a_3711,counter,0.011489772629137368,0.6096001267433186,0.028708463113368495,0.6565328216972549
1444,a_3901,lighting,0.012403584680435209,0.3401949310302733,0.10717451810836831,0.34019493103027365
1445,a_2669,counter,0.5061345638474983,2.101091174809364,0.5587999916076664,0.431086781996548
1446,a_2713,sink,0.053760167973577314,0.4459062433667836,0.2597407219617707,0.46416994929313754
1447,a_2807,plant,0.02351151423273893,0.2259121388196928,0.4978372830292055,0.20905165746807874
1448,a_2536,chair,0.3384514332513373,0.5069406628608701,1.0281621417507263,0.6493481695652017
1449,a_2641,chair,0.2398427517404832,0.4749181532859801,1.0674923324584986,0.47308923244476286
1450,a_3544,cabinet,1.332458284739771,3.050739893327131,0.8769930249295477,0.49802632662412105
1451,a_3593,tv_monitor,0.09547363724736167,1.2265654815575304,0.7148040241401385,0.10889444878903286
1452,a_3797,lighting,0.007423091942449735,0.17034564167261124,0.2557828731996268,0.1703657744262852
1453,a_3885,lighting,0.7441962373768833,0.6075884103775024,2.7167458979384276,0.4508467763662338
1454,a_3623,cabinet,1.2789985068260739,0.8218549248855684,2.3480863584936347,0.6627668989999993
1455,a_3863,lighting,0.13963071073348843,0.4409076690673821,1.2164314270019527,0.2603428554534908
1456,a_3897,sofa,1.5396615108608507,1.6730772852897644,0.9475286756512488,0.9712183696221928
1457,a_4001,curtain,0.18219201205957838,0.9310581684112584,2.141067738851921,0.09139493109367436
1458,a_4103,chair,0.9452605782336845,0.9071636795997637,1.0332070164255582,1.0085061373405502
1459,a_4233,curtain,0.12835846866855505,0.6559519234001474,2.1410677388519233,0.0913949310936708
1460,a_4125,table,0.4411369080698746,0.8122672438621521,0.4496900327503682,1.2077059149742126
1461,a_4557,cabinet,0.33582010255200045,0.6095999999999985,0.8763000000000005,0.628650000000002
1462,a_4934,picture,0.010819032947606066,1.0032999515533478,0.40005003689668495,0.02695524833587637
1463,a_5132,chair,0.3205723758433825,0.4937777764406376,1.074597156018426,0.6041556890442309
1464,a_5220,cabinet,0.26610270071084235,0.5551181740037233,1.5066809837466237,0.3181577666570963
1465,a_5243,cabinet,0.7914629480119323,0.9910473746256043,1.9248659974176843,0.4148925840854679
1466,a_5316,cabinet,0.5901042066904221,0.72390002012253,1.9647823572158878,0.41489258408546487
1467,a_5922,cabinet,0.7325137348315608,1.2220008566449927,1.3882306345340956,0.43180000000000174
1468,a_883,toilet,0.2215388487434224,0.4737433502000011,0.6753550881999998,0.6924279521999994
1469,a_1558,bathtub,0.9349603809882648,1.7276372936534452,0.6264957381460201,0.863818531347809
1470,a_281,picture,0.1740870439403339,1.4205150795278778,1.2825337771712855,0.09555464225463042
1471,a_490,curtain,0.30889450535020324,2.1579227447509792,2.083992999906996,0.06868755138950355
1472,a_338,mirror,0.010516314746935672,0.7018908774634591,0.7005649445077288,0.02138678856941101
1473,a_414,stool,0.1428690761669207,0.41259147349039194,0.8589098123362584,0.403153489810516
1474,a_464,stool,0.12862369806115634,0.3983955699112884,0.8293575756506045,0.3892823159335743
1475,a_597,chair,0.23508136361944074,0.5269829737893602,0.7505697438812888,0.5943339837093597
1476,a_632,chair,0.28576633953089314,0.5624201528459911,0.80104210395993,0.6343002081372606
1477,a_657,chair,0.2515993654198745,0.5390474930564986,0.7677529615311341,0.6079404077386132
1478,a_704,chair,0.27622933960576207,0.5560926033568745,0.7920299205770547,0.6271639667745771
1479,a_747,chair,0.16462519054013883,0.46797495767776287,0.6665259820471021,0.5277844535903647
1480,a_794,chair,0.2641424333886623,0.547860397521788,0.7803049789137803,0.6178796446388919
1481,a_838,lighting,0.774451193914269,0.9555278420448301,0.8478977257606848,0.9558885010109286
1482,a_1326,counter,0.6499954082186545,1.9738131716753817,0.8128060115164389,0.40515139526396743
1483,a_1010,table,0.7084390311243544,1.4842764281838488,0.4503038488621593,1.0599418282508892
1484,a_1056,table,1.6241859557992684,1.8782661462646035,0.7365162742985407,1.1740761673953422
1485,a_685,lighting,0.47534123314799237,0.4925344306706591,1.6220828294754035,0.5949710934127812
1486,a_718,picture,0.09486341668584158,0.9658740112093332,1.430845441001165,0.06864130912924703
1487,a_948,curtain,0.948907435488779,0.9226367672326861,2.646231651971344,0.3886558710779441
1488,a_894,mirror,0.06771438878545598,0.8441847906724417,1.0039334709376826,0.07989847783990543
1489,a_656,toilet,0.061204695238419794,0.35124410320000005,0.3208999931999999,0.5430077024000001
1490,a_863,table,0.06491083747594896,0.3479297515862107,0.6106182286748663,0.30553142128898253
1491,a_880,towel,0.009286096833864324,0.12274822046993139,0.36154705895179046,0.20924407551886412
1492,a_920,towel,0.004704041478390481,0.1277489608991838,0.19248274787284436,0.19130307733386132
1493,a_706,others,0.012462792788229368,0.4184996827786266,1.090133309274293,0.027317479847557936
1494,a_592,sofa,0.6640810813766579,1.1864755281766783,0.7442571372057012,0.7520371846525513
1495,a_873,chair,0.4214499986333715,0.7616506646785132,0.7221774496649008,0.7662073400623269
1496,a_929,chair,0.5107990977038408,0.8120644780198973,0.769978522827657,0.8169227606797311
1497,a_993,table,0.2015513977430937,1.020993133171224,0.38492066290002097,0.5128516629218662
1498,a_1052,table,1.3047820113070456,2.1423696590833923,0.680117275560803,0.8954879475846231
1499,a_1092,chair,0.192894163469598,0.422163842071388,0.8911883353591962,0.512706189056594
1500,a_1128,chair,0.19460871365769072,0.4234109630059919,0.8938210090250622,0.5142207825815532
1501,a_1156,chair,0.2240274838321339,0.44375347976387736,0.9367640842953804,0.5389262007234342
1502,a_1184,chair,0.24504468285239628,0.45721776783466517,0.9651872112352089,0.555278202333195
1503,a_1217,chair,0.1620776762003355,0.3983661285871172,0.840951335995773,0.4838045310441181
1504,a_1268,chair,0.203938129799122,0.4300716502634328,0.9078817271580569,0.5223100011264284
1505,a_1326,cushion,0.02837141369870869,0.3815459178038376,0.3274079127983659,0.22711456876311342
1506,a_929,chair,0.04227541113886839,0.42917822301387787,0.38063904330503107,0.25878364728971004
1507,a_1151,picture,0.01501350728172139,0.9745093550745176,1.2285076612270736,0.012540598889041465
1508,a_851,bathtub,1.9363292299983932,1.9347594255494163,0.5643048727594011,1.7735295540352745
1509,a_1238,mirror,0.06229332582584496,1.935187436703135,0.8062695428007878,0.03992438436451095
1510,a_1355,others,0.13153754155144556,0.5244383532164543,0.4474497145791378,0.5605457191130068
1511,a_1037,lighting,0.024081286959888634,0.686434370739584,0.18336811517818047,0.19131844874233464
1512,a_1104,lighting,0.052097392962436484,0.4561818370165911,0.25034565659683494,0.45618178511647933
1513,a_1235,others,0.19024089725703736,0.5035451948642721,0.8052081918576743,0.4691991806030271
1514,a_1261,others,0.19024089725703672,0.5035451948642723,0.8052081918576737,0.4691991806030258
1515,a_758,cabinet,4.6199234088859,2.9999935626983643,2.1998935714721606,0.7000237620731355
1516,a_791,table,1.2876101907036894,1.2838989497707,0.7832172012329099,1.2804757102739674
1517,a_1001,picture,0.039249385076034315,0.7781863516373928,0.9928535557965175,0.05080003972460023
1518,a_1027,picture,0.014504833393303329,0.6969201619195409,0.5481309207309604,0.03797042113988258
1519,a_1067,cabinet,0.41965161434961135,1.5296515688714556,0.710629967271661,0.38605827331542975
1520,a_1095,chair,0.20814666767662215,0.4428052902221669,0.8936471636071757,0.5260058574852745
1521,a_1162,picture,0.027992838564228243,0.6188897914570333,0.85462207696251,0.05292483502870826
1522,a_966,shelving,0.5879078202902567,0.7320251430483311,2.4432130273605113,0.32871680237431455
1523,a_929,lighting,0.04968977850031486,0.2672021249759471,0.6959275418157277,0.26721641234527616
1524,a_678,toilet,0.24659016587699414,0.4914161043562527,0.7198327007435487,0.6970995396931321
1525,a_810,cabinet,0.6828966533045233,1.6322944801170167,0.8388180308262073,0.4987566681999607
1526,a_686,picture,0.012280576856959968,0.03150742507612494,0.6243137896937808,0.62431378969378
1527,a_920,picture,0.014226065071406056,0.03771900013089358,0.6069982770575584,0.6213512276533215
1528,a_1070,seating,0.06587087386755747,0.7204815621526909,0.31106690886965144,0.2939116089239375
1529,a_876,shelving,0.04066312645266426,0.902048286957384,0.24230438770637966,0.18604144430323183
1530,a_945,towel,0.03060359224697787,0.4525060594779355,0.5671067251995074,0.11925681603755046
1531,a_976,towel,0.00547533636686159,0.2549786779559416,0.319554003803003,0.0671989792259833
1532,a_864,lighting,0.011439377982679761,0.2686818815662604,0.15846215584191325,0.26868193614634617
1533,a_917,lighting,0.015477141172026162,0.5228450302305081,0.18351365733122815,0.16130557183141447
1534,a_1247,mirror,0.006404858814454771,0.55873743057251,0.7622030258178712,0.015039421319961613
1535,a_1277,lighting,0.0009732565735486969,0.0701040029525775,0.1402003136022073,0.09902287780580095
1536,a_616,chest of drawers,0.30375004755348445,0.7650516331195816,0.9760660263090608,0.4067676546428364
1537,a_674,shelving,0.529837532829001,0.8523673469365938,2.0869238174483624,0.29785803499769004
1538,a_904,chest of drawers,0.2329055846970082,0.764625091552734,0.7756438064575197,0.39270734832031273
1539,a_936,shelving,0.23425323545078724,0.6881655263022552,0.9144519683049888,0.37224749690000375
1540,a_1013,bathtub,1.141607644244292,1.6575551918963827,0.4620110434706987,1.4907214941278257
1541,a_1073,mirror,0.1004147691277592,1.593305991480033,1.0324886584765,0.061039801836013735
1542,a_1098,tv_monitor,0.029737518626020254,0.9612586131152817,0.5353543644231178,0.05778606680000033
1543,a_1316,lighting,0.019393013718634146,0.35865869569077163,0.15247395394362642,0.3546241251078753
1544,a_1337,lighting,0.01781573297953419,0.3352446839960987,0.15247395394362687,0.34853478798833454
1545,a_351,chair,0.5264187789652618,0.645960563286139,1.0599662591521013,0.7688353225768678
1546,a_440,cushion,0.03356070204318963,0.40639999508857727,0.4063999273404668,0.20320000833754293
1547,a_754,picture,0.13013874210674295,1.4919955520635055,1.0230827650720178,0.08525665859249326
1548,a_784,chair,3.1840327603994822,1.8345685989632416,0.80018610603463,2.16896510767747
1549,a_834,cushion,0.034366087156576665,0.4195146305846241,0.4084056727046476,0.20058165482104645
1550,a_850,cushion,0.034366087156576734,0.4195146305846241,0.40840567270464756,0.2005816548210469
1551,a_866,cushion,0.03436608715657688,0.4195146305846259,0.4084056727046476,0.2005816548210469
1552,a_904,table,0.170860252964361,0.650751447826914,0.40006396940723216,0.6562910206777898
1553,a_1646,picture,0.04349202141630039,1.0225399358086231,0.6495487235876446,0.0654813434321167
1554,a_1694,mirror,0.11794542779177168,0.8963538290924022,0.7228679509465685,0.1820298711001628
1555,a_1728,table,0.4069418517158172,1.238610049000306,0.7810976827156254,0.4206224109525527
1556,a_1824,sink,0.526533862444564,1.2065000534057608,0.8699575788425922,0.5016500794581634
1557,a_1921,chest of drawers,0.07349150870177178,0.34667800440528207,0.6114805988046973,0.3466795250573237
1558,a_870,lighting,0.015110355240793334,0.1064132366356807,1.1640921427671918,0.12198085241909551
1559,a_932,cushion,0.05444557424009398,0.6764267683029175,0.4182758557439814,0.19243275636741597
1560,a_1081,picture,0.0028243860795561177,0.24876347286901895,0.22349787553018885,0.050800039724601134
1561,a_1143,shelving,0.025195123463748262,1.9049999713897714,0.05080001938195089,0.2603500344032135
1562,a_1163,shelving,0.02519512346374889,1.9049999713897723,0.05080001938195178,0.2603500344032153
1563,a_1501,cabinet,1.0631092147621484,1.988405505783113,1.2381985398037527,0.43180000000000096
1564,a_2986,picture,0.007035317834446539,0.42417747521678073,0.3027634008150916,0.05478135178629665
1565,a_3018,shelving,0.015155511541998621,1.1975136976833565,0.048610766649828996,0.2603500344032124
1566,a_3067,picture,0.020705038093145025,0.43255604071087905,0.9077080167593727,0.052733607377635654
1567,a_3084,picture,0.009418954463026388,0.3877014874220374,0.4782348029503843,0.05080003972460023
1568,a_3101,picture,0.0106640307629817,0.4130107653199995,0.5083154077056841,0.05079567588533033
1569,a_377,mirror,0.04999457554530831,1.3374781250859409,0.7377620751380659,0.050666379461718196
1570,a_671,bed,4.6183115892134525,1.8540680408477765,1.066677751189667,2.3352013125684064
1571,a_769,chest of drawers,0.21537491573576248,0.6799860603708316,0.8000075167936206,0.39591416766751775
1572,a_997,curtain,0.016617759517982455,0.5994400978088381,2.700474854718075,0.01026565209031105
1573,a_1031,cabinet,0.7337610551175009,1.8905227059916587,0.9144603338260119,0.42443177297896784
1574,a_1097,picture,0.06493568398759104,1.149571182812446,1.1119445140040944,0.05080008447594464
1575,a_506,picture,0.08608343486718761,0.7714466225397745,1.1571700759463521,0.09643096466094114
1576,a_551,picture,0.011525323129857231,0.45720005035400424,0.6616407388856781,0.0380999672889022
1577,a_574,picture,0.01540455902978926,0.5036223436118119,0.7288211348372567,0.04196848797963515
1578,a_597,picture,0.01674007965789495,0.664065135205838,0.661640738885678,0.0380999672889022
1579,a_792,picture,0.01152532312985749,0.4572000503540038,0.6616407388856781,0.03809996728890309
1580,a_979,clothes dryer,0.5716573490240054,0.6858000254000026,1.054100050800001,0.7907814258000025
1581,a_1042,lighting,0.06987388584991859,0.3556028455495836,0.5525664658545183,0.35560277678762836
1582,a_755,towel,0.07073659322088931,0.5982944535838449,0.7498171597269128,0.15767897488412527
1583,a_1018,lighting,0.04846638875806868,0.253990963101387,0.7517534326841879,0.2538323536747309
1584,a_1144,plant,0.5352860611912756,0.8094354896785934,0.816194120067514,0.8102335654338493
1585,a_390,mirror,0.02211267556780523,0.7387862641552545,0.9227469249154634,0.03243693983558602
1586,a_815,chest of drawers,0.2436127190456783,0.8597788667931727,0.7030483090476863,0.4030213236593842
1587,a_1047,chest of drawers,0.10085541893425538,0.4800600409507756,0.5129378438477217,0.4095801851280436
1588,a_1069,chair,0.13696158407178793,0.43810811638832065,0.7365108045490267,0.4244615435600287
1589,a_1179,picture,0.0265642581789107,0.8404104704237559,0.6769973040064389,0.04668950813981556
1590,a_1212,picture,0.010365531771487344,0.6141240227500959,0.49471100415701275,0.03411802871112364
1591,a_1248,lighting,0.11043650399263676,0.38068687667067036,0.7620105836633444,0.3807007574959615
1592,a_358,table,0.5798188706309343,1.4417960455047283,0.5062140587803059,0.7944275803533714
1593,a_806,lighting,0.058148398502540964,0.3287990188598639,0.5378693008422858,0.3287989997863771
1594,a_832,picture,0.16550115188409423,0.965403206528366,1.3500527821014685,0.12698181656945345
1595,a_1039,tv_monitor,0.07806552618057733,1.2426920251257383,0.7893960817233453,0.07957942807706783
1596,a_1079,bed,4.618311589213482,1.8540680408477805,1.0666777511896695,2.335201312568411
1597,a_1309,tv_monitor,0.05408720702571542,0.9227077314580164,0.5588229866459796,0.10489532528200042
1598,a_1677,lighting,0.18455791827664025,0.9696024703979491,0.1965253067016599,0.9685465240478517
1599,a_1853,cushion,0.045883779013134236,0.5079998373985299,0.5080001324852779,0.1778000098165764
1600,a_1931,cushion,0.045883779013134375,0.5079998373985298,0.5080001324852775,0.1778000098165771
1601,a_2199,cushion,0.04588377901313405,0.5079998373985302,0.5080001324852782,0.17780000981657548
1602,a_2259,picture,0.01258527053084629,0.6095999479293824,0.4064000193362274,0.05080002363372316
1603,a_2323,counter,0.0849431110746431,2.426182944772158,0.07036970921620435,0.49752952842060655
1604,a_904,sofa,7.577909752625661,3.130440592765805,1.0008197292709904,2.4187339710384403
1605,a_1033,chair,0.47332210590521767,0.6492466330528256,0.8762994259595867,0.8319448828697207
1606,a_1281,picture,0.018173827055015704,0.6095999479293819,0.5868641161482487,0.05080002363372269
1607,a_1317,chair,0.3860322255820671,0.6660791015625,0.8447822189331056,0.6860456085205076
1608,a_1340,chair,0.38603222558206624,0.6660791015624988,0.8447822189331057,0.6860456085205071
1609,a_1365,chair,0.38603222558206757,0.6660791015625005,0.8447822189331053,0.686045608520508
1610,a_1390,chair,0.38603222558206796,0.6660791015625003,0.8447822189331061,0.6860456085205083
1611,a_1444,stool,0.1848631652182841,0.4239359945058818,0.9971714466810222,0.437300786375999
1612,a_1475,stool,0.1848631652182851,0.42393599450588304,0.9971714466810232,0.43730078637599973
1613,a_1502,stool,0.18486316521828405,0.42393599450588143,0.9971714466810223,0.43730078637599934
1614,a_1162,mirror,0.01866800184757615,0.8498605780298065,0.8482551174313466,0.02589546192919024
1615,a_534,picture,0.03835191818829986,1.0033000707626338,1.0033000068720634,0.03810004004690804
1616,a_617,picture,0.03835191818830184,1.0033000707626356,1.0033000068720668,0.03810004004690981
1617,a_647,picture,0.06701626963641773,0.9188304034106958,0.7144308457075041,0.10209035065559702
1618,a_865,picture,0.007489932589290169,0.5118060499174218,1.2864626437059874,0.011375626232065452
1619,a_891,picture,0.007487435082876217,0.4814241031831481,1.3671933141131447,0.011375626232066338
1620,a_1241,tv_monitor,0.07806552618057627,1.242692025125736,0.7893960817233445,0.07957942807706697
1621,a_1311,picture,0.020723358138542848,0.6282940366781382,0.5599671234724731,0.05890262710495088
1622,a_1341,picture,0.023697942222977355,0.6570217888438072,0.5855707354836432,0.06159585666721945
1623,a_1409,tv_monitor,0.07806552618057663,1.24269202512574,0.7893960817233453,0.07957942807706701
1624,a_847,chair,0.6651297989567847,0.7482255101203901,1.0390373542404232,0.855544755306638
1625,a_887,chair,0.4979345141581181,0.7255668044090262,0.9014547765254977,0.7612913250923148
1626,a_921,table,1.3309405770725584,1.3219743967056274,0.7718052994728106,1.3044512867927556
1627,a_1850,washing machine,0.5713027256733471,0.6876630774268808,1.0151216857253946,0.8184129336057003
1628,a_2299,clothes dryer,0.5716573490240036,0.6858000254000012,1.054100050800001,0.7907814258000015
1629,a_2360,towel,0.010878640791579686,0.2817484506511323,0.1455934631790029,0.265198597928654
1630,a_2400,shelving,0.0251951234637485,1.904999971389773,0.05080001938195153,0.26035003440321247
1631,a_2431,towel,0.014894546640708488,0.3128569116244866,0.16166875501046585,0.2944797535651307
1632,a_2677,picture,0.03771564733032977,0.8859527288856546,1.089644789742427,0.03906843992192077
1633,a_2842,seating,0.2992635979043955,1.2785564661026008,0.47749692544650457,0.49018881843206685
1634,a_2954,picture,0.0877375908394381,1.300905844487754,1.0592439249902637,0.06367132070829108
1635,a_2998,sofa,0.4829245645000034,0.6858019232749939,0.6095999789315636,1.1551427449239262
1636,a_2468,cushion,0.07552174537345684,0.9321476221084588,0.5311610223725437,0.1525320559740066
1637,a_2747,counter,1.0822534103171166,2.82902559863429,0.8699560398549384,0.439738791099357
1638,a_2785,sofa,2.08759688545072,2.164867639541626,0.9478314784777143,1.0173822670599888
1639,a_2815,cabinet,0.5994647073945498,1.5753489274303116,0.7493002414703375,0.5078447715414482
1640,a_2851,picture,0.3075725845712344,2.3725463152384894,2.551931248797126,0.05080002815269325
1641,a_2895,sofa,2.0875968854507203,2.1648676395416255,0.9478314784777142,1.0173822670599895
1642,a_2989,chair,0.21732049180686214,0.4300997704267507,0.9000897321144955,0.5613654255867
1643,a_3017,chair,0.2173204918068617,0.4300997704267501,0.9000897321144958,0.5613654255866993
1644,a_3079,chair,0.21732049180686225,0.43009977042675035,0.9000897321144958,0.5613654255867004
1645,a_3113,chair,0.21732049180686236,0.43009977042675,0.9000897321144956,0.5613654255867013
1646,a_3179,chair,0.2173204918068625,0.430099770426751,0.9000897321144956,0.5613654255867003
1647,a_665,bed,6.555948683295832,2.0684322508166613,1.1493303493609226,2.7577149274376906
1648,a_1530,picture,0.026705701931444274,0.8541350669976453,0.8541351143961824,0.0366058814130501
1649,a_1146,picture,0.04454355388914222,1.1626374008053857,0.8143754124227223,0.04704526524426711
1650,a_1390,curtain,0.391080073246088,1.7489592432975773,2.1324732268238304,0.10485820317698516
1651,a_1462,picture,0.0023646313667111847,0.5086596950629041,0.5086577259824586,0.009139248249693805
1652,a_1891,tv_monitor,0.009884898219104325,0.5088190592283978,0.32716589976554816,0.05938008296711474
1653,a_1929,curtain,0.6289646688986053,1.5192984197029697,2.08556400976576,0.19849960209786577
1654,a_2027,chair,0.1185335605339383,0.9270805973367887,0.37926169038722973,0.33712026660120126
1655,a_2093,picture,0.008192417836985946,0.5252998647795439,0.691628933663545,0.022549226665297985
1656,a_2160,chair,0.22649537270473288,1.1504210681136726,0.47062859497141535,0.4183349951452257
1657,a_2242,cabinet,0.5812621754176835,0.7941588886504639,1.7314278012275817,0.4227272800016957
1658,a_2350,sofa,0.9269577515804934,1.754713654518124,0.7974546705431912,0.6624417243177645
1659,a_2428,plant,0.23426308843163365,0.489146682452676,0.9781331482004336,0.4896285970811402
1660,a_2550,chest of drawers,0.15253221267849046,0.6031735241413119,0.6223002554267889,0.4063678309325749
1661,a_2577,chest of drawers,0.045687173027095865,0.34047572967643314,0.5849852516279718,0.22938404657393968
1662,a_469,picture,0.10286126949517127,1.1962999069544846,1.4356307738941152,0.05989203253504709
1663,a_563,shelving,2.4817580449784464,1.6029925093200799,2.212711892352123,0.6996858247785908
1664,a_639,picture,0.005062907846742165,0.24809009441964086,0.25041206626572526,0.08149582233997511
1665,a_751,chair,0.17881265014042005,0.428995326161385,0.8699446317764604,0.4791307747364051
1666,a_789,picture,0.006913506372097557,0.3688080406188965,0.36880806250675446,0.05082736318994607
1667,a_1017,plant,0.013198903311582307,0.20923400213458343,0.3343480728059329,0.1886716993312902
1668,a_1075,picture,0.3179656966645046,1.1671230388417841,1.1671232258397093,0.23342475706779453
1669,a_741,table,0.8679952671336206,1.518793420743233,0.788820806100954,0.7245031747113506
1670,a_975,chair,0.35330906029173786,0.6343733370304114,0.9142829882234211,0.6091569653657201
1671,a_1022,chair,0.35330906029173564,0.6343733370304109,0.9142829882234184,0.6091569653657186
1672,a_854,shelving,0.4506141791465222,0.569244928436725,1.35291994058202,0.5851046981313043
1673,a_910,shelving,0.5179727328112352,0.5963023465388032,1.4172270932017113,0.612915964705616
1674,a_960,picture,0.00178317920083544,0.20735828872623904,0.20735828980222265,0.04147173334391376
1675,a_990,plant,0.015496025613377809,0.2092585018611955,0.38091598767976204,0.1944052605748635
1676,a_883,curtain,0.21387254081395657,0.9310581684112549,2.513368133907657,0.09139493109367258
1677,a_957,chest of drawers,0.15806540985312645,0.5468248938197439,0.6495009083891083,0.44504999618943153
1678,a_648,curtain,0.18408921198168804,0.7806403995448248,2.610141355679491,0.09034690671851386
1679,a_1081,chest of drawers,0.07949808329720605,0.5708530796607736,0.46244605689269,0.301141929587466
1680,a_1129,picture,0.025169826574686565,0.6096000671386755,0.8127755972514695,0.05080009929016517
1681,a_1161,picture,0.06388873026294678,1.2477823779573782,1.1636101738081193,0.044002555488763306
1682,a_1343,plant,0.02059427357128199,0.2647367530514071,0.29049157877158305,0.2677926744867208
1683,a_1491,picture,0.0007560502244284932,0.20032372962197917,0.33534276349017267,0.01125458046227836
1684,a_899,lighting,0.022046787062455893,0.21717938458719793,0.46742080196241514,0.21717942209695323
1685,a_922,lighting,0.04936805256036731,0.284131135910112,0.611516620981462,0.2841311849833233
1686,a_968,bed,4.044025643378616,2.296826494991007,0.8525806511536215,2.0651435210194644
1687,a_1220,picture,0.022939207574690857,0.8006738867252565,0.9675469452814349,0.029610838155383234
1688,a_1244,chair,0.5651962924293967,0.8006342947483063,0.8755862811813138,0.8062433898448937
1689,a_1332,cushion,0.013074424152589942,0.38893625042629437,0.2592907905709547,0.12964538300531947
1690,a_1394,mirror,0.0077513754315120306,0.4483868426847196,0.6801057379408774,0.02541847392668562
1691,a_1619,chest of drawers,0.7951198601752067,1.4691194649317012,0.9038466837107748,0.5987985215827818
1692,a_595,picture,0.021529007970103087,0.6675897788517094,0.6348195426488745,0.0508000397246009
1693,a_818,picture,0.060485438614871816,1.019281481542095,1.168133901427647,0.05080004210076938
1694,a_855,picture,0.03322452675428017,0.8563591953195306,0.7637280930218117,0.05080004210076921
1695,a_884,picture,0.011501550578602686,0.7088362635087542,0.31940844448185085,0.05080004210077336
1696,a_684,chair,0.38428939688048774,1.0001686686297784,0.6967995138939616,0.5514134016801208
1697,a_914,chair,0.490083179745771,0.7229202565944676,0.8070953375657345,0.8399521860067194
1698,a_971,tv_monitor,0.07806552618057551,1.2426920251257383,0.7893960817233445,0.07957942807706607
1699,a_1005,picture,0.20640861207638483,1.0105686550133308,1.0105688169279154,0.2021138602755263
1700,a_1375,lighting,0.021194486475045536,0.3809424936771393,0.14605007191231323,0.38094449578750567
1701,a_1918,picture,0.018877963844198417,0.40639999508857827,1.2191999627628216,0.038100135062020264
1702,a_895,lighting,0.026609328419853147,0.3544979858398447,0.2116237258911129,0.3546955871582025
1703,a_961,picture,0.010491799323756561,0.7161383180054157,0.5767918268409636,0.025400014560602813
1704,a_1167,picture,0.009082527251308167,0.49054276210692027,0.7289468639279107,0.02540001456060282
1705,a_1211,picture,0.010345004645457912,0.5386165427833455,0.7561658093125739,0.025400014560602813
1706,a_1253,picture,0.021791529742937694,0.6449692061644123,0.8208698337780032,0.04115991246006612
1707,a_1505,chair,0.16678111350118593,0.7996066284179686,0.4561882969737061,0.45722118377685383
1708,a_1550,chair,0.16678111350118652,0.7996066284179724,0.45618829697370566,0.4572211837768537
1709,a_1679,chair,6.393291216256612,2.5841835737228394,0.9553006806161708,2.5897690620229756
1710,a_1717,table,0.19382204852174006,0.6175074497190369,0.34186648222746197,0.9181305847326335
1711,a_1757,table,1.1064941803303674,1.7001008391380357,0.7230923622846632,0.9000791013240873
1712,a_1859,plant,0.8111295754926775,0.7894501203665116,1.311429424530015,0.7834668367190412
1713,a_2091,cabinet,0.35323939334578786,1.0243085622787491,0.8009431702542715,0.43056291902219607
1714,a_639,picture,0.14274839401298514,1.5756846101277886,1.1819446642887457,0.07664869997421594
1715,a_848,bed,5.700706407746969,2.2225000858306867,1.1811010539531686,2.171700000762939
1716,a_888,chest of drawers,0.1701559958971746,0.5567778523737469,0.9315365401569262,0.328069163040877
1717,a_735,lighting,0.030157522660981966,0.2677898613397741,0.42054013782282873,0.26778983012693847
1718,a_782,chest of drawers,1.2932438778961923,1.8995784113760625,2.3086335221761716,0.2948955428267839
1719,a_863,lighting,0.020024828490543618,0.20664175522820977,0.4688500509496481,0.20668871035538863
1720,a_1053,picture,0.013143270062205606,0.5941237238483603,0.5805019819536198,0.038108585612641965
1721,a_1260,picture,0.009001435861389712,0.43647554784487513,0.5411641794255028,0.03810858561264207
1722,a_929,chest of drawers,0.1218654342993978,0.49898313727788934,0.580072936251848,0.4210290553816341
1723,a_979,table,0.14983304044804224,0.6293172887145387,0.37832781010346095,0.6293172887145352
1724,a_1037,bed,1.2569164765742755,0.9447409057617157,0.6886609649658196,1.9319159698486312
1725,a_1139,cushion,0.06453987427994469,0.6981187796138775,0.46247729340343663,0.19989796804380303
1726,a_616,chair,0.6240151948321475,0.7513712310791016,0.9684587478637692,0.8575500488281249
1727,a_654,table,1.297479234967852,2.1291610564637344,0.7230923622846605,0.8427487706881474
1728,a_890,chair,0.3286583898366637,0.5780021418692878,1.0670966311822676,0.5328580444475292
1729,a_970,chair,0.3180218154077329,0.5716982254324208,1.0554584597885082,0.5270464871165362
1730,a_630,chair,0.23253770029136464,0.515045579874359,0.9508674161860405,0.47481862196154195
1731,a_662,chair,0.263573698331418,0.5370094111527485,0.9914166264177301,0.49506699707262325
1732,a_698,chair,0.2548374051049692,0.5310094680663117,0.9803396448790175,0.4895356716531441
1733,a_754,chair,0.24885441108652126,0.526820890110781,0.9726067714136426,0.4856742370723265
1734,a_810,chair,0.2085271586535177,0.4966709379642988,0.9169444995373329,0.4578791073016934
1735,a_840,chair,0.1587638490623634,0.45352205634117077,0.8372838497161866,0.4181003123521804
1736,a_942,table,0.31414315150664324,1.2614172080575012,0.7180046533114345,0.3468499100064483
1737,a_1190,lighting,0.6987963279025763,0.6127275466918947,2.07866052802153,0.5486553764343265
1738,a_1236,lighting,0.20416853059646423,0.5393248111708366,0.7960738155192749,0.4755378213453553
1739,a_1360,plant,0.06775502272928663,0.36158027285452016,0.6519098877906798,0.28744132023240065
1740,a_635,sofa,0.09389392355376304,0.5194282537379951,0.48330879513238834,0.3740134498017225
1741,a_687,sofa,1.2185341072784905,1.804337463378907,0.7813842406868938,0.8642816162109386
1742,a_811,cabinet,0.05955504322470597,0.5639219043196586,0.569188464114871,0.18554253696209616
1743,a_1298,table,0.3665428964249311,0.6000000000000015,1.0031278483999997,0.6089999678000005
1744,a_1336,chair,0.1587638490623637,0.45352205634117126,0.8372838497161872,0.4181003123521805
1745,a_2915,washing machine,0.2473372489284678,0.5202156937489103,0.7679374526769642,0.619127689132097
1746,a_4459,washing machine,0.2608677444260554,0.5155914643586041,0.8763465433456181,0.5773494895269595
1747,a_4549,lighting,0.03675901706169884,0.3415972664245715,0.31500960118562765,0.34160617478581146
1748,a_828,toilet,0.2241786933932374,0.423798917092315,0.7482645622596351,0.706934722425257
1749,a_886,picture,0.007431352011972576,0.6810541334905179,0.6168261924548288,0.017689819173810406
1750,a_915,picture,0.00876935512894524,0.7196945951610237,0.6518226012201036,0.018693473283121872
1751,a_969,mirror,0.014674835262478897,0.5561401940448754,0.8193143047979446,0.03220612046641813
1752,a_1086,sink,0.20133786107728424,0.5674449729919449,0.8510292053222661,0.4169243240356446
1753,a_1111,lighting,0.017256778845583225,0.3365604400634765,0.1523468923568725,0.33656044006347674
1754,a_792,chair,0.2772706583421674,0.5548243202261789,0.8603614422871014,0.5808546693999691
1755,a_823,chair,0.27727065834216663,0.5548243202261782,0.8603614422871011,0.5808546693999683
1756,a_871,picture,0.009788852530617918,0.3483770109454879,0.6967540609649698,0.04032763824396525
1757,a_894,picture,0.00916950366233056,0.3408689970320149,0.6817380322959248,0.039458520995925964
1758,a_952,table,0.16390695149454457,0.5096471646417512,0.7110954697906446,0.45227215316988123
1759,a_1274,picture,0.012585665961872132,0.4064087420702,0.6096058243264006,0.05080003972460112
1760,a_1365,lighting,0.0034044218639631635,0.1774497926235199,0.16787275517194367,0.11428458526737106
1761,a_958,picture,0.016208842900971313,1.1717731794222244,0.5445959652217343,0.025400018931486076
1762,a_1168,chest of drawers,0.5806314617716386,1.3724921941757213,0.9257484376430515,0.4569805264472955
1763,a_859,chair,0.40403000232119834,0.6543424431542667,1.0152398150629396,0.6081908519650618
1764,a_898,chair,0.40403000232119746,0.6543424431542668,1.0152398150629394,0.6081908519650606
1765,a_961,table,0.22361627918677032,1.0500359535217292,0.709930029818975,0.29997405929531956
1766,a_1063,sofa,1.8716710592025818,2.1863057613372794,0.8642610082969482,0.9905438499962864
1767,a_1111,sofa,2.6418956678938055,2.5530253165699754,0.962916902491308,1.0746616007730847
1768,a_1197,table,0.24587409033437332,0.7732337863329938,0.4112360045422195,0.7732337698573214
1769,a_1241,curtain,0.17793928382092766,1.6846907734870906,2.0337496802485173,0.0519342833653571
1770,a_1275,picture,0.4065269188915212,1.675733853529846,1.3029563994770297,0.1861891553406183
1771,a_776,sofa,0.9346406025200478,1.1175885772705088,0.9144124102592484,0.91457763671875
1772,a_1082,picture,0.015586123899718458,0.755042130375433,0.4063524351512042,0.050800042100769285
1773,a_1103,picture,0.021387944805698143,0.6775869994592199,0.6213551720397307,0.05080004210076948
1774,a_1137,cabinet,0.3479549881338645,0.9143999814987182,0.7493002414703365,0.5078447715414484
1775,a_1177,chair,0.2787170730476073,0.6421331167221077,0.7410497888922696,0.5857214331626894
1776,a_1245,cabinet,0.2802214963564378,0.7285372614860555,0.76697796614563,0.5014952123191797
1777,a_1303,counter,0.14592694533701528,0.6746694131686655,0.8315924989007124,0.2600961399078372
1778,a_2012,washing machine,0.4611323369956898,0.6234105066174,1.0596056768300512,0.6980831969533179
1779,a_2077,towel,0.016694185452105714,0.19485971963615076,0.29360030814574056,0.29180091761550475
1780,a_2109,sink,0.20133786107728377,0.5674449729919433,0.8510292053222664,0.41692432403564456
1781,a_3560,cabinet,0.4057397846721416,0.8418723135675141,1.0102467762810177,0.47706097768825967
1782,a_546,picture,0.014689202068455353,0.7754956711645492,0.5816367220231903,0.03256619425140526
1783,a_575,chest of drawers,0.17316390417447686,0.48866314530595956,0.7253589668409064,0.48853400505319566
1784,a_580,bed,4.3155853203745345,1.799323924461139,0.9997995312139883,2.398929161843774
1785,a_783,chair,0.3399771489371843,0.5889598739171454,0.8245452286774174,0.7000830090525251
1786,a_830,chair,0.18345277382377984,0.4794874290109645,0.6712835446195622,0.569955640394065
1787,a_886,plant,0.08051714568320228,0.3624425079300274,0.6597588373105798,0.33671621258323653
1788,a_1004,curtain,1.2218702568969402,2.2988061712333043,2.527971923849851,0.2102570140875618
1789,a_1095,tv_monitor,0.014861417901815877,0.6916523868883953,0.4085025824479428,0.0525990088109867
1790,a_1143,plant,1.2416254460077105,0.8227708339691169,1.831250473915135,0.8240697383880636
1791,a_1199,curtain,0.5075158263132366,1.8252553009097254,1.657262948461213,0.16777782128596375
1792,a_300,picture,0.17130609146858397,0.9095126550356942,1.4448256888147537,0.1303612767649182
1793,a_393,table,0.1641959245306095,0.7507649155659017,0.29144544006976786,0.7504143657261027
1794,a_579,chair,0.29830552562456986,0.5839335973335835,0.7533078861758142,0.6781493041088167
1795,a_674,picture,0.44452409058072023,1.622017128076535,1.622017223043124,0.16896019607418442
1796,a_705,table,2.4273653387250573,2.653360288734634,0.6763347554681246,1.352624394575446
1797,a_836,picture,0.003694947510512858,0.4298800845886888,0.4299532258484036,0.019991240133842684
1798,a_886,picture,0.0030822836503659134,0.40467101817911905,0.40473987028252933,0.018818912040005742
1799,a_930,picture,0.0032997683770944635,0.4139733526789975,0.41404378751324,0.01925150989568714
1800,a_964,picture,0.0033685999428802248,0.416831994933581,0.4169029161469431,0.01938444883800372
1801,a_1018,picture,0.003051169999177026,0.40330478036922224,0.4033734000162894,0.018755376209627694
1802,a_781,chair,0.27388744607243537,0.4824748933315294,1.0158924829961065,0.5587913320864465
1803,a_815,chair,0.31660322341263186,0.5063557982136005,1.0661757870439552,0.5864496472338744
1804,a_793,cabinet,0.7841669143609262,1.4281241563201506,0.9813096367839995,0.5595468891618511
1805,a_1016,picture,0.005038590416456874,0.5677055305090466,0.4676058779514609,0.01898042660685162
1806,a_1037,picture,0.006160903178928668,0.6209929368339022,0.522699101692637,0.01898042660685073
1807,a_1057,chair,0.2234521371829171,0.44835083608978976,0.8954248129762363,0.5565925691282841
1808,a_1206,table,0.17853062222946395,0.4932637053290181,0.7336281370515009,0.4933527780738878
1809,a_1250,bed,6.352657177131685,2.364696983655522,1.1369630098342947,2.362836038823567
1810,a_1294,curtain,0.3499154017129984,1.515425071758891,1.7335400822962361,0.1331970795806541
1811,a_1345,table,0.1603722375153262,0.4414343711009909,0.5533200722091416,0.65657844079553
1812,a_1372,table,0.36727373726464746,0.5361536299196997,0.7449828753757337,0.9195055050828516
1813,a_1400,picture,0.021589762203226205,0.703077759930652,0.6044778984137286,0.05080004210076949
1814,a_1431,lighting,0.0886724417737522,0.38128775358200073,0.6096021134837947,0.38149543646471795
1815,a_1456,lighting,0.15345103882198974,0.4577692100035999,0.7318805161833923,0.45801855142162123
1816,a_982,picture,1.9152081040081888e-05,0.15106278596526757,0.15106279404174972,0.0008392685861409178
1817,a_1015,picture,2.555483620841048e-05,0.1663067462886314,0.16630675518012272,0.0009239603713879772
1818,a_746,picture,0.17933216601997973,1.6149486574571967,1.2797348736000274,0.08677197238144353
1819,a_1009,cabinet,0.21669110410102485,0.5570714936348126,1.1537860217604468,0.33713580139617466
1820,a_1037,cabinet,0.17547868886548665,0.6114416893350181,0.8995311420495481,0.31904587282895264
1821,a_1084,picture,0.002885592609052253,0.4638994469720787,0.5754763301131616,0.010808954700911201
1822,a_1133,picture,0.0064094613844918,0.48723243576442066,0.7115935944572425,0.018486441172681396
1823,a_1187,chair,0.15992268531638612,0.4563160240650177,0.8374359913112137,0.41849736869335263
1824,a_1225,lighting,0.12865179406747326,0.3663214581422115,0.9734965493513315,0.36076057561162844
1825,a_1291,table,0.9910855540330769,2.086322897036576,0.7874299621582034,0.6032782745361327
1826,a_1337,lighting,0.0968928176747526,0.31996458110683595,0.9470198043558196,0.31976477321548324
1827,a_1391,picture,0.06130838631429795,0.7824994847479071,0.901161079371872,0.0869427551474161
1828,a_1425,picture,0.07120054983533908,1.2373089542893374,1.1327684373490872,0.050800039724600884
1829,a_1449,lighting,0.10473514745437656,0.3283740735519192,0.9719099214510466,0.3281690141950858
1830,a_1516,chair,0.15992268531638562,0.4563160240650177,0.8374359913112137,0.4184973686933513
1831,a_1543,picture,0.13640133360842016,1.0367148313139374,1.1422223530179794,0.11518837455293744
1832,a_1577,lighting,0.3974890223366104,0.5346537027567161,1.8653270659862853,0.39856354060189925
1833,a_1642,picture,0.012585665961872064,0.40640874207019806,0.6096058243264003,0.05080003972460111
1834,a_1273,cabinet,0.2661893186484361,0.45720000000000005,0.8763000000000003,0.6644030098125828
1835,a_1838,stove,0.5131908035259366,0.8854698229330511,0.8829166278061592,0.6564254406204416
1836,a_2785,cabinet,0.5037301538280036,0.9144000000000005,0.8763000000000003,0.6286500000000039
1837,a_3537,cabinet,0.5671044300913977,1.7483632701260008,0.7511881489756471,0.43180000000000274
1838,a_3826,counter,1.640647741207172,2.0485525973547882,0.7874123764038092,1.0171054681300298
1839,a_4722,refrigerator,1.181429997176839,0.9048749999999988,1.8320145986000007,0.7126732762000003
1840,a_4758,stool,0.10606483637036425,0.3763959556818006,0.784486323595047,0.35920394794065486
1841,a_3949,lighting,0.03451646720700322,0.20896990482018118,0.7905701461465593,0.20893066359978518
1842,a_4141,chair,0.20003645230441738,0.4569666945569043,0.8584849416056723,0.5099081032571595
1843,a_4171,chair,0.1533495825063994,0.4182240785642194,0.7857007478683552,0.46667700114104893
1844,a_4275,chair,0.18177633999071358,0.44261617958545685,0.8315252065658565,0.493895024061203
1845,a_4359,table,1.0638703187300487,1.2772658649165758,0.623061958859068,1.3368299001566295
1846,a_4457,chair,0.1514865141350237,0.4165234827258252,0.7825059068954542,0.464779384512326
1847,a_4509,tv_monitor,0.11403952795762481,1.1831807940052594,0.7165742764541503,0.13450644231460449
1848,a_3892,plant,0.025647633056905556,0.312314491952572,0.35205462377357527,0.23326259472500332
1849,a_3925,plant,0.022874209160371934,0.30062498280039773,0.33887769522012395,0.22453189119968198
1850,a_3973,chair,0.356725476168203,0.46111124756077093,0.6392522527143585,1.2101971989471314
1851,a_4013,table,0.7100191930584412,2.4135634353491477,0.6694707907657244,0.4394199167422982
1852,a_4287,table,0.22066185180678147,0.9456675924190663,0.4254788081572217,0.5484168857214285
1853,a_4383,picture,0.019439005533600017,1.034617863010579,0.9898926544365587,0.018980426606850294
1854,a_4424,table,0.0817150318306666,0.3994120657444,0.5116720644245807,0.3998426042035186
1855,a_4482,lighting,0.06721561193541697,0.3550526830774219,0.5331301377778725,0.3550946459250728
1856,a_4556,stool,0.1543187722218408,0.47323989567465136,0.6895474116703421,0.4729043150561301
1857,a_4583,stool,0.2066497453407568,0.521618983298416,0.7600395129383105,0.5212490964341665
1858,a_4643,chair,0.5784628130206129,0.7031170235559738,0.9843655105381631,0.8357789781046554
1859,a_4821,table,0.07458762984850402,0.395670266433147,0.41627096610928144,0.45285302230517
1860,a_545,sofa,1.977386183268992,2.2311335754394506,0.9218317794799806,0.9614224243164051
1861,a_677,table,0.5870025602945851,1.3922191303934142,0.521078297310396,0.8091506978987639
1862,a_899,table,0.6383052974471205,1.476373016834259,0.9260014621860413,0.46689656324458506
1863,a_1017,table,0.6383052974471213,1.476373016834261,0.9260014621860408,0.4668965632445853
1864,a_1057,picture,0.03788753381048905,0.36936863842145584,0.7961512875446604,0.1288370335314527
1865,a_1094,sofa,1.9773861832690012,2.2311335754394555,0.9218317794799813,0.9614224243164069
1866,a_1134,chair,0.9452605782336829,0.9071636795997629,1.0332070164255582,1.0085061373405495
1867,a_1170,picture,0.22660781254460277,1.5977752722762713,1.0651836565170487,0.13314801267406556
1868,a_1204,picture,0.11209177452285785,1.0099290408599202,1.0573964913164589,0.10496512296419461
1869,a_1296,cabinet,0.46991749354065954,0.6732252889139643,1.4066345977783203,0.4962264348588441
1870,a_1335,cabinet,0.5681563284877976,0.7837464455753775,1.4608726823909641,0.4962264348588424
1871,a_2106,cabinet,0.4197751281899998,0.7619999999999996,0.8762999999999996,0.6286500000000003
1872,a_3055,oven,0.20385774448382235,0.6770322301838201,0.5569345663397434,0.5406468756969067
1873,a_2398,cabinet,0.7898820215833049,1.0673826187081148,1.1966337427423033,0.6184161997095261
1874,a_2444,shelving,0.5996847391408686,0.8508999645710027,1.7922531014797867,0.39322864865508667
1875,a_2878,refrigerator,1.286681956548949,0.8318501270000013,1.7399000000000038,0.8890001524000017
1876,a_3802,cabinet,3.5292545147974397,1.219316971306871,2.8109178735468974,1.029717759978325
1877,a_4737,cabinet,0.4335204233666273,0.867408925781433,0.9947855895532869,0.5024075877922165
1878,a_5002,cabinet,0.4890756306770472,0.7621623060000022,0.9271000000000018,0.6921527939999983
1879,a_5078,washing machine,0.3377678032680139,0.603250000000001,0.8636000000000017,0.6483481636504074
1880,a_7027,oven,0.5878376958332254,1.2383426126016266,0.6992261747528127,0.6788892586799378
1881,a_7354,cabinet,0.5560807648741635,1.171443260738335,0.6992261747528129,0.6788892586799369
1882,a_7498,cabinet,0.4812524786552497,1.5035626284739667,0.8130503854068357,0.39367151962118196
1883,a_6686,stool,0.0878890912666816,0.40291550755500793,0.48818877279815676,0.4468206167221078
1884,a_6704,stool,0.08788909126668143,0.40291550755500793,0.4881887727981568,0.44682061672210693
1885,a_6730,stool,0.08788909126668142,0.40291550755500793,0.48818877279815676,0.44682061672210693
1886,a_6756,stool,0.08788909126668142,0.40291550755500793,0.48818877279815676,0.44682061672210693
1887,a_6818,table,1.353570676157311,2.226081033653258,0.7599686756518426,0.800100010013576
1888,a_6858,seating,0.3445991653415204,1.72720001933086,0.43638050782231214,0.4572000230996007
1889,a_6918,chair,0.33532464279841817,0.5180436372756958,1.06885227346309,0.6055938293861729
1890,a_6973,chair,0.33532464279842084,0.5180436372756962,1.0688522734630903,0.605593829386177
1891,a_7024,chair,0.33532464279841756,0.5180436372756952,1.0688522734630888,0.6055938293861731
1892,a_7090,table,0.8762004933417655,1.2667593782639885,0.7832172012329102,0.883135104318125
1893,a_7136,chair,0.2189971258617034,0.40750320255756406,1.0718822698103743,0.5013722601618692
1894,a_7220,lighting,2.506850243176587,1.4914160209984664,1.1336260039337132,1.4827221890301774
1895,a_6575,table,0.4246349102075359,1.21888267993927,0.4571249800480005,0.7621120621785757
1896,a_6660,cabinet,0.31815296567272183,0.7969839477539059,0.8678174004750981,0.46000022888183634
1897,a_7044,cushion,0.056256411557312105,0.5001124964019807,0.500122573757784,0.22491988991455797
1898,a_7065,cushion,0.056256411557312085,0.5001124964019816,0.5001225737577831,0.22491988991455789
1899,a_7102,cushion,0.05625641155731233,0.5001124964019816,0.5001225737577832,0.2249198899145588
1900,a_7176,cushion,0.05625641155731206,0.5001124964019809,0.5001225737577832,0.22491988991455808
1901,a_7256,cushion,0.056256411557312376,0.5001124964019824,0.5001225737577828,0.22491988991455886
1902,a_7475,cushion,0.056256411557311696,0.5001124964019814,0.5001225737577838,0.22491988991455614
1903,a_7547,lighting,0.6372707212433253,0.6796945929527283,1.3184311633383934,0.7111360430717357
1904,a_555,tv_monitor,0.030930354038306757,0.8675541278689229,0.5087593769458298,0.07007706170267493
1905,a_632,chest of drawers,0.7043536408969235,0.8124768733978274,2.0065699508056776,0.43204148655580976
1906,a_677,lighting,0.7143315274210649,1.3235672116279606,0.4084090590476991,1.321473479270935
1907,a_729,chest of drawers,0.14949146039977657,0.529680246398224,0.851874569509385,0.33130420948493733
1908,a_682,table,0.2826601720396188,1.2470148218107877,0.6908355770835911,0.3281091248412717
1909,a_889,seating,0.03826254997992412,0.5249722236218477,0.3817981551920905,0.19089904636637897
1910,a_979,picture,0.0009677325041428844,0.1968770220222415,0.25119000805378655,0.019568518037695885
1911,a_1005,picture,0.02637180278066622,1.0298213577489543,1.3442241532948884,0.01905049348233412
1912,a_1832,refrigerator,1.1111045295780537,0.9144001143000006,1.82245,0.6667500000000025
1913,a_1938,chair,0.6568340531387503,0.7873199582099915,0.912412616919799,0.9143513649653489
1914,a_1968,table,1.9233140918694414,1.8773123086781172,0.7152928205163324,1.432286241107698
1915,a_2000,counter,1.9498247268492777,2.082571075368474,0.7874003416970892,1.1890500690967374
1916,a_2050,plant,0.16822936905575314,0.708055010510526,0.803921570031078,0.2955433109183688
1917,a_2487,cabinet,1.5764535100640589,1.5870172622281937,2.3004716160679495,0.4318000000000042
1918,a_384,mirror,0.027633419552045024,0.9374906470837421,1.1423347367745293,0.025803243688876876
1919,a_644,toilet,0.22669094153949554,0.4457385548000006,0.7195397090000014,0.7068043268000013
1920,a_692,lighting,0.0058986438544545656,0.24546222408345203,0.09789523841969185,0.24547425008613247
1921,a_549,others,0.0004373464822066039,0.10933593309048151,0.035688819506992875,0.11208062372689565
1922,a_842,others,0.0005431291072178468,0.15235243797302234,0.10790707111358638,0.033037240505218515
1923,a_482,others,0.0008319996107335122,0.15235243797302278,0.1652988948093458,0.03303724050521861
1924,a_3622,picture,0.0022527509537729673,0.5070811825452166,0.6948241400517325,0.006393825644749329
1925,a_3672,picture,0.004537422049926407,0.7685213786602407,0.6244237278610569,0.009455267636657938
1926,a_3719,lighting,0.01057124532933287,0.2735614177405603,0.1412375621578006,0.2736031500019829
1927,a_3873,others,1.4489157750811865,1.8125428166457758,2.0391117539142014,0.39202506758272954
1928,a_3480,others,0.053656029324071444,0.38514344328980715,0.2938217120674972,0.47414604998159615
1929,a_3513,others,0.024624333122148262,0.29707845580680897,0.22663789822807257,0.3657301683555844
1930,a_3589,others,0.03272735309885625,0.32662791048336803,0.2491808533659441,0.4021081918117907
1931,a_348,picture,0.012782265471898844,0.6604012846946714,1.0159999663127857,0.019050493482332568
1932,a_413,curtain,0.018870139245350446,0.83966934976499,0.3568594712268805,0.0629752030880704
1933,a_447,curtain,0.018870139245350147,0.8396693497649883,0.35685947122688,0.06297520308806961
1934,a_501,picture,0.0070834695729990885,0.47358755017221577,0.552523550638845,0.027070417992052703
1935,a_531,picture,9.09631721831188e-05,0.6504143746412929,0.8679709721197543,0.00016112772125658346
1936,a_579,mirror,0.005050503229565219,0.3598119644446749,0.5286273632434799,0.026552744288250222
1937,a_617,cabinet,0.1842677846144658,0.8606028911496014,0.6558622565151248,0.3264630057594996
1938,a_659,chest of drawers,0.22369565362732943,0.6918615996837628,0.7535045745681465,0.4290939842766997
1939,a_686,chest of drawers,0.16806585546756417,0.6289650906216011,0.6850041586983145,0.39008544025154374
1940,a_722,lighting,0.08068868883905111,0.468867668657005,0.6521879640087014,0.2638697418615958
1941,a_784,picture,0.03696193164506967,0.8167072987907185,0.5444716031673682,0.08312142664768404
1942,a_898,lighting,0.02570990290476348,0.32024292647838665,0.44545315484509324,0.18022658415517812
1943,a_948,bed,1.9551742124174638,1.6002033352851872,0.5902275831621738,2.070097437114376
1944,a_1190,curtain,0.033429602751631794,1.0159999132156377,0.4317999601845247,0.0761999957365642
1945,a_869,bathtub,1.4283750237914465,2.326767388434788,0.6132438015013348,1.001050789021751
1946,a_1268,toilet,0.22669094153949523,0.4457385548000005,0.7195397090000007,0.706804326800001
1947,a_1310,mirror,0.02439573306611615,0.5134507382721728,1.0689161851596307,0.044449966400861775
1948,a_1354,mirror,0.028767272480516498,0.5872460470185932,1.102064842245463,0.04444996640086176
1949,a_1261,picture,0.004848383012097877,0.5089174783128225,0.7596810218683254,0.012540598889042798
1950,a_1282,picture,0.0018549665280094998,0.3181576336824712,0.46491702738569923,0.01254059888904191
1951,a_1312,picture,0.021884150089940456,0.75532451981319,0.5703378407348854,0.05080002363372138
1952,a_1368,chest of drawers,0.45441968298119434,1.35710440239733,0.7698857630874637,0.43492821895770734
1953,a_1428,lighting,0.003230051748705979,0.05857684639927196,0.7577254273638021,0.0727732267753405
1954,a_5576,shower,2.642514770605512,1.0210396365888417,2.209999999600003,1.171069171427162
1955,a_5616,picture,0.0038580298373985505,0.5481610902987581,0.26110430939328805,0.02695524833587548
1956,a_5532,chest of drawers,0.1936897355965078,0.7321550866819092,0.5951022883775451,0.44454108178615587
1957,a_759,bathtub,1.102793451038634,1.828842240200002,0.5652237870000001,1.0668356108000001
1958,a_837,bed,6.085778918787905,2.4451057785442907,1.1297336220741276,2.2031418763254353
1959,a_1051,tv_monitor,0.20294683154734902,3.059665829094868,1.4953240897130569,0.04435810139298268
1960,a_1073,picture,0.014075237249939096,0.5140828097442893,0.5389625513478762,0.0508000397246029
1961,a_1137,chair,0.3574736800383206,0.8750700395118025,0.5728482144617993,0.7131184826338481
1962,a_1185,table,1.0276668821240087,0.9565449674433772,0.9760660263090608,1.1006969758487584
1963,a_1223,seating,0.11727170673547782,0.9173850737745572,0.44450008826110876,0.2875873139483886
1964,a_548,bed,6.109299881096746,2.048971629158658,1.2923313770497393,2.3071806969699105
1965,a_797,chest of drawers,0.2560964924946723,0.8001003265380879,0.8001002818478833,0.40005044639110376
1966,a_822,chest of drawers,0.2560964924946734,0.8001003265380879,0.8001002818478833,0.40005044639110554
1967,a_854,curtain,0.2999147280633066,0.9138946533203183,2.1359839474316775,0.15363977849483673
1968,a_890,curtain,0.033429602751631836,1.0159999132156392,0.4317999601845246,0.0761999957365642
1969,a_914,curtain,0.03342960275163105,1.0159999132156392,0.4317999601845246,0.07619999573656243
1970,a_1028,lighting,0.037194477076311405,0.2945221909201728,0.534995258036389,0.23605353150912115
1971,a_1054,lighting,0.03282751001652122,0.28195322857272853,0.49323100439510087,0.23605353150912115
1972,a_1108,curtain,0.18219201205957902,0.9310581684112593,2.1410677388519264,0.09139493109367436
1973,a_1220,lighting,0.01006962210488802,0.2549815773963928,0.30211521685123444,0.13071690872311592
1974,a_1302,picture,0.007081687469602044,0.20319999754429047,1.829430320873509,0.019050096735012897
1975,a_883,cushion,0.014596993915573654,0.4067046046257019,0.41131829470396053,0.08725821226835338
1976,a_915,shelving,0.8888801420417504,1.3784424310646852,2.235382523133819,0.28847137178218496
1977,a_1122,shelving,0.2504058537892413,1.1635486199716372,0.6515883791178467,0.33028329732630635
1978,a_1174,picture,0.03015530100484686,0.8186670845031223,0.8186671292746084,0.04499341789536526
1979,a_1039,picture,0.010819032947605705,1.0032999515533454,0.4000500368966859,0.026955248335875474
1980,a_1466,lighting,0.01240358468043522,0.34019493103027365,0.10717451810836831,0.34019493103027365
1981,a_1617,cushion,0.03682229303432503,0.5667758285999318,0.36144587868023587,0.17974475737513274
1982,a_1179,chair,0.330772139296607,0.7306368566411391,0.6583720218075935,0.6876318417339303
1983,a_1209,chair,0.2853155567719761,0.6955052611367307,0.6267151742898096,0.6545680789355348
1984,a_1313,stool,0.0841215100843891,0.42034590244293213,0.4778556442897819,0.41879696125508303
1985,a_1347,stool,0.08412151008438931,0.42034590244293035,0.47785564428978183,0.4187969612550858
1986,a_1500,chest of drawers,0.5285302934937596,1.2393330672494738,0.8209957228973532,0.5194466532719091
1987,a_1701,mirror,0.08280838310232344,1.192410748232872,1.3675753571962594,0.050780521454886866
1988,a_1801,cabinet,0.6157241755279861,1.448830783367157,0.8500462084365781,0.49994934811013175
1989,a_1883,mirror,0.03944676230554719,1.0998198986053467,0.7018019936216291,0.05110638857031624
1990,a_860,picture,0.0036856646850266083,0.4059742842454315,0.47656530130257935,0.01904999554157526
1991,a_1083,picture,0.00146727768268141,0.30859784883284375,0.3791413397861929,0.012540598889042794
1992,a_1100,picture,0.0047934984108152084,0.5522247589053366,0.6921790274000851,0.012540598889042798
1993,a_1117,picture,0.001635413487242972,0.42819880405877925,0.30455367743042994,0.012540598889039242
1994,a_1142,picture,0.0017757921556549685,0.45501248226028546,0.3112078514986741,0.012540598889039242
1995,a_1164,picture,0.01861608427722469,0.7137195887383575,0.5134484007564705,0.050800023633719577
1996,a_1188,picture,0.012585665961872503,0.4064087420701982,0.6096058243264,0.05080003972460289
1997,a_962,lighting,0.3471803165781479,0.6075884103775027,1.2528325669517593,0.45609213106598284
1998,a_1178,plant,3.1086169748756904,1.019292342983812,2.2078224346638264,1.381351839390604
1999,a_1210,table,0.10908961204007611,0.5369488291240748,0.42011603713035595,0.48359437131568095
2000,a_1478,table,0.34085136851367975,0.7915327897242399,0.4715556433859811,0.9131942849146764
2001,a_1510,picture,0.00870475134037716,0.44026100008485286,0.38920843111296277,0.05080002363372194
2002,a_1262,picture,0.007981161721477703,0.4653083381306873,0.3376458076063968,0.050800023633721866
2003,a_1278,picture,0.006919847715712148,0.42724256155112494,0.3188292169480286,0.05080002363372193
2004,a_1318,table,0.08571035234805349,0.4756218558905565,0.48289000988006614,0.37318420718481343
2005,a_1419,chair,0.9077453305172858,0.8821882605552659,1.1585412469083864,0.888160079717636
2006,a_1459,stool,0.17534517824621285,0.4979933798313142,0.6725610042836941,0.5235263863750476
2007,a_1535,picture,0.0074864152245883294,0.31443233294129697,0.4498701733057337,0.05292483502870837
2008,a_1564,picture,0.008009572406696003,0.37435447379278414,0.4042656032815152,0.052924835028708386
2009,a_1590,stool,0.08412151008438987,0.4203459024429324,0.4778556442897829,0.41879696125508564
2010,a_1648,shelving,0.6276194699083625,2.1461543215273813,0.6655117431178545,0.4394199167422955
2011,a_1722,plant,0.06876744579037956,0.3852496529600827,0.4620056374260671,0.38636107228547667
2012,a_1804,tv_monitor,0.31874387740191645,1.9630735722613788,1.4719937419424693,0.1103060444825776
2013,a_1848,table,0.6861879123234521,1.626808681862463,0.41054949954352843,1.0274035330914248
2014,a_1886,table,0.2590745986784254,0.6422563952291448,0.605065286159516,0.6666749843242109
2015,a_1911,table,0.22617544490887623,0.5771455119681895,0.6050652861595157,0.6476761325230623
2016,a_1987,lighting,0.11685822331074705,0.369105551487558,0.8562622473503858,0.3697446557963469
2017,a_2012,lighting,0.08834294451557385,0.3556335866527999,0.6984997763559867,0.3556336353789621
2018,a_2064,plant,0.2696722658061892,0.6084180099830765,0.41818740128697335,1.0598960610430421
2019,a_2151,table,0.09450933608404062,0.4900938994314734,0.6693679418806963,0.2880915412175959
2020,a_871,shelving,0.0029977922521264087,0.41746077930709463,0.028702020324551814,0.25019198090632866
2021,a_1195,tv_monitor,0.02823154126540677,0.4324161702643197,0.35482709084928493,0.18399918183744926
2022,a_746,picture,0.11029179399886566,1.6475222582812727,1.317795309263893,0.05080002815268969
2023,a_1019,lighting,0.13705488667472696,0.4506612197412377,0.8287852873469431,0.36694612361517304
2024,a_1129,chair,0.0698377534700092,0.3033646137396371,0.6393807255391489,0.3600524743308937
2025,a_1160,chair,0.09298891790945128,0.33374279482413954,0.7034067278567392,0.3961072373776292
2026,a_1208,table,0.523857212372414,1.3693701028823848,0.869956039854938,0.4397387910993564
2027,a_1264,lighting,0.048466388758068635,0.253990963101387,0.7517534326841883,0.2538323536747305
2028,a_1324,picture,0.012585665961872066,0.40640874207019806,0.6096058243264003,0.05080003972460112
2029,a_1347,picture,0.012585665961872064,0.40640874207019806,0.6096058243264002,0.05080003972460112
2030,a_1378,picture,0.037221007510464366,0.863331922334946,0.8486845051456675,0.05080003972460101
2031,a_1426,cabinet,0.1552118640347181,0.6161930179688248,0.9015332122410543,0.2794000059030326
2032,a_1455,picture,0.06332325974419059,1.0408223208591285,1.1976298560960696,0.05080003972460022
2033,a_1487,lighting,0.23778614171414958,0.48599716923243613,1.6649510297686085,0.29386734962463285
2034,a_1529,cabinet,0.2210057173888966,0.49497697703961957,1.0660694158853687,0.41882541336071105
2035,a_1605,table,0.8741810649439922,1.8190894293533006,0.6882909666101785,0.6981926543997764
2036,a_1725,lighting,0.04846638875806844,0.253990963101387,0.751753432684188,0.25383235367472956
2037,a_1780,lighting,0.048466388758068794,0.253990963101387,0.7517534326841881,0.2538323536747314
2038,a_705,cabinet,0.4426993115090447,0.8999220132827762,1.024727491579444,0.4800600693154725
2039,a_753,mirror,0.024600832459694563,0.8309705872397425,1.680874468877511,0.01761281894683365
2040,a_985,chair,0.42947270402549587,0.7209487915039068,0.788696823120117,0.7553027343749994
2041,a_1169,bed,6.596199376306104,2.4160455465316772,1.1369630239205435,2.401277303695678
2042,a_1198,toilet,0.07128363658995132,0.36955357772713565,0.3376277053458409,0.571313332600063
2043,a_1248,shelving,0.14565128323195348,1.190163056836899,0.5029406668123416,0.24332744533357326
2044,a_1312,shelving,0.06454474671015269,1.1954826621636592,0.33871799320157314,0.15939670928391436
2045,a_1409,towel,0.012082366368747403,0.15426021364331047,0.35770159600000057,0.21896625675128356
2046,a_451,tv_monitor,0.2727730564034852,1.824462555251407,1.0775610400951807,0.13874733007242399
2047,a_504,picture,0.15090749617629476,1.20433011178113,0.9364193621336038,0.1338119450123091
2048,a_732,table,1.3764388400218952,1.0159631967544556,0.7620020266733688,1.7779633998870872
2049,a_770,stool,0.0640236388207678,0.40000998973846436,0.4000208675861359,0.40011687576770805
2050,a_810,table,0.01848977448058814,0.18583821702916145,0.32867295416034825,0.3027140758998522
2051,a_850,cushion,0.08843110863902642,0.6604000329971318,0.5079999715089798,0.26359325647354126
2052,a_892,cushion,0.2495115496372785,0.7729716340156573,0.7948235973154206,0.40612183931120954
2053,a_932,picture,1.203791778414237,2.78788289342111,1.8585888428007626,0.23232370238038036
2054,a_1007,toilet,0.13741126961725045,0.32484096694721415,0.7161108108320126,0.590705925793062
2055,a_1086,shower,2.7989585033375834,1.526118233000001,1.9358439819999989,0.9474099162000004
2056,a_1132,chair,0.2196757076909649,0.45490246582031646,0.8592996810913088,0.5619777130126958
2057,a_1169,chair,0.2196757076909642,0.45490246582031585,0.8592996810913083,0.5619777130126952
2058,a_1198,chair,0.21967570769096387,0.45490246582031457,0.8592996810913087,0.5619777130126956
2059,a_1240,lighting,0.011717596301050627,0.29047847747802713,0.1389292573928831,0.29035603523254394
2060,a_1348,sofa,2.4395639662367197,2.3365531921386733,0.9904998779296874,1.0541007232666013
2061,a_1406,chair,0.28092195666375375,0.594676971435547,0.7898349165916444,0.5980923324823362
2062,a_1427,chair,0.2809219566637533,0.5946769714355461,0.7898349165916443,0.5980923324823363
2063,a_1487,curtain,0.39800284082153004,1.3591695022583004,2.445238118171692,0.11975437641143796
2064,a_1525,curtain,0.39800284082153037,1.3591695022583004,2.4452381181716922,0.11975437641143805
2065,a_1561,plant,2.2088721053863587,1.1031042622443168,1.8343650573606398,1.0916118440776628
2066,a_1611,chair,0.24039329157539097,0.49602277576923354,0.7904052813106878,0.6131558727639173
2067,a_1214,bed,5.150634076635885,1.9914354109509864,1.285444226969576,2.0120614177538814
2068,a_1250,table,0.8232785376532412,1.6838002014160163,0.7600516128540058,0.6432994079589858
2069,a_1284,shelving,0.23978001010167116,0.9862296438629959,0.739881196099988,0.3286040652211969
2070,a_1361,tv_monitor,0.06522295174809878,0.65517569154694,0.5128689208772972,0.19410480728653923
2071,a_1423,chair,0.546277723277863,0.6938634490966797,1.1241065597534179,0.7003771972656258
2072,a_1445,shelving,0.28132286586164323,0.6958728994757739,1.2143893361781823,0.3329025828297338
2073,a_1517,shelving,0.14562621048964738,0.5040605098308665,1.4876332759698367,0.1942052605643106
2074,a_1561,picture,0.002201377951054848,0.3542870355738248,0.38633977776486433,0.01608310606851839
2075,a_1584,picture,0.0004970900231208091,0.21574235012931192,0.23526080052133133,0.009793773839286396
2076,a_1607,picture,0.0010440489729987056,0.3750516014992858,0.25859175455839917,0.010765028237756017
2077,a_1630,picture,0.0007015747674061634,0.31876057210783454,0.22993465488237905,0.009572049413851286
2078,a_1653,picture,0.0006221994109192648,0.31323795040991775,0.2184375821472191,0.00909343278952413
2079,a_1680,mirror,0.03894112005409357,1.3196096579735268,1.1617693362212462,0.025400545521460326
2080,a_1715,picture,0.008671894101208161,0.5595364437949366,0.6101583282519903,0.02540054552145944
2081,a_1747,shelving,0.025780383610665973,0.2623120539091654,0.3747312483900011,0.2622715708684651
2082,a_1803,table,0.08637539710794173,0.28484424672030706,1.0754770471863295,0.28195607670200523
2083,a_1913,chest of drawers,0.14956974227206102,0.5802966952323922,0.6222001043487739,0.41425100280839766
2084,a_1977,picture,0.001031368621264977,0.21655301161695656,0.39039090009959004,0.012199723856598368
2085,a_2082,tv_monitor,0.034787667226444566,0.4670392826564598,0.5441423517257548,0.1368861053325443
2086,a_2117,picture,0.0006446926822569151,0.2352743794514022,0.2565599142621765,0.010680443877358291
2087,a_2261,lighting,0.023298856950827302,0.19973241865115296,0.576898826799191,0.2022024428339867
2088,a_831,bed,6.242139773613038,1.9172391648877274,1.5497102983319202,2.1009062738549145
2089,a_1053,stool,0.1903797915053086,0.6136699602918041,0.46873168561331147,0.6618531954013123
2090,a_1080,stool,0.19981934988384897,0.6096435700055377,0.45720001392382353,0.71689460004016
2091,a_1168,picture,0.08029429854440753,0.5956167454646666,1.1316717848937916,0.11912346600565504
2092,a_1204,picture,0.012139152461953127,0.8781821847728529,0.8060957956499705,0.0171481426425606
2093,a_1238,picture,0.059317896832083786,1.0342133485301788,1.0052122411632085,0.05705816976040269
2094,a_1318,table,0.2965864867982277,1.2040722512508224,0.7302971798045516,0.3372866782180938
2095,a_1448,chair,0.17660866955726784,1.1643480207548962,0.3976436739078562,0.3814478153637196
2096,a_1542,chair,0.5190949114478635,0.7619951367378233,0.8128028362989432,0.8381260931491856
2097,a_1602,shelving,1.1299133093403646,1.255709967203518,2.363367449356003,0.38073651739277325
2098,a_1766,plant,0.6519715820662061,0.767707650236496,1.2267679761238859,0.6922618000997014
2099,a_1804,plant,0.014623042924751658,0.22808348387479882,0.2801091444075609,0.22888462990522435
2100,a_1840,shelving,0.9867261183799316,1.4702601743105717,2.4369132424278956,0.2753990023216536
2101,a_1948,chest of drawers,0.07222330127518448,0.5122221986389094,0.46470349612059175,0.30341915884533277
2102,a_2004,plant,0.06180781977415336,0.31579574942588806,0.6519098877906803,0.3002268821001057
2103,a_2056,lighting,0.09038775616904199,0.3738420158624649,0.6468018044720413,0.37380944691426315
2104,a_2138,chair,0.8835925922762735,0.7500677704811087,0.7248209158005069,1.6252525062616927
2105,a_2163,chair,0.8835925922762745,0.7500677704811093,0.7248209158005069,1.6252525062616934
2106,a_2236,plant,0.18350301587134657,0.5300241462506365,0.6509222307526255,0.531885862555495
2107,a_519,chest of drawers,0.20324785280908148,0.7739883673352583,0.5261820843713068,0.4990631181423133
2108,a_817,lighting,0.08964411995990217,0.381959364530827,0.6145319817011341,0.3819092316583834
2109,a_300,shelving,0.1886514995670163,0.7823040765332792,1.0483566954974564,0.23002529436409652
2110,a_517,bed,1.346910958841849,1.0018259554514757,0.6886609649658204,1.9522756630607236
2111,a_589,chest of drawers,0.37028622910547204,1.0204163374057504,0.7950870262600953,0.45639984762681424
2112,a_625,chest of drawers,0.13215988958021732,0.555528844589269,0.6234256927099454,0.3815999920434603
2113,a_493,lighting,0.07609985869053879,0.4063584655523298,0.7365966411125618,0.254240541277829
2114,a_755,table,0.6278813162401896,0.9850305399333412,1.3208061618268025,0.48260162297902176
2115,a_827,tv_monitor,1.5537321741116419,1.3245388800000006,1.5508224000000008,0.7563962774000008
2116,a_567,chair,0.590701056547675,0.6836679080448655,1.1258224009170787,0.7674545543507361
2117,a_862,lighting,0.013839400268386344,0.24044766007578564,0.5665049553695013,0.10159983488495786
2118,a_1067,lighting,0.01615440034953468,0.22570381435225875,0.7044642213760353,0.10159983488495958
2119,a_1111,seating,0.14128748099808378,1.2831353047760197,0.3241866776494265,0.3396534763882097
2120,a_1169,table,0.6114386066073481,1.5209084136100148,0.705352352159433,0.5699590783669257
2121,a_1239,plant,0.02623381796310274,0.2641133601314449,0.37360219523642796,0.2658653322126604
2122,a_1275,plant,0.1855845435005655,0.5363667190520186,0.643230560355858,0.5379145734280768
2123,a_869,toilet,0.20959836632256995,0.4466634449999996,0.6525020477999999,0.7191601313999993
2124,a_944,picture,0.013608922686837308,0.6827737499369398,0.8101854159807726,0.024601552235607997
2125,a_925,plant,1.5913749648490005,1.0079442858695984,1.5366947054862976,1.0274209082126617
2126,a_1011,table,0.19119901226769648,0.998239364624023,0.5938409596803992,0.3225379364985751
2127,a_1235,lighting,0.002130807228620852,0.17309102442930246,0.07112053939269236,0.17309103364263168
2128,a_1316,lighting,0.0024338030072930004,0.1809346045678462,0.07434335035046671,0.18093461419867612
2129,a_646,plant,0.5220515712829206,0.6973457600547874,1.1995533410315073,0.6240877784969399
2130,a_726,chest of drawers,0.5295981597152594,1.1915805777480855,0.9859405825494735,0.4507879604087033
2131,a_801,seating,0.27110572081460027,1.3260149917336461,0.45682015343524035,0.44755353583673463
2132,a_1109,picture,0.022493742969845815,0.8991995631270192,0.49242667271498725,0.05080004210076975
2133,a_750,chair,0.3560649245874542,0.5703573226928724,0.8212972804685721,0.7601193487644213
2134,a_785,shelving,0.011270294801956527,1.0321865702857318,0.04673084317647196,0.23365412621387183
2135,a_873,sofa,1.4127972352858156,2.220915610698797,0.7161493365477951,0.888268345311998
2136,a_929,cushion,0.021622349616768254,0.4054965540973762,0.3177060036665603,0.16783799995671175
2137,a_951,cushion,0.025032038011316073,0.40111058276617495,0.3294961775988972,0.18940075609300083
2138,a_973,cushion,0.025653543773429856,0.4260901927365532,0.33541615057703045,0.1794989275998395
2139,a_995,cushion,0.02536254227897595,0.4770968895947157,0.28996427362445026,0.18333344818241548
2140,a_1017,cushion,0.034074557642391826,0.53634707888383,0.30935524450368285,0.20536518646158322
2141,a_1089,cushion,0.028709096428716805,0.48173252338051714,0.32149885439293624,0.18536772772639823
2142,a_1195,lighting,0.31342909334359437,0.4488907520569784,1.3515362088023761,0.5166196999373791
2143,a_1285,table,0.27727135385887747,1.1000741720199607,0.42011603713035667,0.5999482274055474
2144,a_1321,picture,0.18436908488050177,1.4916036454134554,0.9944025625281702,0.12430037223022877
2145,a_605,table,0.8762004933417661,1.2667593782639894,0.78321720123291,0.883135104318125
2146,a_662,table,0.07928442929184476,0.4262197886973857,0.432071186716724,0.4305256084779682
2147,a_912,picture,0.09328975927866415,1.025935201582096,0.7977095130795118,0.11399066039896943
2148,a_960,picture,0.047552011612351924,0.6329857584330194,0.9494672853020998,0.07912157969266786
2149,a_1027,table,0.30507315816630864,1.0399067934514505,0.6691136385064925,0.43843952688958765
2150,a_1356,picture,0.06084845756600969,0.6872068802268225,1.0307979955585833,0.08589907942608112
2151,a_666,picture,0.14938708417806706,1.3905771419209882,0.9270515512423754,0.11588149230334711
2152,a_769,bed,3.8686778978327645,1.6136961364746103,1.1415937805175784,2.1000479888916024
2153,a_811,sink,0.33455125199528446,0.6917030318292845,0.9074509685794768,0.5329909215029329
2154,a_868,toilet,0.11231148702150219,0.4300201976302834,0.3928705912447624,0.6647920274631782
2155,a_942,mirror,0.02318741590254977,0.6958768377918608,1.6118997162601671,0.020671974077870175
2156,a_1344,cabinet,0.4092405828110204,1.17919695222648,0.9104267331571869,0.3811951311061155
2157,a_1364,chest of drawers,0.3199201062949014,1.292326493365974,0.5890678748736177,0.4202463487653745
2158,a_1403,picture,0.021916084837499367,0.8706658423335014,0.58044395026374,0.043366180903420926
2159,a_1451,cabinet,1.2896955554507454,1.9224677403212196,2.203961427895007,0.3043856349772982
2160,a_463,bathtub,0.9629875574804906,1.7413163768542792,0.5856807535951973,0.9442392269875207
2161,a_899,shower,13.012501053164147,1.4511391775524671,2.992184376914203,2.996838637943185
2162,a_1403,shower,7.4674708816073165,1.3191986277337546,2.7201288374070254,2.0810085871038955
2163,a_1453,bed,7.9407767345799956,2.370928117099453,1.406137040516263,2.38186394160876
2164,a_1547,curtain,0.29044518898018135,1.093811080816348,2.477639481696531,0.10717259719967842
2165,a_1568,curtain,0.35831488223643065,1.0250121053005168,3.2617607069691643,0.10717259719967842
2166,a_1598,cabinet,0.801226279556047,2.002505476100585,0.8762737401198142,0.4566060650366346
2167,a_1632,shelving,1.6378788073714936,2.199900388717647,1.8610600080909183,0.40005377269078934
2168,a_1205,chest of drawers,0.12692802320695198,0.5472205803251953,0.565106731605999,0.41045411433747514
2169,a_1466,plant,0.1964106942885539,0.5635286333151359,1.2613434404033284,0.2763222076876773
2170,a_1510,lighting,0.08834294451183747,0.35563358664512634,0.6984997763559866,0.35563363537159454
2171,a_1564,lighting,0.08834294451183747,0.35563358664512634,0.6984997763559866,0.35563363537159454
2172,a_1656,sink,0.07459920183942546,0.5974810719490087,0.2689880638094593,0.4641699492931368
2173,a_1312,curtain,2.041554082049492,5.404562177032455,2.546151189635874,0.14835978088067844
2174,a_1545,cushion,0.016693631110784948,0.49806104600429535,0.3442481343347916,0.0973636038878416
2175,a_472,clothes dryer,0.33882488158409707,0.6005722782160913,0.9390766532106145,0.6007710130427029
2176,a_931,clothes dryer,0.16693586131541382,0.4549902748269694,0.6993369117023276,0.5246396105671614
2177,a_2497,cabinet,0.36740980621534614,1.0659798788010006,0.7982135546759946,0.4318000000000007
2178,a_2659,toilet,0.22153884874342272,0.47374335020000047,0.6753550882000001,0.692427952200001
2179,a_2741,mirror,0.023578126474098522,0.5704835847889274,0.9298110507853066,0.04444996640086174
2180,a_289,mirror,0.017792793941768956,0.8463529476885685,0.8463534307361342,0.02483938730039316
2181,a_570,mirror,0.009421257236855815,0.6420933701764919,0.9716061972584404,0.015101510882232992
2182,a_676,curtain,0.711573431594377,2.842361389154908,2.338270664884055,0.1070645381751527
2183,a_752,picture,0.046094977769339726,1.2048697038285932,1.3551189263356476,0.028231640470910653
2184,a_452,chair,0.2173204918068621,0.4300997704267502,0.9000897321144956,0.5613654255867004
2185,a_516,chair,0.23145507543787605,0.47868153762817384,0.8519427279717818,0.5675571915104379
2186,a_543,chair,0.23145507543787663,0.4786815376281742,0.851942727971782,0.5675571915104387
2187,a_623,chair,0.23145507543787708,0.4786815376281741,0.8519427279717842,0.5675571915104385
2188,a_475,towel,0.006783736558922738,0.11617974815522869,0.275501861033676,0.21194052533925056
2189,a_681,lighting,0.3545243985512874,1.20530843357318,0.244299717471685,1.2039957914543418
2190,a_278,towel,0.017501360474650663,0.2374031320000004,0.3394932013197825,0.21714722528748095
2191,a_489,mirror,0.04401632898432082,0.7509563032609885,0.9559322183707123,0.061315751145163376
2192,a_866,toilet,0.23665268093769817,0.431517958400001,0.7618933962000023,0.7198107778000027
2193,a_659,others,0.0005431291072178453,0.15235243797302234,0.1079070711135865,0.03303724050521839
2194,a_396,picture,0.0753300119567067,1.1533117961542163,1.3242635265549425,0.04932270478299113
2195,a_689,table,1.0850195420901476,1.193799793720249,0.7613326457550551,1.1938000922324523
2196,a_778,chair,0.10777953996735128,0.3620410530330381,0.6597792461900978,0.45121118396739857
2197,a_806,chair,0.14017075456791842,0.3951829340156614,0.720176610159874,0.49251585710266244
2198,a_834,chair,0.14480681191009784,0.3994925716671496,0.7280304418102628,0.49788695159845986
2199,a_896,chair,0.1353586907471802,0.39060796292573663,0.7118392380531359,0.48681407796792997
2200,a_998,counter,0.7594564382965453,1.7402190034085518,0.8699575788425931,0.5016500794581608
2201,a_1046,stool,0.13827348128180084,0.45264455676078796,0.8269960558973253,0.3693840652704239
2202,a_1072,stool,0.13827348128180086,0.45264455676078796,0.8269960558973254,0.3693840652704239
2203,a_1098,stool,0.13827348128180084,0.45264455676078796,0.8269960558973253,0.3693840652704239
2204,a_1134,chair,0.6477149315740034,0.7157942056655884,1.0478915129044863,0.8635339317541593
2205,a_1767,stove,0.5454860773947411,0.8999999780000005,0.9422340820000007,0.6432538027905714
2206,a_1799,cabinet,0.28033702852346265,0.7094164551260093,0.8691453767841287,0.4546600375116497
2207,a_1833,cabinet,0.7156477054248485,1.2190668582916264,0.9145505561528811,0.6418950702527276
2208,a_1861,cabinet,0.6712870598718951,2.1408222676208135,0.8567239441243728,0.3660047799348849
2209,a_2115,refrigerator,1.140270311694244,0.8890000000000011,1.816100000000001,0.7062627444440004
2210,a_2157,chair,0.4294727040254965,0.7209487915039059,0.7886968231201172,0.7553027343750012
2211,a_2257,table,0.3400181661209665,0.8589620292186737,0.4574737070028686,0.8652906606368007
2212,a_2293,plant,1.3120090816038548,0.8431608080863947,1.8287998512387267,0.8508642017841328
2213,a_1627,plant,0.030425946811555093,0.26203403459046815,0.47698398012018867,0.24343476762455296
2214,a_1714,bathtub,1.0720400535853345,1.8199999160000022,0.6200000300000004,0.9500532180000008
2215,a_1779,tv_monitor,0.025342178728929066,0.8263216170572034,0.4880406992000951,0.06284037883803871
2216,a_1815,chair,0.4294727040254967,0.7209487915039077,0.788696823120117,0.755302734375
2217,a_1871,sofa,2.256025986886252,2.3622213602066013,0.9903165909411855,0.9643827882558078
2218,a_2109,plant,0.2342062081340686,0.7517270892858505,0.6612508186523747,0.47116386890411377
2219,a_2177,table,0.7235105531557245,1.199895858764649,0.7536281755730505,0.8000998497009348
2220,a_2235,chair,0.1817763399907137,0.44261617958545685,0.8315252065658569,0.493895024061203
2221,a_2265,chair,0.18177633999071371,0.44261617958545685,0.8315252065658569,0.4938950240612031
2222,a_2295,chair,0.18177633999071355,0.44261617958545685,0.831525206565857,0.49389502406120256
2223,a_2483,chair,0.19460623017473508,0.47384916727627413,0.7666767655452034,0.535678623550039
2224,a_2567,cabinet,0.7011424759734449,2.1206539252708407,0.9144081389558495,0.3615733343754757
2225,a_2643,plant,0.5352860611912766,0.8094354896785942,0.8161941200675142,0.8102335654338497
2226,a_2665,plant,0.5352860611912769,0.8094354896785942,0.8161941200675146,0.8102335654338497
2227,a_2809,sink,0.17745818682428424,0.8572500000000003,0.4593147532000002,0.4506902375079137
2228,a_732,sofa,2.481025270647242,3.105807925328052,0.888984756469726,0.8985914455344872
2229,a_985,chair,0.2730955504690515,0.678160142076647,0.6611190908198976,0.6091197270626778
2230,a_1033,chair,0.430837551528862,0.7894632220268258,0.7696253070607786,0.7090915441513026
2231,a_1121,sofa,1.673567230631992,2.765655895286626,0.7407482399897183,0.816910336587336
2232,a_1173,chair,0.0544455742400941,0.6764267683029175,0.4182758557439813,0.1924327563674164
2233,a_833,table,2.0715066645798355,2.5061310996079245,0.7890171053944313,1.0476015455119696
2234,a_887,chair,0.11430135741863338,0.3316921570333085,0.7753723988690198,0.44443253897294893
2235,a_950,chair,0.1516300554096908,0.3644571749781534,0.8519647753367341,0.48833421046547454
2236,a_1001,chair,0.2025355186683449,0.40137637415667143,0.9382680762269594,0.5378020470719042
2237,a_1028,chair,0.1952575877324899,0.39650991030425287,0.9268921010305275,0.5312814983043451
2238,a_1094,plant,0.7549659361788507,0.786175376046041,2.0991567786572487,0.45747044757652106
2239,a_1173,chair,0.25928160066282296,0.4358214884996421,1.0187878906726842,0.5839548707008368
2240,a_1395,chair,0.21607163167747231,0.4422775208950025,0.9394734501838687,0.520017996430397
2241,a_275,mirror,0.015621291149903183,0.8008552892819572,0.7993424039390578,0.024402258665143353
2242,a_316,sofa,7.50734927701878,4.548705898934786,0.88612697601318,1.862527981013347
2243,a_548,cushion,0.0320327069658032,0.4555509392399582,0.4523355904367571,0.1554518641620269
2244,a_584,cushion,0.03203241354738197,0.45555013418197055,0.4523342847824039,0.15545116364955713
2245,a_720,curtain,0.3128023328454066,2.4538107762234556,1.530590324959738,0.08328560601308066
2246,a_786,lighting,0.1159170487089052,0.28319163295416616,1.4453946959824802,0.2831916480234949
2247,a_850,tv_monitor,0.2147059095048898,1.4609902142630329,0.8848250504034787,0.16608839238485648
2248,a_1451,toilet,0.22962966295079068,0.4457385548000012,0.7830220511532295,0.6579210701672339
2249,a_1330,dishwasher,0.2418658551645291,0.5589390934452932,0.7703026215904567,0.5617572680940209
2250,a_2471,cabinet,0.16113614642209595,0.42801506369583775,0.7854827107822968,0.4792888093792772
2251,a_2987,shelving,0.01749646336612872,1.980808261091868,0.06950028904004871,0.12709288036675126
2252,a_2034,lighting,0.013068818225121367,0.2921115303039551,0.1531585788726808,0.292109909057617
2253,a_621,picture,0.1613057643698504,2.190555246479713,1.449545508732117,0.050800012847978
2254,a_874,table,0.6509667834579853,1.2244569659233089,0.4342928230762483,1.2241443991661074
2255,a_908,sofa,2.0875968854507203,2.1648676395416246,0.9478314784777144,1.0173822670599897
2256,a_964,chair,0.38202034229616266,0.631532592773438,0.8030286788940437,0.7532855987548833
2257,a_993,chair,0.3820203422961606,0.6315325927734377,0.8030286788940421,0.7532855987548813
2258,a_1039,seating,0.25597994399552426,1.3012838363647452,0.4761998260986626,0.4130899906158456
2259,a_1081,picture,0.04998911400352461,0.7118471620766966,0.8878765487939604,0.0790926444312687
2260,a_1108,picture,0.034815709574253124,0.7098916080018396,0.9654263241815877,0.0508000421007694
2261,a_1129,picture,0.038208151087357665,0.8401587096687564,0.8952217318305763,0.05080004210076938
2262,a_1283,chair,0.6715515755999887,0.8483939905617565,1.026172863083002,0.7713673691398036
2263,a_1312,chair,0.6605106405699344,0.8437188115804409,1.020518011853441,0.7671166547886967
2264,a_1354,chair,0.8201767963186146,0.7392835235595704,0.848149299621582,1.3080493927001966
2265,a_1383,chair,0.8201767963186131,0.7392835235595693,0.8481492996215819,1.3080493927001962
2266,a_1421,picture,0.3028074538564003,2.5410467979358824,2.3457943994483648,0.050800028152693195
2267,a_1505,sofa,2.439563966236721,2.336553192138672,0.9904998779296876,1.0541007232666022
2268,a_1703,chair,0.23628955461645212,0.4314391016960162,1.004048237800589,0.5454694628715515
2269,a_1739,chair,0.23628955461645246,0.4314391016960155,1.0040482378005906,0.5454694628715523
2270,a_1769,chair,0.2362895546164501,0.4314391016960129,1.0040482378005884,0.5454694628715514
2271,a_1813,chair,0.23628955461645135,0.43143910169601374,1.0040482378005895,0.5454694628715526
2272,a_1843,chair,0.23628955461644954,0.4314391016960136,1.0040482378005882,0.5454694628715493
2273,a_1877,chair,0.23628955461645115,0.4314391016960144,1.004048237800589,0.5454694628715515
2274,a_1907,chair,0.23628955461645118,0.4314391016960142,1.0040482378005877,0.5454694628715526
2275,a_1933,chair,0.23628955461645115,0.4314391016960144,1.004048237800589,0.5454694628715515
2276,a_1963,chair,0.23628955461645199,0.4314391016960147,1.0040482378005897,0.5454694628715527
2277,a_1993,chair,0.23628955461645132,0.4314391016960151,1.0040482378005886,0.5454694628715513
2278,a_2029,mirror,0.23425302798450287,3.305818015851082,1.5941707418962385,0.044449966400861726
2279,a_2089,sofa,1.8951735194011738,2.164867639541626,0.8604655100728422,1.0173822670599875
2280,a_2112,chair,0.38202034229616244,0.631532592773438,0.8030286788940435,0.7532855987548832
2281,a_4766,stool,0.3820203422961604,0.6315325927734357,0.8030286788940433,0.7532855987548822
2282,a_4916,table,0.07816048146229791,0.6393090883787838,0.4673441525862154,0.2616010810755618
2283,a_5346,table,0.348718239762552,1.0673370162767384,0.4816640198570982,0.6783110414418161
2284,a_5412,table,0.3400181661209664,0.8589620292186719,0.4574737070028687,0.865290660636802
2285,a_5460,cushion,0.028079739506753215,0.42565545379255754,0.43674087048249116,0.1510466288770369
2286,a_390,picture,0.20466795349848763,4.245601905330262,1.26527566713448,0.03810003910385596
2287,a_605,plant,0.23420620813406956,0.7517270892858505,0.6612508186523749,0.47116386890411555
2288,a_937,cabinet,0.3665428964249297,0.6000000000000005,1.0031278484,0.6089999677999991
2289,a_981,cabinet,0.5888237204812147,1.4334498643875142,1.1223182678222663,0.36600477993488406
2290,a_1043,chest of drawers,0.013205854327892183,0.2690135335881678,0.34321209103506356,0.1430308745027366
2291,a_1097,chair,0.1584522450482729,0.5223134288780893,0.6250962192932308,0.48531122098882684
2292,a_694,plant,14.78513893594972,2.4540267320038294,2.454563529661217,2.4545497759267407
2293,a_905,chair,0.8835925922762747,0.750067770481108,0.724820915800508,1.625252506261694
2294,a_962,chair,0.8835925922762776,0.7500677704811127,0.7248209158005069,1.6252525062616914
2295,a_991,chair,0.8835925922762619,0.7500677704811003,0.7248209158005059,1.6252525062616916
2296,a_1060,chair,0.8835925922762794,0.750067770481113,0.7248209158005069,1.6252525062616943
2297,a_1089,chair,0.8835925922762776,0.7500677704811108,0.7248209158005072,1.6252525062616947
2298,a_1131,sofa,1.6457256826293651,1.990559387207032,0.8144316703081131,1.015144004821778
2299,a_1227,chair,0.38166941695823287,0.6238269805908221,0.7820501895613425,0.7823274731636065
2300,a_1297,picture,0.4264885346284035,1.3151443629541177,1.9726929578409143,0.1643896377359838
2301,a_1361,sofa,2.4395639662367286,2.336553192138677,0.9904998779296882,1.0541007232666026
2302,a_1407,curtain,1.3336654872103861,1.1150048563116084,2.7094037623148144,0.44146514877204823
2303,a_1443,picture,0.1825822194966313,1.7317353243711797,1.2987969601500566,0.08117750568353738
2304,a_1496,sofa,2.439563966236735,2.3365531921386755,0.990499877929689,1.0541007232666053
2305,a_1546,bed,4.618311589213468,1.8540680408477783,1.0666777511896688,2.3352013125684077
2306,a_666,picture,0.24111789719454257,1.6802134552253671,1.6785182679724213,0.08549464572937283
2307,a_891,picture,0.00825692576211519,0.4572089612484049,0.35549997435570413,0.05080004210077149
2308,a_914,picture,0.0082569257621149,0.4572089612484049,0.35549997435570413,0.050800042100769716
2309,a_941,picture,0.00825692576211519,0.4572089612484049,0.35549997435570413,0.05080004210077149
2310,a_968,picture,0.008256925762115178,0.4572089612484049,0.3554999743557037,0.05080004210077149
2311,a_1002,picture,0.005921300952489877,0.31608946344291405,0.4741285262257532,0.03951036391991281
2312,a_1096,table,1.4971633597525276,1.8995953364671787,0.7752142933313759,1.0166847837542543
2313,a_1168,chair,0.33567203266015677,0.5300989449024206,0.9260153634800102,0.6838172096866251
2314,a_1291,chair,0.33567203266015544,0.53009894490242,0.9260153634800101,0.6838172096866231
2315,a_1419,cabinet,0.44126305540557176,1.7320398849291843,0.5386793043393516,0.4729436389434203
2316,a_1483,sink,0.0745992018394258,0.5974810719490069,0.2689880638094593,0.46416994929314026
2317,a_1100,shelving,0.03570293582073473,0.9146021414504962,0.3201105726074844,0.12194716182319869
2318,a_1136,shelving,0.10869600358484423,1.4628574400124827,0.1219048170682899,0.6095238514269732
2319,a_1181,towel,0.03018966863613469,0.2374031320000008,0.3577015960000003,0.3555093474000018
2320,a_1219,mirror,0.1333254294406253,1.7386510817836336,1.724946527404143,0.04445544065347209
2321,a_844,chest of drawers,0.3811916684876614,0.8099936256186894,0.615778163301399,0.7642536382434745
2322,a_1055,chest of drawers,0.27326034475554545,0.7174644962725918,0.5649267761209167,0.6741926869173495
2323,a_1113,bed,5.049542131822823,1.773817174112158,1.3653721316772092,2.0849330340529173
2324,a_1183,cushion,0.07757688962549589,0.7186891585514933,0.553721561160248,0.19493949413299527
2325,a_1245,lighting,0.11889134900109959,0.4048744062162253,0.7250563910102262,0.4050029119026864
2326,a_1272,lighting,0.2206928980492366,0.4973815517542172,0.8920906186113515,0.4973815970463608
2327,a_1416,picture,0.19709372141976259,1.181354828134739,1.5539845769499436,0.10736079652781508
2328,a_1550,chair,0.4522233549966274,0.7270087160058002,0.9613525275147146,0.6470393564317205
2329,a_1732,chest of drawers,0.4699959434344038,1.3506432771682737,0.8895940136718158,0.39116644809527656
2330,a_1778,mirror,0.020647538973751975,0.6095958352088932,0.7619998157024382,0.04444996640086262
2331,a_2222,plant,0.18558423403344984,0.5363665074110031,0.6432305603558578,0.5379138886928558
2332,a_2288,cushion,0.07386641002622721,0.5875924066805029,0.6028951747147402,0.20851101845881473
2333,a_2325,cushion,0.03537153249434335,0.44304201058009846,0.5246835969627973,0.15216384710184608
2334,a_2368,cushion,0.05667774362952514,0.7835198653242547,0.509743053673384,0.14190941969006662
2335,a_2411,cushion,0.02807973950675317,0.4256554537925564,0.43674087048249083,0.15104662887703718
2336,a_2456,cushion,0.02807973950675305,0.4256554537925572,0.43674087048249144,0.15104662887703602
2337,a_856,picture,0.008256925762114878,0.4572089612484031,0.3554999743557046,0.05080004210076971
2338,a_880,picture,0.006822271954232785,0.4290273213418346,0.33358751612931625,0.04766880755581938
2339,a_928,table,1.7792183587742378,2.1660116303725285,0.8535161986460299,0.9624024037545605
2340,a_1214,chair,0.3328451357254316,0.5972861647605889,0.8858688458961618,0.6290574797028975
2341,a_1252,sofa,1.7634201075703226,2.2789291381835923,0.8216847515106198,0.941715545584513
2342,a_1360,table,0.23785983632049024,0.9969500303268433,0.36832967773079917,0.647755354642868
2343,a_1470,bed,7.046795015436161,2.146622896194458,1.645203050020874,1.9953375483298093
2344,a_1498,chest of drawers,0.09614171005140794,0.6534214615821847,0.4828900098800659,0.30469843745231984
2345,a_1519,chest of drawers,0.0961417100514078,0.6534214615821838,0.4828900098800659,0.30469843745231984
2346,a_1593,chest of drawers,0.2389552473447102,0.4762405430334668,1.0536290193553846,0.4762143559853786
2347,a_1685,lighting,0.21198228466930172,0.4576014201786247,1.0123920414826064,0.4575762580403513
2348,a_1189,chair,0.8521555140278618,1.1652866601943972,0.8871953765919893,0.8242649137973797
2349,a_1222,chair,0.8521555140278653,1.1652866601943979,0.8871953765919898,0.8242649137973821
2350,a_1694,plant,0.2755553643590965,0.5303588841304184,0.6706299525050066,0.7747401713781027
2351,a_1762,table,0.10751359424837163,0.4087683896073215,0.4341860140402503,0.6057734665097145
2352,a_1844,plant,0.015971165928313123,0.2684300999094873,0.26948688989938363,0.2207840859402026
2353,a_1945,table,0.10773141541059734,0.47980476769998326,0.46077905861195523,0.48728727851794496
2354,a_2122,lighting,0.8086341890009158,0.7818313241004944,1.1422097692549698,0.9055098159159343
2355,a_2160,chair,0.8086341890009139,0.7818313241004944,1.1422097692549693,0.9055098159159325
2356,a_2232,lighting,0.007095379820206066,0.22689745716523024,0.26883971451749655,0.11631951806332452
2357,a_1424,others,0.08859287475840893,0.39737667143345046,0.5341139636176438,0.4174096590611106
2358,a_1497,picture,0.012585665961872128,0.40640874207019984,0.6096058243264006,0.05080003972460112
2359,a_1521,picture,0.008260886321092809,0.3531938961891843,0.5297845098919374,0.04414832187295481
2360,a_1552,plant,2.689818095721674,1.2006598560449322,1.8305055842271918,1.223860343320368
2361,a_1583,picture,0.007429544100004747,0.33366496454005046,0.3336650180002703,0.06673303559073411
2362,a_1607,picture,0.007431750780545798,0.3336979956875051,0.33369804915301665,0.06673964182445152
2363,a_1507,lighting,0.0466544676783004,0.3143647383175417,0.47203506476583895,0.31440189235199784
2364,a_1586,mirror,0.014158933267646508,0.6096119284629857,0.9144114743637519,0.02540009912048191
2365,a_1659,lighting,0.7085774997296895,0.6479577269214821,1.6876049475189123,0.647992373395026
2366,a_1692,others,1.669132739083889,1.7050218631316492,0.5739962703439463,1.7055005073589355
2367,a_1738,lighting,0.021123968296357012,0.3322144317626954,0.19139858245849606,0.3322142791748046
2368,a_1763,lighting,0.011601858307916943,0.2720628092430829,0.15674344956211358,0.27206268428316016
2369,a_1102,chest of drawers,0.4445430406781186,0.7874000668525742,1.2700080285058024,0.44454108178615936
2370,a_1162,table,0.07854485646826354,0.4123474871115036,0.3951674426498327,0.48202908271686074
2371,a_1216,shelving,3.438690737616169,3.9042943715532754,2.2015684547686982,0.40005377269078946
2372,a_873,shelving,0.017741840855199063,2.7499908481008877,0.031749995948674226,0.20320002477849292
2373,a_1080,shelving,0.19641546421263134,0.48913295006558766,1.0796134938006927,0.37194648081162773
2374,a_1192,mirror,0.021005562536704856,0.3318937561001664,1.4238485504345124,0.044449966400861754
2375,a_1407,lighting,0.11315468180207834,0.385572929382324,0.7611329650878913,0.3855719757080085
2376,a_1511,shelving,3.037495481644069,1.881281096490777,3.2869576460160768,0.4912107254285416
2377,a_1535,shelving,1.1230316677982861,0.6588156506778577,1.8868889965953664,0.903403447112837
2378,a_969,toilet,0.3091963422887468,0.5369235642000012,0.745010600400001,0.7729642910000022
2379,a_1211,picture,0.008256925762114795,0.4572089612483996,0.3554999743557037,0.050800042100769716
2380,a_1241,picture,0.004947664057966481,0.5294278151396438,0.5294279889548105,0.017651700578512605
2381,a_1279,table,1.2005999173648596,1.1907020325454303,0.7236714999561203,1.393329219596821
2382,a_1319,table,0.5743284145864974,1.7797425734749095,0.8516406250000003,0.3789193153381347
2383,a_1407,chair,1.0487512351099735,0.9466048181056967,1.0722464296603083,1.0332589263444703
2384,a_1461,table,0.10284238718043848,0.4500880837440493,0.507664845005944,0.45008811354637235
2385,a_1488,picture,0.0018439749226969123,0.3810000419616716,0.3810001670468725,0.012702956793709915
2386,a_1511,picture,0.00036629255771459455,0.2223050788999155,0.22230515188435643,0.007411893704127069
2387,a_1534,picture,0.0018439749226969169,0.3810000419616716,0.3810001670468734,0.012702956793709915
2388,a_1576,chest of drawers,0.6065645659940868,1.5059661865234386,0.8587041139867274,0.46904906218459286
2389,a_1622,lighting,0.02258025793970373,0.18522350567715548,0.6581678928756032,0.18522350855624525
2390,a_1748,plant,0.008035505404511919,0.1737910565220987,0.26593532397517383,0.17386403161169972
2391,a_1822,chair,0.35065986220283973,0.6806550621986387,0.8145969115461447,0.6324354708194728
2392,a_1868,bed,3.8811582098943367,1.6124333143234253,1.1369869755581026,2.117015775222061
2393,a_3494,shelving,0.026206479239102617,2.0205792808531844,0.05097109979067138,0.2544537050753171
2394,a_3510,shelving,0.02586923307941807,1.9617865856537757,0.050649382366192874,0.26035003440321164
2395,a_3167,picture,0.0028203813937120233,0.4193767621024511,0.5362720980905477,0.01254059888904191
2396,a_3184,picture,0.002849892717629188,0.4235076640225275,0.5365978897992401,0.01254059888904191
2397,a_3221,picture,0.0011973539881553555,0.2703536756343228,0.35316040765549284,0.012540598889041021
2398,a_2951,picture,0.0203012915002427,0.4477647307637241,0.8925030992507554,0.0508000397246029
2399,a_3161,chair,0.6244343890026751,0.6900264096941232,1.058746818247891,0.8547300668669147
2400,a_3232,lighting,0.1575808646699402,0.3008284361164127,1.7676508275010867,0.2963385232414339
2401,a_350,picture,0.13949310258622893,2.0379327078919696,1.3680716424761938,0.05003271305515865
2402,a_383,curtain,0.12960173874401187,0.5102876324531544,2.7789048428759795,0.09139493109367315
2403,a_583,curtain,0.1647406586415777,0.6309459827325764,2.856843885821686,0.09139493109367351
2404,a_687,curtain,0.15134625182652944,0.557279284235699,2.9715063373948585,0.09139493109367348
2405,a_709,curtain,0.14703157285594126,0.5555379090445254,2.89584153875998,0.09139493109367351
2406,a_739,curtain,0.1617641158000275,0.5801498680741198,3.0508431528579303,0.09139493109367304
2407,a_889,tv_monitor,0.0614909875849408,1.3568760836774216,0.8180154677564331,0.05540000000000034
2408,a_921,picture,0.011732811996789501,0.523130940869771,0.5425910264595682,0.04133510996727679
2409,a_944,picture,0.012424352013960499,0.4932196932742623,0.5362672417961784,0.04697340800432498
2410,a_967,picture,0.012086914746451719,0.550106801080577,0.5370453704342574,0.04091263651956312
2411,a_1305,table,0.39290750943722896,0.892178311540513,0.4555557974028429,0.9667119562664906
2412,a_1367,table,1.1568068049518758,1.639280437139194,0.8131081724427627,0.8678791449961754
2413,a_1407,chair,0.1817763399907142,0.44261617958545774,0.8315252065658569,0.49389502406120345
2414,a_1459,chair,0.21720007294611307,0.469679374793489,0.8823677424324101,0.5240935980513413
2415,a_1583,chair,0.18177633999071333,0.4426161795854566,0.8315252065658556,0.4938950240612031
2416,a_1659,table,0.32865433915878645,0.7600326836109179,0.5687499303327556,0.760301321744921
2417,a_861,plant,0.08767957344369012,0.36586578190326713,0.6817484475943897,0.3515219730617474
2418,a_887,table,0.4111188598349916,1.422400133592882,0.40640013515407425,0.7112000395580544
2419,a_945,plant,0.039234009543779945,0.2894667476933412,0.4680653664763148,0.28957262573518205
2420,a_953,shelving,0.010841393891149013,0.8205603431302613,0.038643407882635206,0.34190006272754114
2421,a_1007,picture,0.022983175339548988,0.6248353058281954,0.6248354292838455,0.058867937816564284
2422,a_1060,picture,0.029720810304572153,0.8117910981478947,0.5411941374091123,0.06764929542995195
2423,a_921,picture,0.006891678137187269,0.4773269513851786,0.38024509067814427,0.03797042113988244
2424,a_1116,picture,0.005632757426351963,0.5061593525089716,0.2930814752265938,0.03797042113988247
2425,a_424,tv_monitor,0.054087207025715504,0.9227077314580185,0.5588229866459793,0.1048953252820004
2426,a_457,table,1.3461817484321905,0.8988678753376007,0.7504927050322294,1.9955442547798161
2427,a_507,chair,0.24608649458116155,0.4921509552001969,0.9752044440194336,0.5127359585327121
2428,a_545,chair,0.24608649458116288,0.4921509552001956,0.9752044440194347,0.5127359585327157
2429,a_569,chair,0.24608649458116422,0.4921509552001968,0.9752044440194374,0.5127359585327158
2430,a_617,chair,0.24608649458116186,0.49215095520019503,0.9752044440194337,0.5127359585327147
2431,a_665,chair,0.2460864945811627,0.49215095520019514,0.9752044440194348,0.5127359585327157
2432,a_699,chair,0.24608649458115975,0.492150955200196,0.975204444019435,0.5127359585327086
2433,a_773,chair,0.24608649458116225,0.49215095520019525,0.9752044440194331,0.5127359585327156
2434,a_801,sink,0.020308250519027647,0.46421681181972485,0.12500170580000003,0.34997394099007423
2435,a_452,picture,0.035174587001876007,1.411765888351737,0.9673755095558356,0.02575557407120364
2436,a_486,table,0.16250321615494118,1.2192001342773438,0.4676027894027377,0.28504266227302777
2437,a_695,picture,0.012585301558490978,0.8128000497817993,0.6096001000200797,0.02540006775358883
2438,a_719,picture,0.02314164933721051,0.6144767867904015,0.7413525325254345,0.050800039724601134
2439,a_739,picture,0.02859079106298669,1.3091150292560731,0.8598317700815388,0.025400067753591042
2440,a_767,shelving,0.7794917268047012,1.9002217732376048,1.2914153164191733,0.3176444614031375
2441,a_807,cabinet,0.8358890205044895,2.666436627384473,0.7935933303833003,0.39502023696899435
2442,a_856,cabinet,0.03295231799431497,1.3096940796485617,0.5660368019872768,0.04444996640086262
2443,a_606,chest of drawers,0.13731167523085455,0.5263406373076513,0.6375435576332587,0.40919536154960845
2444,a_821,lighting,0.1701396130157159,0.5265427785924393,0.8807551648851917,0.36687370121596197
2445,a_894,chest of drawers,0.12684999265616254,0.5270927753077251,0.601574100088602,0.4000499798176893
2446,a_934,lighting,0.07322244623531886,0.39493290144935855,0.6706556422048517,0.27645301791776866
2447,a_992,curtain,0.7150596372263339,1.8716853332519516,2.140036697387693,0.1785205459594685
2448,a_774,curtain,0.25172860569126,1.0065770721435507,2.12456970214844,0.11771032333373899
2449,a_1008,curtain,0.49677858574250905,1.6374498713502201,2.577390958508121,0.1177103233337391
2450,a_1154,bed,7.415165882242678,2.057279084217222,1.4770353054529257,2.4402638359105047
2451,a_1260,cushion,0.026294066245597502,0.5095441825810254,0.5105609614395107,0.10107140442791718
2452,a_1306,cushion,0.015115882790886897,0.5601886475905405,0.3548487291425173,0.07604242499646646
2453,a_300,picture,0.029576243394075476,0.7182585330806492,0.6100986763238994,0.06749352870828088
2454,a_541,picture,0.021154726224560716,0.5518086495606304,1.0062220291158168,0.038100009543519664
2455,a_579,picture,0.020716455182816212,0.8565106338321752,0.9475094495635616,0.02552696222201311
2456,a_625,picture,0.011181278091568485,0.9652000069618243,0.9121535588757639,0.012700071784775502
2457,a_649,picture,0.008776047277704906,0.47314352869549925,0.5880358888941872,0.0315429434243677
2458,a_717,picture,0.055357628453735944,0.06809966638684273,0.8628279237842039,0.94212450553498
2459,a_734,picture,0.006999068573853488,0.3492500185966503,0.45085003473523516,0.04444999364160407
2460,a_416,plant,5.111521945918203,1.494757890701294,2.2902467886805096,1.4931281805038443
2461,a_643,plant,5.111521945918211,1.494757890701294,2.290246788680512,1.4931281805038452
2462,a_675,sofa,1.4094472301759817,2.1502529144287106,0.8396879959106447,0.7806229782104497
2463,a_729,table,0.40348910094482227,1.1049070358276378,0.8077029589159699,0.452120703920367
2464,a_773,chair,0.6054224610500659,0.812734216451646,0.8381863830965464,0.888729065656663
2465,a_839,table,0.34001816612096697,0.8589620292186742,0.4574737070028685,0.8652906606368016
2466,a_866,sofa,1.4094472301759815,2.1502529144287115,0.8396879959106442,0.7806229782104497
2467,a_942,plant,5.111521945918207,1.4947578907012937,2.2902467886805105,1.493128180503845
2468,a_1112,lighting,0.5499434622664872,0.9120344939217667,0.6384583933057506,0.9444395787552322
2469,a_1284,picture,0.13044934548478737,1.1472443004444066,0.8920326458040142,0.12746919614898058
2470,a_1336,lighting,0.056323356696049764,0.3347333031167541,0.5026195280731448,0.3347728644643286
2471,a_491,bed,5.426614772763931,2.0558128356933594,1.1361541748046884,2.3233152913814084
2472,a_541,bed,5.426614772763942,2.0558128356933603,1.1361541748046895,2.3233152913814097
2473,a_831,chest of drawers,0.11246044609466058,0.5088330678054696,0.45722031566651433,0.4833914398727829
2474,a_1005,lighting,0.09306731702896545,0.3554043769836429,0.7366014920319507,0.3555018195162181
2475,a_1353,curtain,0.3710504654662037,1.9525790256031845,1.224520107964561,0.15518810848948839
2476,a_611,shower,2.4894607363953782,1.1038862478016815,2.708302505340068,0.8326908387342614
2477,a_444,chest of drawers,0.3678634883638851,1.2373547174113733,0.9731465350063677,0.3055021182226597
2478,a_665,shelving,0.01483036772382962,1.1033873765058222,0.3732142138597505,0.03601353337259417
2479,a_735,picture,0.01883511109877557,1.156391009476529,0.5715106514616638,0.028499625342096387
2480,a_771,lighting,0.24343730845334163,0.3908287773718379,1.6446844438672092,0.37871980667114347
2481,a_839,chair,0.6209352435290751,0.8375802612304681,0.8234477996826188,0.9002928543090837
2482,a_874,chair,0.620935243529076,0.8375802612304694,0.8234477996826183,0.9002928543090842
2483,a_934,curtain,0.5095798594471246,1.913537067207007,2.214661839612727,0.12024525642395015
2484,a_1052,table,0.08843992591986802,0.42880600197157687,0.3829636011562429,0.5385549429488531
2485,a_1483,tv_monitor,0.11486815172620313,1.9610151169987295,1.1471012184970302,0.05106424916164974
2486,a_1760,table,0.5712434741447501,1.4616250584710648,0.7531258424047691,0.5189406860679626
2487,a_1810,picture,0.020472737670223708,0.6659128813155268,0.8069254651008055,0.03810000954352022
2488,a_1871,cabinet,2.32591923180314,2.355705298163078,2.193716790704659,0.45008352026343346
2489,a_1897,stool,0.09175658452751832,0.5080001652240751,0.3555572676712979,0.5080001326513743
2490,a_1953,chair,0.3289804753806857,0.48566411435604107,1.0406019923044898,0.6509527350435664
2491,a_1981,plant,0.08914360121117175,0.5613598637499619,0.31608940957638865,0.5023875534534454
2492,a_2135,table,0.06954908885732436,0.3252579026401774,0.6144780520958109,0.3479823464172755
2493,a_622,picture,0.2596999194020493,1.090972551291534,1.0909727260885316,0.21819464981650416
2494,a_946,plant,0.9781050592033892,0.8980040848255166,1.2002375796437266,0.9074860811233512
2495,a_1021,seating,0.35983069907669746,1.2465274429321298,0.5387829589843754,0.5357750892639168
2496,a_1063,chest of drawers,2.7830666860419697,1.5880078214406916,0.836927877116753,2.094030204296571
2497,a_1099,curtain,0.2047566588006423,1.3736148048022565,2.1316519931902453,0.06992891124650667
2498,a_1251,counter,1.2354969170234298,1.913772825079782,0.9851179521839617,0.655334525925211
2499,a_1288,towel,0.008857883713482295,0.34369755116751777,0.06203985205721189,0.41541558256805555
2500,a_1336,sofa,2.266263504168532,2.374907836914055,0.9397417068481431,1.0154420471191385
2501,a_1376,table,0.40348910094482093,1.1049070358276367,0.8077029589159693,0.4521207039203663
2502,a_1510,chair,0.30770902830583713,0.6475001686645938,0.8446196976801549,0.5626510677615006
2503,a_1545,chair,0.21396534590868657,0.573642015457154,0.7482767868173846,0.4984713643789299
2504,a_1572,picture,0.07894549479390031,0.7335544161915161,0.7335545337225304,0.1467109770752493
2505,a_1642,chest of drawers,0.5806314617716389,1.3724921941757209,0.925748437643051,0.4569805264472961
2506,a_1740,sink,0.08760450483623004,0.5974810719490056,0.2689880638094594,0.5450913356313281
2507,a_420,picture,0.09060599484297013,1.1770901183122675,0.784726849907804,0.09809089720626173
2508,a_388,picture,0.1225233579140243,1.3016584228279884,0.8677723972964219,0.10847159496535051
2509,a_429,chair,0.3321465382563902,0.6880340359592907,0.7198684746190984,0.6706047927923561
2510,a_507,chair,0.2810300702589292,0.6507551440899936,0.680864736979832,0.6342702479137975
2511,a_609,chair,0.3606466364500703,0.7071756655478669,0.7398957624762161,0.6892615275948097
2512,a_649,chair,0.3524210387902472,0.7017578640690668,0.7342272863798333,0.6839809695872174
2513,a_685,chair,0.34396961721483693,0.6961027885390556,0.7283105578709459,0.6784691481425966
2514,a_711,chair,0.348228231771554,0.6989637804928877,0.7313039241959596,0.6812576655939286
2515,a_751,chair,0.343065562124481,0.6954923979819787,0.7276719253378428,0.6778742199680349
2516,a_811,chair,0.40432987757352395,0.7346468553079123,0.7686380084044453,0.7160368185745768
2517,a_877,chair,0.4086250728510218,0.7372390816925898,0.7713501737274915,0.7185633788124623
2518,a_1011,chair,0.38693375784450257,0.7239560795769185,0.7574525844054221,0.7056168610300694
2519,a_737,tv_monitor,0.24400158163723779,0.9761557745463645,0.6434463545107705,0.38847329481233117
2520,a_795,table,0.20308747279611647,0.7438596377044933,0.3670296274256428,0.7438596787070546
2521,a_899,chair,0.25472409658221246,0.49919307609220676,0.8547577385892956,0.5969781506340494
2522,a_934,chair,0.29897994349549006,0.5265737771987911,0.9016411335715813,0.6297223554167557
2523,a_998,cabinet,0.25173049639636413,0.605827049317938,1.3672428884153458,0.3039075567266037
2524,a_1206,picture,0.003988718407249988,0.42589952035366513,0.5561783050603774,0.016838840456671274
2525,a_1229,picture,0.0044214097678160905,0.4225317063346389,0.5521505795611444,0.018951514866092364
2526,a_1271,chair,0.5660335212453041,1.0544589148682422,0.7022824818570966,0.7643647547312641
2527,a_1313,picture,0.012624180977904685,0.6484003099211142,0.5110157188467352,0.038100066954280365
2528,a_1399,picture,0.0018044177309737336,0.2972806529111755,0.23896601276076246,0.025400034271232393
2529,a_1415,picture,0.002896451926550056,0.3142047743884601,0.36292696944685926,0.02540003427123327
2530,a_1435,picture,0.002055862627650497,0.27706121507847553,0.29213531131841924,0.025400034271232386
2531,a_1455,picture,0.0011196336768181194,0.19665233454424155,0.22415196159851627,0.025400034271234172
2532,a_1475,picture,0.0010562634986111701,0.18160055822922522,0.22899225314602503,0.025400034271234186
2533,a_1491,picture,0.0015852715750452407,0.22895913139693835,0.2725909298438387,0.02540003427123417
2534,a_1507,picture,0.0012621741293574677,0.17302177231589352,0.2871998543548265,0.025400034271234186
2535,a_1531,picture,0.000974050799433042,0.10434992384223472,0.183749183855916,0.0508000397246029
2536,a_1547,picture,0.0007769062965473039,0.2020181601396401,0.15140629326611565,0.025400034271232396
2537,a_1563,picture,0.0008594507130306183,0.16922061448991868,0.1999555236983804,0.02540003427123417
2538,a_1584,picture,0.004819874188496225,0.24520654751935744,0.38693640086469117,0.05080003972460112
2539,a_1605,picture,0.0038100979678044673,0.23162634255479558,0.32380544036072817,0.050800039724601134
2540,a_852,table,0.1597757372777008,0.8332498711271012,0.5014529431594481,0.3823889998285984
2541,a_616,picture,0.059591205385395696,0.05080051055167001,0.6096000222133768,1.9242837795622139
2542,a_844,chest of drawers,0.14402961201848058,0.5423839803372523,0.5610502930541795,0.473307235226045
2543,a_892,chest of drawers,0.09586982921215645,0.4768835931115768,0.6136781923456123,0.3275886770501781
2544,a_900,chest of drawers,0.23238979441437718,0.42416360760344585,1.0554351151998949,0.5191012900266223
2545,a_988,curtain,0.0627156501352451,0.588192570167107,2.7065138704779246,0.039395456493235045
2546,a_1031,curtain,0.09067108664631049,0.9031028700606388,2.548504829193126,0.03939545649323505
2547,a_1089,table,0.4590773066161766,0.8940183122980654,0.7899236220400778,0.6500612956864064
2548,a_792,chair,0.13889678713265094,0.3933528299078742,0.7454455046045277,0.473689786757457
2549,a_1162,plant,0.09526772679205812,0.3823416516104635,0.6538408539716526,0.38108524817146605
2550,a_1198,mirror,0.1046173837464686,2.2455022834740896,1.048010019136555,0.04445544065347295
2551,a_1224,lighting,0.011369211767092074,0.10498884692788125,1.0231407679989748,0.10584047982141254
2552,a_1248,lighting,0.010583195715073879,0.10498884692788224,0.9524054273617834,0.10584047982141354
2553,a_1319,cabinet,2.0393482314798708,3.089813629809406,0.511744976,1.2897499457802832
2554,a_1355,picture,0.010325028025340554,0.5109037794725819,0.5322390186250785,0.03797042113988528
2555,a_1559,toilet,0.16620874858971274,0.3908782235031991,0.6630273499617961,0.6413291207959964
2556,a_1587,picture,0.004272508349400404,0.4252572333672475,0.283504859950118,0.035438122294541685
2557,a_1622,picture,0.004860271872985984,0.44392634979623413,0.2959509392247339,0.03699388285363448
2558,a_1192,table,1.2148839369191222,0.8852200595160138,1.067572809302912,1.2855413168512584
2559,a_1410,seating,0.22172019991621744,1.3668651580810547,0.39862232911049,0.40692836721582637
2560,a_684,shelving,0.5132760997083087,0.9061745474378877,1.469041717395423,0.3855716142154065
2561,a_801,shelving,0.5170407495829376,0.892189830665238,1.4859297899159354,0.3900041373395722
2562,a_889,picture,0.0717929146161389,1.3582883101565784,1.840006744332115,0.028725672650659173
2563,a_949,picture,0.007952522327408534,0.6115253833446238,0.43838815377407103,0.029664128825510096
2564,a_1061,picture,0.008402375740164747,0.6155464089010771,0.46155477610872553,0.029574543327171743
2565,a_704,table,0.974584499378025,1.9412066717365735,0.7743338696958842,0.6483648593383873
2566,a_826,cabinet,0.5981794983663622,1.7172754002712962,0.8940507704512285,0.38960937061235446
2567,a_756,picture,0.012585270530846003,0.6095999479293823,0.40640001933622716,0.05080002363372205
2568,a_583,picture,0.03662973591310696,0.6642136178958022,0.6642136386780675,0.08302678536604136
2569,a_645,shelving,1.5263728022313823,1.2043638369126182,2.2774568661357515,0.5564840895403815
2570,a_1004,plant,0.6847904205651575,0.7623721659183516,1.177804529666901,0.7626362144947055
2571,a_648,chair,0.3318322035603095,0.5828572082519526,0.8631934928894044,0.659550724029541
2572,a_710,chair,0.3318322035603116,0.5828572082519544,0.863193492889405,0.6595507240295427
2573,a_769,picture,0.11276080030516594,0.844093114273643,1.2661245329367024,0.10550945217845964
2574,a_730,lighting,0.3290344994991068,0.6020575165748596,0.8776102714179985,0.6227328214805793
2575,a_494,cushion,0.05197429505735383,0.6047294105788286,0.42229067999367687,0.20352418310171425
2576,a_516,cushion,0.06917126468468542,0.6651719548106232,0.4645197479930451,0.2238657241522315
2577,a_544,cushion,0.015854605764822522,0.37527314641259263,0.3747378289699555,0.1127406209707256
2578,a_576,cushion,0.012958167296539124,0.39237794550982347,0.39052823727781194,0.08456420153379442
2579,a_606,cushion,0.01805518131959465,0.4134515469724484,0.41354125196283553,0.10559865696863738
2580,a_629,cushion,0.018055181319594802,0.4134515469724502,0.41354125196283553,0.10559865696863782
2581,a_652,cushion,0.010191679157305133,0.3416954933656611,0.3417696297213522,0.08727161732945186
2582,a_674,cushion,0.022040096628540836,0.4543213952671403,0.3172732381620418,0.15290330179101996
2583,a_758,chest of drawers,0.13219880267255651,0.5383757781982423,0.5671222114562994,0.43297752380371124
2584,a_792,picture,0.003869193162532889,1.0000914211151135,1.0001534101207734,0.0038682460408221418
2585,a_830,table,0.22779987156675738,0.9818230433897522,0.7091072155211581,0.3271962740918457
2586,a_896,picture,0.024378982947311296,0.6975060316744419,1.3659646122647928,0.025587518386295482
2587,a_1099,picture,0.00040602002431485335,0.13173551684343282,0.2308377440816923,0.013351736468007571
2588,a_1138,chest of drawers,0.13219880267255724,0.5383757781982449,0.5671222114562993,0.43297752380371163
2589,a_1014,lighting,0.009460077867078661,0.4399254287601474,0.04888060574457653,0.4399254287601504
2590,a_1130,curtain,0.6734110784704522,1.5542746183447416,2.133576368720207,0.20306931758183394
2591,a_1153,curtain,0.6734110784704529,1.5542746183447427,2.133576368720207,0.203069317581834
2592,a_381,towel,0.048576296779726975,0.28280949053052,0.3338884508774957,0.514433244682017
2593,a_925,toilet,0.21756260784855178,0.4533262206612694,0.7453248830038883,0.6439138933176181
2594,a_987,picture,0.008782494508618502,0.5180771141195369,0.3337025802281754,0.05080002363372206
2595,a_1131,chair,0.4537048063237875,0.8064172267913838,0.7561770369789123,0.7440294027328489
2596,a_1185,picture,0.2015756516698084,2.407798833650363,1.6479889269364723,0.050799984931946256
2597,a_1223,picture,0.00860695091408301,0.35156312879286356,0.4819277712438685,0.05080003972460155
2598,a_1255,picture,0.02342700480592164,1.1703577433202732,0.3940344736583496,0.05080002363372182
2599,a_1291,table,0.16954881535377775,0.9484138565212188,0.6449469694973683,0.27718700298105675
2600,a_275,mirror,0.02044991953620397,0.8760837141230149,0.8744287157381776,0.026694487369268945
2601,a_326,picture,0.07479681791910535,1.3296747822738135,1.3295927110030203,0.042307665712629006
2602,a_390,stool,0.12672220798225814,0.37410683157871294,0.8665448519853178,0.3909003379578775
2603,a_418,stool,0.1598208244731632,0.4041933686740493,0.9362343942051461,0.4223374476971451
2604,a_470,counter,0.6352261510837961,1.9158521357577671,0.8637545889486042,0.3838627883988846
2605,a_700,stool,0.16745062071714734,0.41052566732769186,0.950901917854451,0.42895400071039347
2606,a_744,curtain,0.5243195015411328,2.57413410457347,2.4859450913160654,0.08193572685651158
2607,a_806,picture,0.05302633447910489,1.1498717385925252,1.596731085846617,0.028880880293442268
2608,a_858,sofa,3.6666131674170055,3.3867849848688314,0.6471551793726613,1.6728963620883908
2609,a_1214,tv_monitor,0.06559558768250623,1.125411380682819,0.7039425767617634,0.08279919055754116
2610,a_740,chair,0.28092195666375575,0.5946769714355465,0.7898349165916475,0.5980923324823385
2611,a_767,chair,0.2809219566637555,0.5946769714355475,0.7898349165916455,0.5980923324823386
2612,a_794,chair,0.28092195666375325,0.5946769714355458,0.7898349165916434,0.5980923324823371
2613,a_821,chair,0.28092195666375525,0.5946769714355478,0.7898349165916451,0.5980923324823382
2614,a_848,chair,0.280921956663755,0.5946769714355475,0.7898349165916447,0.5980923324823382
2615,a_697,lighting,0.012403584680435151,0.3401949310302735,0.10717451810836787,0.3401949310302733
2616,a_644,lighting,0.3081876498582743,1.1503267772297396,0.23315567936767134,1.1490740129279546
2617,a_894,shelving,0.4718703895867912,2.3048827798385254,1.024088814784941,0.19991080120281102
2618,a_641,chair,0.2809219566637545,0.5946769714355469,0.7898349165916444,0.598092332482338
2619,a_746,picture,0.008256925762114748,0.45720896124839894,0.3554999743557047,0.050800042100769355
2620,a_777,picture,0.09767985822156335,0.7875138960369684,0.7875140222134372,0.15750287994688492
2621,a_800,picture,0.013694777117335312,0.5412030849356795,0.42080908101740716,0.06013254732525228
2622,a_827,picture,0.08335108529902187,0.7469536240119801,0.7469537436898317,0.14939082035338044
2623,a_869,sofa,1.2210819676156894,1.940269831648696,0.8112136589583289,0.7757958144419356
2624,a_913,lighting,0.04846638875806861,0.253990963101387,0.7517534326841875,0.2538323536747306
2625,a_940,picture,0.06284996967897,0.899380840324177,0.6993079593152353,0.09992932865607326
2626,a_970,lighting,0.10890003778759443,0.3326703188939266,0.9846257958430786,0.33246257666601037
2627,a_1044,stool,0.12691647198820152,0.4548705876478441,0.6128991772163724,0.4552407151636441
2628,a_1119,sofa,1.6879203566587264,2.161380233764649,0.9036584186553964,0.8642044067382817
2629,a_1165,lighting,0.04846638875806857,0.253990963101387,0.7517534326841875,0.25383235367473045
2630,a_1235,picture,0.007107387259863261,0.3359239493170076,0.5038798993132944,0.041989623261601036
2631,a_1270,picture,0.008256925762114776,0.45720896124839805,0.35549997435570413,0.05080004210076971
2632,a_668,bed,5.142397711665975,1.9383684712877474,1.1653121411800391,2.276601687246572
2633,a_717,cushion,0.024155928311446775,0.7339945172946919,0.3047944171275081,0.10797517294706195
2634,a_760,cushion,0.02415592831144667,0.7339945172946919,0.3047944171275081,0.10797517294706148
2635,a_1014,chair,0.41877160769158256,0.6345202624797831,0.8126227807567235,0.812162141158928
2636,a_1050,picture,0.09091428717623232,1.1361923479426896,1.549353097574578,0.051645189242191275
2637,a_588,picture,0.00886129060090896,0.6429428135793485,0.6429430246623496,0.02143641438902044
2638,a_623,picture,0.009016940667842437,0.6466854514088534,0.6466856637205909,0.021561198014760308
2639,a_708,toilet,0.2988882718042486,0.5398164972000004,0.7412341538000025,0.7469771192000023
2640,a_762,cabinet,0.7135338933145894,1.5608430209608097,0.7171427553350844,0.637455341892939
2641,a_874,counter,1.5359797387769272,2.241669374171849,0.8699560398549389,0.7876197917227757
2642,a_1073,picture,0.009836676901640843,0.5369630783263168,1.0232453037662914,0.017902934468659988
2643,a_1229,refrigerator,1.111104529578049,0.9144001142999993,1.8224500000000008,0.6667500000000004
2644,a_1279,stool,0.08412151008438987,0.42034590244293213,0.47785564428978217,0.4187969612550866
2645,a_1313,chair,0.24504468285239436,0.45721776783466367,0.9651872112352087,0.5552782023331927
2646,a_1355,chair,0.2450446828523932,0.4572177678346634,0.9651872112352067,0.5552782023331915
2647,a_1076,chair,0.21437749392410074,0.4317999333143234,0.9397162092901596,0.5283234659146956
2648,a_1142,chair,0.6969842730247413,0.83414234161377,0.9601812934875489,0.8702210235595729
2649,a_1176,chair,0.21437749392409716,0.4317999333143199,0.9397162092901564,0.5283234659146929
2650,a_1245,curtain,0.9100250307186404,0.9816249026481858,2.385297417640685,0.3886558710779422
2651,a_1329,lighting,0.4604424654644289,1.2438256072998064,0.9700049591064452,0.38162948608398395
2652,a_1474,curtain,0.9100250307186474,0.9816249026481837,2.385297417640686,0.38865587107794586
2653,a_1248,seating,0.19686620563531823,1.2191998958587646,0.4570953919431493,0.35325588924262874
2654,a_1314,lighting,0.00316877898097585,0.13300802558660518,0.2427612825191538,0.09813742958045533
2655,a_1420,shelving,0.01414928954944682,1.3707145463534463,0.050800016527403166,0.20320002582818203
2656,a_1071,table,1.1064941803303552,1.7001008391380332,0.7230923622846602,0.9000791013240825
2657,a_1178,lighting,0.01306881822512131,0.292111530303955,0.15315857887268036,0.2921099090576167
2658,a_588,chair,0.1587638490623645,0.45352205634117126,0.8372838497161876,0.41810031235218226
2659,a_630,chair,0.2398117159201285,0.5203609192424948,0.960680495277729,0.47971881373612935
2660,a_672,chair,0.23702555026672384,0.5183378557978784,0.9569455537783115,0.4778537590022356
2661,a_1515,lighting,1.0744818545924,0.8716279300627543,2.1478730734490203,0.5739305386236406
2662,a_1344,table,0.6069926371114412,0.8778814520023062,0.6512988427989982,1.0616154815870034
2663,a_555,chair,3.558593933028259,3.125314853000989,1.1406910140504236,0.9981978674881691
2664,a_588,chair,6.008886437292621,3.464990966209829,1.721474385783588,1.0073753612261702
2665,a_590,lighting,0.03885674872900922,0.27008031056781917,0.4334741589829534,0.3319023458284276
2666,a_621,lighting,0.02401008457276734,0.23003928088491302,0.3692090089980546,0.282695827762742
2667,a_647,lighting,0.01729674408940781,0.20621751921333867,0.33097549954907274,0.2534212073213666
2668,a_3091,picture,0.14042110575597797,1.3633472190519946,1.9911423724827009,0.051727751095638035
2669,a_3125,sofa,0.9900669405841928,1.4612278342247027,0.8361728932440782,0.8103087680350949
2670,a_3329,table,0.6793869980721298,1.3973885345458996,0.911961669921875,0.5331181526184094
2671,a_3419,chair,0.7371201914065953,1.040065169334412,0.841400335889653,0.8423160460902415
2672,a_3483,chair,0.7371201914065948,1.0400651693344145,0.841400335889653,0.8423160460902389
2673,a_3528,sofa,0.990066940584189,1.4612278342246992,0.8361728932440768,0.8103087680350951
2674,a_3555,sofa,0.9900669405841908,1.4612278342247065,0.8361728932440758,0.8103087680350934
2675,a_3588,chair,0.7371201914065927,1.0400651693344118,0.8414003358896522,0.8423160460902395
2676,a_3641,chair,0.7371201914065928,1.0400651693344116,0.8414003358896525,0.8423160460902395
2677,a_3672,cabinet,0.7423732927169255,2.048216247558596,0.8655379104614269,0.4187554168701198
2678,a_3716,picture,0.04897309470102669,0.9588336174299282,0.6392224966346075,0.07990284545085434
2679,a_3856,picture,0.03646840683049423,0.8690864917899123,0.5793910715838655,0.0724239141959223
2680,a_3974,sink,0.2085249403188669,1.647450444517273,0.23775577638259135,0.532371218954189
2681,a_4026,counter,0.08720339101000196,0.6984307372402542,0.2689880638094596,0.4641699492931368
2682,a_4130,cabinet,1.7227377134378186,3.462311510010743,1.4759546609395808,0.33711649650979325
2683,a_643,table,1.2943247133813645,0.8513980977781621,0.6492491745113498,2.341526956355877
2684,a_728,chair,0.4130539880042222,0.7037370800971969,0.7463746298917641,0.7863927773305142
2685,a_764,chair,0.41305398800422083,0.7037370800971967,0.7463746298917631,0.7863927773305129
2686,a_820,picture,0.02902742300821377,0.5369581867646355,0.8054276500157679,0.06711838204843983
2687,a_874,shelving,0.40308160100472196,0.5848338613738647,1.6328205583395583,0.4221064661979702
2688,a_1088,picture,0.006026573347129801,0.46535266948847487,0.33356442492739385,0.03882473593825077
2689,a_1110,picture,0.008575080279385205,0.7120247539746002,0.3101948559814038,0.03882473593825257
2690,a_1146,chair,0.4021221056879593,1.0489694447770483,0.6612727674822645,0.5797149124149202
2691,a_1195,chair,0.2020317264011262,0.45873503763769824,0.8024374603851754,0.5488409001284983
2692,a_950,chair,0.19840485607655803,0.39160029590129874,0.9460584463490294,0.5355392657931869
2693,a_1016,chair,0.22103991380710697,0.43289606094360256,0.9305211354365237,0.5487326812744158
2694,a_1040,chair,0.1567183408787933,0.3860112911171748,0.8297411256612605,0.489302236465765
2695,a_1152,chair,0.1991668484095538,0.418118211080072,0.8987557698558102,0.5300004960902609
2696,a_431,table,0.35431564266342813,1.3213088488193765,0.7087020696355234,0.3783748675029779
2697,a_472,picture,0.027770348742339728,0.6666069628290371,0.9999105970204479,0.04166297873394488
2698,a_524,picture,0.022542827687496547,0.6218403009276298,0.9327605939084507,0.03886505943998399
2699,a_813,picture,0.0709810458579593,1.0960684434943757,0.8439728331684624,0.07673195307483271
2700,a_845,shelving,0.006704501434312041,0.7282206582322338,0.037928153974512435,0.24274024601080596
2701,a_536,others,0.08767957344368976,0.3658657819032668,0.6817484475943884,0.35152197306174693
2702,a_602,others,0.08859287475840884,0.39737667143344896,0.5341139636176441,0.4174096590611116
2703,a_760,tv_monitor,0.06675458266395176,1.1411992901445416,0.6740132268017867,0.08678629996124121
2704,a_826,table,0.07650984378396748,0.35615419806925613,0.605065286159518,0.3550397753715569
2705,a_871,picture,0.023659143804627678,0.5135991982933188,0.714412600422438,0.06448008199302535
2706,a_923,picture,0.028375197225478828,0.5730328269414748,0.7255582380576724,0.06824755693820439
2707,a_1181,stool,0.05993305621444647,0.35243160247802763,0.48298326492309573,0.3520947074890136
2708,a_1278,chest of drawers,0.26250428641833345,0.7792277432556335,0.8622396527133477,0.39070053100585955
2709,a_1358,lighting,0.05012697628064735,0.42505592828319116,0.6922183037512571,0.1703657744262852
2710,a_1420,lighting,0.03556632827396862,0.31655878662580506,0.6594810311360706,0.1703657744262852
2711,a_1103,picture,0.006124177559863841,0.4794831252085306,0.31965545931889544,0.03995694910293195
2712,a_1018,table,0.5794629623807204,1.1947585940361023,0.40585882659861583,1.1950072050094604
2713,a_1186,plant,4.051510597795282,1.4421888608470825,1.9275739353330221,1.4574168867218114
2714,a_1287,plant,0.03653967749434639,0.27852525030920183,0.5070031557697805,0.2587554311124529
2715,a_1364,shelving,0.04503435330169522,1.314459358859084,0.10775371548645182,0.31795416151293016
2716,a_1423,cabinet,0.32909129837750767,1.396950660226311,0.6393364806654503,0.3684731489057138
2717,a_1760,plant,0.10834062671655166,0.5260656721724124,0.39236500740296104,0.5248813137741994
2718,a_458,towel,0.012971684009985182,0.19413184405512496,0.29250359870122195,0.22843800945367754
2719,a_779,plant,0.0025646837918399815,0.11703227933063154,0.17310629172653516,0.12659463783231129
2720,a_546,bathtub,0.5487779345043776,1.524002565400001,0.4430229137999999,0.8128019812000002
2721,a_635,toilet,0.3091963422887469,0.5369235642000012,0.7450106004000006,0.7729642910000027
2722,a_589,picture,0.11384281030368426,0.9318734671806022,1.3980622051464213,0.08738203738408379
2723,a_667,sofa,4.391644690468646,3.5967340503691707,0.6872727616077371,1.7766003260154004
2724,a_754,chair,0.32879398035774066,0.6313926671638227,0.7254215319095376,0.7178502927618917
2725,a_683,table,0.14264475763108275,0.6433232495721508,0.3446650448970738,0.6433233694114487
2726,a_779,chair,0.21732049180686208,0.4300997704267502,0.9000897321144954,0.5613654255867006
2727,a_825,stool,0.17297698837163866,0.3921289741992946,0.9195070518400777,0.4797382361063829
2728,a_875,stool,0.1729769883716387,0.3921289741992946,0.9195070518400787,0.4797382361063824
2729,a_654,tv_monitor,0.0659934843304069,0.8204295004117007,0.41810487966198207,0.19238648267434955
2730,a_897,cushion,0.05444557424009431,0.6764267683029193,0.41827585574398124,0.19243275636741666
2731,a_929,cushion,0.05444557424009434,0.6764267683029194,0.41827585574398135,0.1924327563674167
2732,a_961,cushion,0.05444557424009423,0.6764267683029191,0.41827585574398096,0.19243275636741658
2733,a_1083,lighting,0.02158106932965405,0.13865574836730943,1.1225945281982423,0.1386475372314453
2734,a_1347,stool,0.17297698837163894,0.392128974199295,0.9195070518400783,0.47973823610638283
2735,a_1439,cushion,0.05265588941841301,0.3866318503493138,0.5179844429504963,0.2629254395080714
2736,a_1543,lighting,0.0751777454906076,0.343240403618174,0.6393613406441059,0.34256620825044676
2737,a_450,sink,0.04536435446226138,0.5061947885371056,0.2278906604269062,0.3932516365100381
2738,a_510,table,0.49498058301504555,1.1361957238945095,0.9039945876209402,0.48191359943621603
2739,a_720,mirror,0.05627598657921999,1.7647661188610744,0.7173168631793085,0.04445544065347227
2740,a_1053,toilet,0.21445400475249396,0.37679754459999965,0.8306489102000002,0.6851861835999998
2741,a_1091,plant,0.013438251008969017,0.18989173167919227,0.3920011517457478,0.1805299870003887
2742,a_635,others,0.007454655511582301,0.18897959197097972,0.2087330396217813,0.18898244983281562
2743,a_766,plant,2.033684678844638,1.3162316307448052,1.7025948716699806,0.9074860811233526
2744,a_1046,curtain,0.23585324935321622,0.9310581684112558,2.771679052144423,0.09139493109367308
2745,a_1080,curtain,0.24207194673398297,0.931058168411255,2.8447593820070103,0.09139493109367322
2746,a_219,bed,1.5285165472634081,0.9726662764424491,1.1672159226448904,1.3463410344823992
2747,a_443,picture,0.003337112712192917,0.605243573071582,0.19645771734750545,0.028065423192049462
2748,a_715,table,0.4917826492020074,1.3358197212219238,0.7839311514057618,0.4696209132671354
2749,a_751,chair,0.15331006127984964,0.4203321650685466,0.8328944422599258,0.43791323227420065
2750,a_837,table,0.34574417577223465,1.1175999641418468,0.5080000075061263,0.6089824471955568
2751,a_929,plant,0.015367680579263918,0.2618539780378346,0.23422201213708016,0.250565596966964
2752,a_993,seating,0.20936587780433424,0.7755730650321515,0.7158295898150803,0.37711476609143235
2753,a_1079,picture,0.000778758732856075,0.16808126103401264,0.275653274509989,0.016808171713620864
2754,a_1127,picture,0.000715157937170208,0.18100443678972503,0.2619420299853661,0.015083688454310809
2755,a_1179,curtain,0.12563407405389537,1.2347023835681061,1.7337503183616172,0.058689255848567295
2756,a_1257,picture,0.0066033675288053525,0.5950604480260572,0.44693482430176257,0.024829054944282065
2757,a_1335,curtain,0.13370847628102692,1.2606062384356824,1.77012411760355,0.05992054687547641
2758,a_1411,chair,0.16791829655792426,0.4076203144572331,0.8140797662415563,0.5060288055472567
2759,a_1457,table,0.29994036567061805,1.053465675924234,0.6756947318474544,0.4213703701866988
2760,a_1496,curtain,0.10257957102537597,1.1540202554090975,1.6204577004454321,0.05485418261557732
2761,a_1714,picture,0.0009308216792223179,0.14702095366623327,0.2204780900440913,0.028715859255850983
2762,a_1943,picture,0.0006091393190897921,0.31076669743812385,0.21390448273890808,0.009163518794715646
2763,a_2189,cabinet,0.039479454975752254,0.44337892002151275,0.2959003615214055,0.30091969400011337
2764,a_2297,picture,0.012585270530846087,0.6095999479293832,0.4064000193362272,0.050800023633722304
2765,a_1508,sink,0.14184842483416038,1.045108615293867,0.27154254063734146,0.4998333301249853
2766,a_3776,cabinet,0.3530232442798702,0.974880948389593,0.9376111853226958,0.38621482369748966
2767,a_4133,cabinet,0.8779553876037499,0.9744813977367707,1.1206536073972846,0.8039471531328369
2768,a_3459,curtain,0.16383726921308164,0.7556488634657017,3.2511345852141877,0.06668953958189583
2769,a_3675,curtain,0.051147677077668714,0.45835289920472505,2.4801654543738425,0.04499303379818188
2770,a_3711,curtain,0.1659855414757765,0.6398438647366618,2.8384035400513405,0.09139493109367303
2771,a_3761,curtain,0.1584147322453955,0.6052559600412746,2.863745258821813,0.09139493109367325
2772,a_3844,microwave,0.06114949939858282,0.5190307003524666,0.2756382838173352,0.4274253952050455
2773,a_4798,cabinet,0.30591905705362177,1.262350318135641,0.9930151231017913,0.2440454839678745
2774,a_4878,chair,0.2059492251740557,0.466118302536012,0.8176485412597678,0.5403776021957402
2775,a_4126,cabinet,0.7806020950849936,1.1223161890978997,0.9700264574213018,0.7170193982561859
2776,a_4144,cabinet,0.8591452342566791,1.750060200691225,0.9700264574213031,0.5060926350529161
2777,a_465,curtain,0.4245007980785579,2.232290046407672,1.2253762213975552,0.1551881084894902
2778,a_594,lighting,0.031152632055692145,0.3302037715911865,0.28575025335017745,0.3301612438807684
2779,a_639,picture,0.012585270530846411,0.609599947929385,0.40640001933622966,0.05080002363372316
2780,a_2768,table,0.35465216651596887,1.2334306240081787,0.45746959187090397,0.6285294890403748
2781,a_2611,shelving,0.04713367326025186,0.2588557451963406,0.8298674600575572,0.2194142060343225
2782,a_4409,tv_monitor,0.07806552618057658,1.2426920251257398,0.7893960817233452,0.07957942807706699
2783,a_2678,cabinet,1.5310461257428285,0.6727905887813751,2.286000203199999,0.9954789990035287
2784,a_3305,oven,0.26502854970742934,0.5949988099999994,0.7312184240473221,0.6091572779999996
2785,a_3369,cabinet,1.0647507732622183,1.2125288812959225,2.0456722514079058,0.4292594038211863
2786,a_3485,cabinet,0.9260715468563171,1.1000749468803406,1.8300691655349732,0.45999674968719617
2787,a_5528,counter,0.9798287917286189,1.4184156701307884,0.8328372392895207,0.8294429886834547
2788,a_5177,table,0.6331957132906496,1.219199776649477,0.7302499338984498,0.7111997008323688
2789,a_5233,chair,0.2394562184841747,0.445895791053772,0.9598382711410522,0.5594930350780487
2790,a_5313,chair,0.2394562184841743,0.445895791053772,0.9598382711410522,0.5594930350780478
2791,a_5345,chair,0.23945621848417695,0.44589579105377286,0.9598382711410559,0.5594930350780507
2792,a_5373,chair,0.239456218484174,0.445895791053772,0.9598382711410525,0.5594930350780469
2793,a_5139,chair,0.41137355164036965,0.6604459881782553,0.8936048914942041,0.6970332933832105
2794,a_5204,sofa,2.439563966236725,2.336553192138674,0.9904998779296879,1.0541007232666026
2795,a_5264,lighting,0.20728278996083555,0.4302311749395287,1.3089555724172823,0.3680751202275676
2796,a_5299,sofa,2.4395639662367206,2.3365531921386715,0.9904998779296876,1.0541007232666022
2797,a_5900,curtain,0.2999147280633011,0.9138946533203163,2.135983947431668,0.15363977849483493
2798,a_5918,curtain,0.2999147280633034,0.9138946533203125,2.1359839474316686,0.15363977849483668
2799,a_6030,lighting,0.05144976070794533,0.1957435989788942,1.3427876289959335,0.19574399992806052
2800,a_983,picture,0.009486512875833982,0.7915429502902107,0.444619778436588,0.026955248335875513
2801,a_1049,chest of drawers,0.3502510202470596,1.3283008086790762,0.6476888265656672,0.40711449649230025
2802,a_1147,bed,4.392048753776653,2.3358335135002903,1.0098067343191617,1.8620314177411306
2803,a_1229,chair,0.3533415551658875,0.7697674334049207,0.7178085874168221,0.6394793621319783
2804,a_610,picture,0.017119569555677776,0.7682015680708217,0.9329659941128652,0.023886462507083595
2805,a_866,others,0.6881058656428056,1.006286494058008,1.1388825175912576,0.6004193634614824
2806,a_647,picture,0.006020851751650978,0.4393268753722989,0.8110651282231923,0.016897187880334577
2807,a_708,table,0.6431887248627931,0.9426937569007489,0.5993007170550032,1.1384736789356282
2808,a_946,chair,0.46504384733958637,0.5150431225232228,0.9871889188252627,0.9146396805875965
2809,a_473,table,1.3006027224904422,2.6203046683193794,0.8399788284301749,0.5909143386108155
2810,a_2203,cabinet,1.7076481334255296,3.040676038471788,1.3006055352943406,0.4318000000000024
2811,a_2468,cabinet,1.2222003257327716,2.6302379067296466,1.0761299652161298,0.43180000000000257
2812,a_2070,others,0.06046277519168499,1.0468100662121316,1.046809372349841,0.05517630129949236
2813,a_2145,table,1.1990410617543847,1.838222315120819,0.7230923622846605,0.9020741707540925
2814,a_2361,chair,0.21732049180686241,0.4300997704267502,0.9000897321144969,0.5613654255867004
2815,a_2385,chair,0.2173204918068621,0.4300997704267502,0.9000897321144956,0.5613654255867004
2816,a_2417,chair,0.21732049180686216,0.4300997704267503,0.9000897321144956,0.5613654255867004
2817,a_2449,chair,0.2173204918068621,0.4300997704267502,0.9000897321144956,0.5613654255867004
2818,a_2477,chair,0.21732049180686436,0.43009977042675235,0.9000897321144977,0.5613654255867021
2819,a_2521,chair,0.21732049180686275,0.43009977042675107,0.9000897321144965,0.5613654255867004
2820,a_2551,chair,0.21732049180686366,0.4300997704267514,0.9000897321144968,0.5613654255867021
2821,a_2612,chair,0.21732049180686244,0.43009977042675046,0.9000897321144965,0.5613654255867004
2822,a_2682,plant,0.36496654862586414,0.5885362756615582,1.096669304682208,0.5654629258646151
2823,a_854,chair,0.31338124380066257,0.5091195849530594,1.0287092030048368,0.5983572683985692
2824,a_924,cabinet,0.5150716964001996,0.7620002928611166,1.3731680256139551,0.4922535594625439
2825,a_461,stool,0.09426662824957718,0.42228658258915175,0.53214737138449,0.4194872540235517
2826,a_532,cushion,0.09851622883955422,0.8180869334384815,0.4907414945157464,0.24538925469202427
2827,a_554,cushion,0.07401670085616421,0.7437153940349841,0.44612863137795156,0.22308114062911338
2828,a_582,cushion,0.08843110863902676,0.6604000329971315,0.5079999715089801,0.2635932564735422
2829,a_604,cushion,0.06643960078063577,0.6003636663610283,0.4618181559172547,0.23963023315776422
2830,a_626,cushion,0.04991705543248338,0.545785151237295,0.41983468719750355,0.2178456665070589
2831,a_648,cushion,0.0664396007806358,0.6003636663610264,0.46181815591725467,0.23963023315776505
2832,a_670,cushion,0.028176876456686192,0.4510621084605776,0.3469708158657054,0.18003774091492367
2833,a_805,curtain,0.2013405485470309,1.296107241795143,1.5308071680459263,0.10147751490039536
2834,a_848,lighting,0.007301743552470242,0.4035428785193896,0.04483809995146231,0.40354287851938997
2835,a_748,cabinet,0.1041984832977748,0.590351647578722,0.7970496482647567,0.22144467599447654
2836,a_1011,picture,0.062123762721741804,0.6241686023636545,1.0935561391512498,0.09101537247152953
2837,a_1051,lighting,0.40985418523781936,0.760154717799437,0.9717866857897319,0.554825527089703
2838,a_1093,chair,0.2233237409292512,0.5080008208751682,0.7868498677470833,0.558699913283902
2839,a_1158,picture,0.0015292464401510688,0.2606160151232191,0.20264035604204703,0.02895679145099106
2840,a_1188,picture,0.00053703920666858,0.13237548293688714,0.2647509807210195,0.015323601789224605
2841,a_1234,lighting,0.03449380568724445,0.24607427597045906,0.5696425247192384,0.24607783317565968
2842,a_1532,picture,0.00027028041106196286,0.11296463356877749,0.16944492437746206,0.014120286496636622
2843,a_1590,shelving,1.9166671625819747,2.2609667260138386,0.7632625982477564,1.1106533987143756
2844,a_499,picture,0.5581153619447093,1.4042900556285582,1.7890224623504167,0.222152580645334
2845,a_556,picture,0.15186671675050675,1.7767181439625532,1.9423245558016364,0.04400705091281366
2846,a_768,picture,0.5115246272129947,2.0924098052371605,1.1141404050840347,0.21942185209281392
2847,a_668,picture,0.31286260885943906,1.5356532437576709,1.1940375955984588,0.17062493530762185
2848,a_600,picture,0.04318255933998707,0.7666290642901369,1.0642988316777169,0.05292483502870835
2849,a_889,table,0.11859643516283044,0.4559289741516115,0.5705426979064936,0.45591753005981445
2850,a_1009,table,0.16590525101584055,0.4135503252137008,0.8612365311719131,0.46581055182235204
2851,a_1075,table,0.40778983643909333,1.2701442855986753,0.40643439948558985,0.7899377714923967
2852,a_1215,table,0.04263742467693141,0.5145170909392278,0.4440929358511837,0.18660242990795617
2853,a_1299,table,0.03608168766824532,0.46869437524890367,0.4440929358511837,0.17334975662448923
2854,a_1391,table,0.03676985253112986,0.4742317424070576,0.4440929358511835,0.17459323150533682
2855,a_499,tv_monitor,0.05621804433917083,0.932394759740446,0.5351972575968306,0.11265799825506971
2856,a_656,plant,2.3309684624615183,1.1739018278620723,1.8758510079857267,1.058537572532704
2857,a_874,table,0.27060529044261605,0.9338140921486205,0.441690594077377,0.6560813740987079
2858,a_1136,chair,0.4062648435898791,0.6576118921827941,0.939649470379647,0.6574666230513462
2859,a_1162,chair,0.3492519566870301,0.6252871834180465,0.8934612918627522,0.6251490549457368
2860,a_1582,plant,0.049304610208061116,0.3716721104635378,0.4181874012869736,0.31721711518723045
2861,a_439,lighting,0.0684697463973971,0.2917736768722534,0.8043157939001229,0.291760177291269
2862,a_468,lighting,0.06846974639739707,0.2917736768722534,0.8043157939001224,0.291760177291269
2863,a_496,lighting,0.06846974639739717,0.2917736768722534,0.8043157939001231,0.29176017729126924
2864,a_552,table,0.9240381004455093,1.4705766736784494,0.7171135649821254,0.8762222317594808
2865,a_595,tv_monitor,0.05809609337505661,1.0895573824424838,0.6435125691611249,0.08285901913386429
2866,a_647,picture,0.010212717039895854,0.3790688293501763,0.568596445576811,0.04738262147427186
2867,a_702,picture,0.02165362650628012,0.5988996755630986,0.9243211786107801,0.039115929955301
2868,a_928,chair,0.36267111232768173,0.6532117848845511,0.7304275834262902,0.7601193487644199
2869,a_1002,table,0.2057637550393471,0.8589620292186737,0.2768425842023735,0.8652906606368007
2870,a_1064,cushion,0.011232822173128128,0.32906402238385113,0.2561322453799092,0.13327362936399828
2871,a_1096,cushion,0.011666241382874708,0.33317642920659757,0.2593101999581757,0.1350321207779111
2872,a_1752,cabinet,1.1441995191538388,3.585631832701467,0.739015297153159,0.43180000000000046
2873,a_1619,table,0.17644341183680956,0.8386555372007186,0.6130692781776734,0.3431723389668524
2874,a_1647,picture,0.009093802632576796,0.36468632831975967,0.5470229519756085,0.04558484611155933
2875,a_1720,cabinet,0.6523391705675938,3.009115542394116,0.5418942435551795,0.4000553250843334
2876,a_1939,cabinet,0.9642996168144818,3.469455904810418,0.5449432887819007,0.5100342178344724
2877,a_1950,stool,0.059887464302667344,0.303522804596124,0.6500694091102007,0.30351829152084614
2878,a_1971,stool,0.05339965943714939,0.2921407773950655,0.6256919732634514,0.29213643355895236
2879,a_2058,sofa,6.240546736603304,2.717371987193969,0.7063142201941939,3.2514388905604754
2880,a_2104,cushion,0.007898198587494817,0.2741235518812288,0.2139026507327575,0.13469935999956356
2881,a_2112,cushion,0.00835018421448477,0.26207836898061554,0.21102712072699287,0.15098249779437142
2882,a_2120,cushion,0.00607622061712994,0.270488255021604,0.2080600229095106,0.10796835382595829
2883,a_2142,cushion,0.0049399863651040645,0.25245219489379334,0.19418665497680837,0.10076906259850778
2884,a_2168,cushion,0.005483097498178917,0.26138460912874695,0.20106081542194526,0.10433223646598205
2885,a_2198,cushion,0.003908916729456758,0.23350201010352672,0.17961530195928013,0.09320140569816393
2886,a_2268,cushion,0.009060238104821549,0.30879650069123127,0.23814760008402355,0.1232029286793027
2887,a_2294,cushion,0.005161808024181293,0.25617638923922037,0.19705697388917356,0.10225179463418456
2888,a_2342,cushion,0.013813281462173466,0.3556584263348183,0.2735961250288048,0.1419560206183892
2889,a_2364,cushion,0.023718092098588574,0.4258866883779563,0.32762037678214784,0.16998663616524198
2890,a_2422,cushion,0.021466297875955,0.41196021969059743,0.3169052884465118,0.16442671631369843
2891,a_2482,cushion,0.008987378142071463,0.30819089721158854,0.23706936825024438,0.123009248530382
2892,a_2504,cushion,0.021474764919282276,0.4120124013781392,0.3169473521056176,0.16444891113027157
2893,a_2548,cushion,0.012641805210393374,0.34530743434584577,0.26563184223535674,0.13782342283155338
2894,a_2570,cushion,0.003181154413319325,0.23780582726655142,0.14344210604465024,0.09325789422194504
2895,a_2592,cushion,0.0023405228143293685,0.19680812447190388,0.15139084892337823,0.07855434863405655
2896,a_1907,others,0.014291530871068738,0.6144503454611892,0.6144662640314924,0.037852443089320786
2897,a_558,table,0.08289102063496427,0.371452771372855,0.4308281236331248,0.5179643132753625
2898,a_850,table,0.3338773003331014,1.18101231422803,0.4341401658750449,0.6511821681661125
2899,a_745,chair,1.4701760636135128,1.8742653312264892,0.980972691766848,0.7996157832918911
2900,a_1025,chair,0.3674508715989843,0.5153567140335511,1.0599593800950051,0.6726700955954428
2901,a_1060,chair,0.38540185313320025,0.5236158415329765,1.0769463319014507,0.6834503336971092
2902,a_1095,chair,0.29746761208330125,0.4803097546100613,0.9878765831251364,0.6269250011710104
2903,a_360,sofa,4.994263964167317,2.698871459960945,0.6856784846572964,2.6987879943847695
2904,a_763,table,1.231482865954542,1.7618452568854646,0.7493536968238047,0.932768256436826
2905,a_873,chair,0.24991472201146397,0.5559207640092639,0.8677239629047437,0.5180806283665623
2906,a_1065,tv_monitor,0.08306228847032932,1.3222524193036695,0.7893847068934953,0.07957942807706618
2907,a_883,plant,0.23420620813406895,0.7517270892858507,0.6612508186523753,0.4711638689041139
2908,a_967,picture,0.004307300071399404,0.5617027857435493,0.5432986598072016,0.01411431861100887
2909,a_994,picture,0.004427740337228239,0.5632703379788229,0.5500751040454587,0.014290363390987382
2910,a_1017,picture,0.004659513963537808,0.58278626057682,0.5547598409445474,0.01441206784950016
2911,a_898,lighting,0.019637398509079845,0.5460329353809356,0.24666731324613206,0.14579865278611015
2912,a_933,lighting,0.35467768719299647,1.216151773929596,0.4859019639712745,0.6002019965497021
2913,a_745,picture,0.0008821161821171709,0.5414945575924117,0.5414945865430985,0.003008413811846057
2914,a_844,picture,0.015309649363886188,0.5063278747040961,0.5374675291450984,0.056257596704861815
2915,a_1057,picture,0.024859261988780593,0.4990598473721586,0.49905992733215365,0.09981203331461981
2916,a_1093,picture,0.09170137905095725,0.72072403700115,0.8826887273719528,0.14414489959590188
2917,a_473,shelving,0.15447671313091402,2.0387565392512115,0.12742231952248192,0.5946372984167035
2918,a_504,others,0.5502491647419705,1.1778395260874652,0.3965201324727434,1.1781701764456909
2919,a_584,others,0.7640328922420545,1.314025154113768,0.44236707687377835,1.314394035339354
2920,a_1361,sofa,1.5668433246364812,2.2478149238237015,0.747818165199481,0.9321139572235433
2921,a_1413,picture,0.035639360921074996,0.9555980920827877,0.7341597343542173,0.05080004210076794
2922,a_1499,bed,4.43872390658831,1.598633422851563,1.295337982177735,2.1435131072998033
2923,a_1551,chair,0.3486766396227681,0.6390872844106672,0.848819571335945,0.6427577036828427
2924,a_1607,stool,0.04893894912147869,0.4193213554270176,0.4006039103781105,0.29133487375074457
2925,a_1709,chair,0.2342754517904671,0.590872041177459,0.7429744918615855,0.5336535955583326
2926,a_1804,chair,0.5546849448050168,0.7875291513473606,0.9902551318598678,0.7112669646477681
2927,a_2243,cabinet,0.21253372767222475,0.9145131707191493,0.7622746030434303,0.3048782510864803
2928,a_2314,shelving,3.1692001634629525,1.8481985660982154,2.9280693149222174,0.5856251066390392
2929,a_2351,cabinet,3.671728947578482,3.1668194199999253,3.0478597762837465,0.3804103561681078
2930,a_2407,shelving,0.23785977938737474,1.1704237867177842,0.8889998194924822,0.2285999860246214
2931,a_2584,seating,0.22682463802582287,1.2192000579834001,0.45778495788574397,0.4064000320434609
2932,a_2978,cabinet,0.9116388132249872,2.2328220695870282,1.0023438889767589,0.40733520243820903
2933,a_461,stool,0.04140048097551326,0.30024834552131985,0.45924723506187304,0.3002466796737462
2934,a_506,bed,3.1852777521355113,1.6591723983193312,0.9434415820250264,2.0348892627152906
2935,a_710,cushion,0.05502947392809479,0.5233724772612145,0.36690215435694024,0.28657230619104446
2936,a_732,cushion,0.03723456578469914,0.4949798220721065,0.38075366725526466,0.19756713565350265
2937,a_752,cushion,0.024846122525127374,0.3594964499275397,0.31883813443662656,0.2167672945078476
2938,a_774,cushion,0.022762016132295834,0.3491499416816006,0.30966179565631435,0.21052861100035028
2939,a_822,cushion,0.027582011180348597,0.5104280922546283,0.35159585783484015,0.15369070816015187
2940,a_850,cushion,0.01286614356313793,0.45774835555182414,0.3254573226514277,0.08636296674526865
2941,a_884,cushion,0.01641761115924585,0.48375434609839807,0.3228089344827188,0.10513311669233272
2942,a_957,curtain,0.00712622709534133,0.4802151198751786,1.961095095467682,0.007567025101282713
2943,a_602,picture,0.09073941712928753,1.9153016429180825,0.617838739494402,0.07668027614850563
2944,a_824,table,0.07908567359570452,0.3965682834386842,0.500125995458803,0.3987497389316558
2945,a_877,lighting,0.0655532620013265,0.34689151621588216,0.5447622449525882,0.34689147578318125
2946,a_279,sink,0.5517922184017781,1.2425513278634688,0.8125150048066843,0.5465499311038104
2947,a_523,sink,0.07459920183942531,0.597481071949006,0.26898806380946005,0.4641699492931366
2948,a_614,mirror,0.01120245998141766,0.5983483691729035,0.7986059958597911,0.023443730646199423
2949,a_438,curtain,0.5920754620549746,3.1541249096246466,2.453426979497956,0.07651120424270993
2950,a_669,table,0.4755532136549593,1.1175999045372025,0.7614538489726568,0.5588164455292662
2951,a_705,mirror,0.11397571166743935,0.996745143035011,0.7249834959192724,0.1577248287200925
2952,a_749,chair,0.45574063567538853,0.7784792709234166,0.7825107240621468,0.7481357407345074
2953,a_625,cushion,0.02153220619842544,0.3727293680317021,0.374841859865218,0.15411568220417227
2954,a_773,stool,0.02195184433725814,0.3174569419651639,0.422697974181375,0.16358972395105414
2955,a_1587,mirror,0.013747049990008049,0.773878799302422,0.9705447391917461,0.018302946191045576
2956,a_1682,lighting,0.013643659951637417,0.6164312563726153,0.15653695597046374,0.14139346934252356
2957,a_1805,lighting,0.2988882718042466,0.5398164972000004,0.7412341537999999,0.7469771191999999
2958,a_791,shelving,0.6337136596875841,0.7770116928047468,1.861299044360206,0.43817678020485645
2959,a_907,chair,0.30327810554401124,0.5014776289462652,0.9523863321766961,0.6350038239788987
2960,a_937,chair,0.30327810554401186,0.5014776289462661,0.952386332176695,0.6350038239788995
2961,a_1167,chair,0.3032781055440128,0.501477628946267,0.952386332176695,0.6350038239789004
2962,a_1199,chair,0.3032781055440157,0.501477628946269,0.9523863321766993,0.635003823978901
2963,a_1233,chair,0.30327810554401124,0.501477628946266,0.9523863321766957,0.635003823978898
2964,a_1257,chair,0.3032781055440105,0.5014776289462654,0.9523863321766943,0.6350038239788982
2965,a_1327,picture,0.06204463091651508,0.8911124751819242,0.9279620740327912,0.07503112442644705
2966,a_1441,plant,0.308416921486207,0.7517270892858501,0.8707751320676178,0.471163868904114
2967,a_1477,plant,1.312009081603865,0.8431608080863966,1.8287998512387298,0.8508642017841361
2968,a_1515,lighting,0.11843281260223602,0.28846347332000727,1.4234471190158389,0.28842963278293626
2969,a_1567,table,0.16048672708133888,0.5680759409550227,0.5567435657544572,0.5074316093216397
2970,a_1593,chair,0.6240151948321465,0.7513712310790996,0.9684587478637694,0.8575500488281256
2971,a_1617,stool,0.20301419039075333,0.685583412647249,0.43178613559491347,0.6857998736055382
2972,a_1027,cushion,0.028079739506753326,0.425655453792558,0.4367408704824912,0.15104662887703732
2973,a_1261,table,0.37916381169592955,0.7312709332483069,0.7090812890092213,0.7312275466901621
2974,a_1361,table,0.4239558121855914,1.4506112176632477,0.48353702530044995,0.6044213932248503
2975,a_973,picture,0.008176917550957667,0.3975320070740995,0.4705700201292655,0.04371125365355627
2976,a_1191,picture,0.004548566212109056,0.2826009832814374,0.360024985540832,0.044706246745284464
2977,a_459,picture,0.1013136699320556,0.7971607395955103,0.7971608673176073,0.1594322498926282
2978,a_546,sofa,2.629869353370841,2.2530262386055506,0.7271212514050474,1.6053180422306426
2979,a_580,cushion,0.028176876456686473,0.45106210846057926,0.34697081586570605,0.18003774091492444
2980,a_610,cushion,0.032468083009633324,0.42180404190189524,0.4230824764817954,0.1819369344671902
2981,a_736,plant,0.22073248239524368,0.6338992148391469,0.7555007832364359,0.46090467655954187
2982,a_812,lighting,0.11753330462154223,0.40420924980938366,0.7199814645745768,0.40386236450380236
2983,a_912,chair,0.2028131473055219,0.41472052985971425,0.9232094071128152,0.5297126553275368
2984,a_976,chair,0.1523765193880723,0.37701866350883295,0.8392812791934685,0.48155695938867293
2985,a_1011,chair,0.15237651938807073,0.37701866350883373,0.83928127919347,0.48155695938866605
2986,a_1097,table,1.1710346948197214,1.818179737437858,0.7084784767844469,0.9090887589888157
2987,a_850,plant,0.0802630594867442,0.4152411512168022,0.4875030149651101,0.39649527652364946
2988,a_1138,chair,0.1466423178688951,0.358074646205057,0.8283280911076691,0.4944055704037719
2989,a_916,chair,0.2699442990636506,0.4561925828456881,1.0155303478240956,0.58268392086029
2990,a_1173,chair,0.26994429906365064,0.4561925828456885,1.0155303478240987,0.5826839208602879
2991,a_1212,chair,0.26994429906365247,0.45619258284568737,1.0155303478240962,0.5826839208602946
2992,a_387,towel,0.006033531271609223,0.1029457307838948,0.43201613728874344,0.13566357506741422
2993,a_710,mirror,0.05031527635560351,1.2749419991737414,1.5588972122798253,0.025315817375112022
2994,a_831,bathtub,0.6212693963681412,1.981358640255499,0.5169605357999998,0.6065400419554398
2995,a_986,toilet,0.20694297149982346,0.4201974323999993,0.6899339770000001,0.7138217117999988
2996,a_2511,lighting,0.01282589065314541,0.3556067943572998,0.10160094499588057,0.35499295592308044
2997,a_564,picture,0.020792269557961762,0.9125158966449195,1.1421665021438945,0.019949501092415996
2998,a_7219,oven,0.3599588475819295,0.7582915878027386,0.6992261747528121,0.6788892586799344
2999,a_7263,counter,1.9409314785879748,2.8088813207179,1.0195496424244515,0.6777483000118989
3000,a_8178,picture,0.049775006068769896,0.9170195492206856,1.068485943509897,0.05080002363372227
3001,a_8290,counter,3.076151438775886,2.521818594604636,0.6487025721656501,1.8803913699692436
3002,a_8732,refrigerator,1.2866819565489453,0.8318501270000009,1.7399000000000007,0.8890001524000013
3003,a_8770,shelving,0.6348835865978556,1.0013123803997113,1.8004229294174454,0.35216807091072694
3004,a_8870,plant,0.031387446850859466,0.29355851394235677,0.7150172288880031,0.14953567077980412
3005,a_8958,plant,0.18162192892465603,0.6583025181657094,0.5511550444078761,0.500574798043001
3006,a_9314,picture,0.35209046267354915,2.7907347742346005,2.4835436254430188,0.050800022433389984
3007,a_10138,picture,0.17594062017479267,2.6355778460606976,1.3140932907014466,0.050800042100769716
3008,a_10215,picture,0.02212595164095906,0.45719999074935913,0.9144000327783073,0.05292483502870793
3009,a_6567,sink,0.07459920183942527,0.5974810719490069,0.2689880638094592,0.4641699492931371
3010,a_6476,cabinet,1.783476562987783,3.136799400195159,0.8700873438652812,0.6534581949630827
3011,a_7940,microwave,0.15505445265874793,0.6090319626544559,0.5490589280168579,0.46368729773643297
3012,a_7989,sink,0.1358280747652352,0.8336113111364484,0.26981892007710206,0.6038840324793678
3013,a_596,picture,0.025331835409341856,1.030503404848025,1.0305034609530201,0.023854360147007356
3014,a_630,mirror,0.017226618311505217,0.7627155482769012,0.5080570848924896,0.04445544065347296
3015,a_666,table,0.14878649273772807,0.7971196493468347,0.5985067550849078,0.3118680862213204
3016,a_700,table,0.30075403960141306,1.040912539196361,0.5204563120874739,0.5551533298115938
3017,a_750,chair,0.20098936733618222,0.4713696881759283,0.678758083031878,0.6281978088962151
3018,a_616,bed,2.668320636181866,1.3138716220855688,0.9926774883642786,2.045864701271054
3019,a_651,bed,2.6683206361818796,1.3138716220855715,0.9926774883642797,2.045864701271058
3020,a_469,sofa,1.286025792489894,1.8941699862480146,0.8374518902218088,0.810719951420009
3021,a_562,cabinet,0.2869271374276831,1.4104255018622651,0.5336681075941925,0.38119765812737666
3022,a_644,tv_monitor,0.10941646893507415,0.6842884452531285,0.7972569710644412,0.20056038897195635
3023,a_688,table,0.39985325991143866,1.2483293489438405,0.41170691205805404,0.7780066364894525
3024,a_583,table,0.14785120983898223,0.5486388385451796,0.44956457521654597,0.5994407346835026
3025,a_676,sofa,2.7972333359750197,2.537280233131379,0.7964989944916536,1.3841240898279614
3026,a_918,plant,0.014911300764744837,0.23717960312869385,0.2655518955044136,0.23674934511419732
3027,a_719,lighting,0.08596928402579201,0.39349941253662124,0.5568159484863283,0.3923625564575196
3028,a_674,shelving,1.261362908681166,1.6545056456445386,1.9056951658025856,0.400053772690791
3029,a_891,chest of drawers,0.5724003541556673,1.8845540991401553,0.8677068013101313,0.35004049001847815
3030,a_1272,sink,0.6716402051040068,1.2192000000000007,0.8763000000000003,0.6286500000000057
3031,a_1316,picture,0.03889476194132752,0.8123948889298823,1.553243811314105,0.03082366694168749
3032,a_1194,cabinet,2.555304747985957,3.6924150170923307,3.0448669419522183,0.2272813886815124
3033,a_1436,curtain,0.05234034946647939,0.5213207602500916,2.5485048291931247,0.03939545649323328
3034,a_1530,tv_monitor,0.025342178728929424,0.8263216170572026,0.4880406992000954,0.06284037883803961
3035,a_532,picture,0.01645849412921409,0.6665226446382383,0.44444502259722984,0.055559348082693014
3036,a_631,bed,2.7185109445347577,1.8693294430720622,0.8647284749669563,1.6817656550664193
3037,a_755,picture,0.021420783570550557,0.659840443930447,0.8520618545420655,0.038100028340510406
3038,a_793,curtain,0.13673054787896755,0.7193282565385459,2.2596636225034317,0.08411910424299052
3039,a_1013,curtain,0.28831285872174206,1.0065770721435543,2.433337930339445,0.11771032333374087
3040,a_1121,chest of drawers,0.06046590469114597,0.5381138212832953,0.4872800886223716,0.23059917158814816
3041,a_1154,chest of drawers,0.07634527443405661,0.5816093085438485,0.5266667091638216,0.24923839424588579
3042,a_816,plant,0.018484792353421934,0.22192924142118128,0.4039807006123158,0.20617662663132755
3043,a_965,chair,0.43526153022618463,0.5883070826530474,1.0494916677160315,0.7049644432120914
3044,a_1045,lighting,0.008948865281844662,0.33333761464474865,0.07606136522249773,0.35295515608376515
3045,a_1143,cushion,0.012608444070132223,0.32706106350027603,0.33023604386077743,0.11673690605656528
3046,a_936,picture,0.0016223206269565563,0.22859999537468317,0.2794000368558,0.025400017375381452
3047,a_1032,mirror,0.008859209010623443,0.3979029698423272,0.5968545320197172,0.03730347337187993
3048,a_1005,lighting,0.0322173506774321,0.28566992553958526,0.5081275415670674,0.22194868052477393
3049,a_1047,lighting,0.03221735067743191,0.2856699255395867,0.5081275415670664,0.2219486805247719
3050,a_1098,cabinet,0.5077111936972591,1.4769198894500726,0.8598060641247477,0.399815195132829
3051,a_1133,picture,0.036698641551071276,0.8128021240234369,1.0160026931762702,0.0444396162033094
3052,a_552,mirror,0.12395485542981441,0.9495511983505015,0.7931823226293736,0.16457813261308357
3053,a_1274,picture,0.045889399337431226,0.9382707847535043,0.6255139396937955,0.07818927511757326
3054,a_1346,cushion,0.022137422432066664,0.41621182412175894,0.3201629076788244,0.16612753576819553
3055,a_970,shower,2.146300749573294,1.2230811708000007,1.9558048005999962,0.8972424015999992
3056,a_1235,stool,0.03375326478040837,0.6054428041992949,0.22269023186011264,0.2503464843602553
3057,a_1405,table,0.35554484902486677,1.187794809034278,0.7365449941681993,0.4063999875353959
3058,a_1454,lighting,0.004120123013752586,0.22116524010990862,0.08252785120000006,0.22573181536831805
3059,a_1505,towel,0.00885864605083348,0.24827225467226383,0.08252785120000018,0.43235314655597434
3060,a_1527,towel,0.006878549003310085,0.21802445654139202,0.07727047927782005,0.40829871860522293
3061,a_1558,towel,0.009923321225175216,0.2921806924840711,0.08252785120000017,0.41153331498994716
3062,a_1821,chair,0.6294361024721935,0.8064630925655374,0.9911690114480844,0.7874435620476952
3063,a_1949,curtain,0.5601096260492489,2.665348728509514,1.7549943001768544,0.11974111199378615
3064,a_2027,mirror,0.018877890872388607,0.8127998352050794,0.9143999099731444,0.02539999842643792
3065,a_759,picture,0.004921046065985087,0.44235976678361333,0.44842457252941714,0.024808037359573827
3066,a_817,picture,0.008585121274228155,0.3373240927344111,0.38366820205941976,0.06633508142465881
3067,a_1047,picture,0.0052660508406532575,0.3875132944250711,0.4762731754769306,0.028532663805054693
3068,a_1100,picture,0.00860953753243818,0.7869571682027818,0.872389542284639,0.012540598889041021
3069,a_1019,lighting,0.11777342696233828,0.5200502736577182,0.33743326486306424,0.6711414920179379
3070,a_1097,table,1.3926998812054108,1.8889294709447122,0.7912509576821817,0.9318103872564265
3071,a_1131,lighting,0.05802598126715336,0.3129529523665857,0.5924517320534006,0.3129611773980586
3072,a_1209,chair,0.2113393179713529,0.4595106124877945,0.9176361820190432,0.501203651428223
3073,a_1277,chair,0.6016578367011409,0.7425911667336643,0.9707299419908713,0.834644187665676
3074,a_1361,table,0.17968423184511095,0.5635944649587472,0.4827607345581054,0.6604064536684171
3075,a_1395,chair,0.5007595333721567,0.6985159516334534,0.9131139442331058,0.7851053246257118
3076,a_1439,table,0.6201556800366571,0.9430271058067969,0.7361088575338591,0.8933764627051826
3077,a_1475,lighting,0.040204609321889635,0.27692584566973905,0.5242487895964658,0.2769331331925669
3078,a_1593,cabinet,0.7316090924658015,1.6230376366376307,0.886894516762148,0.5082513414799381
3079,a_1725,chair,0.2704511662908066,0.5436574137749234,0.9977258330367627,0.49860006034550364
3080,a_1334,tv_monitor,0.3558716064274153,1.4196034241012014,0.9113928200000001,0.27505573065587696
3081,a_356,cabinet,0.515395353841641,1.1522148597230257,0.9060949513164712,0.4936661130231945
3082,a_583,cabinet,0.3069901336300435,1.1242364143230066,1.0546656974381121,0.2589118624669621
3083,a_883,refrigerator,1.1111045295780513,0.9144001143000013,1.822450000000001,0.6667500000000001
3084,a_1174,stove,0.439855780091471,0.7571174680072499,1.0552356216999712,0.5505510481866636
3085,a_1218,cabinet,0.2864821351420164,0.8197560923031432,1.0339251209122746,0.33800552906011266
3086,a_1780,microwave,0.17651031730804265,0.6526049840781063,0.5457112504558492,0.49562910543338745
3087,a_2699,counter,2.3333856185103454,2.2695233375602184,1.1176060725270354,0.9199476429373419
3088,a_2343,sink,0.040711031011495126,0.4860692766364133,0.22161243044995232,0.37793734966811643
3089,a_2372,lighting,0.01883049057154139,0.203840434551239,0.4532757891232142,0.2038021565636749
3090,a_2313,chair,0.22274325138209825,0.48775131225585966,0.8576041412353521,0.5324995422363284
3091,a_2531,chair,0.22274325138209816,0.48775131225586055,0.8576041412353508,0.5324995422363281
3092,a_2561,chair,0.22274325138209833,0.48775131225585966,0.8576041412353526,0.5324995422363283
3093,a_2587,chair,0.2227432513820977,0.48775131225585955,0.8576041412353513,0.5324995422363277
3094,a_2325,curtain,0.18404413403098488,0.68114029814102,2.9564006905488123,0.09139493109367258
3095,a_2535,curtain,0.1619681469441941,0.6052423638032136,2.92804795345947,0.09139493109367258
3096,a_2569,curtain,0.16576526195908578,0.7863947371017609,2.730656251715892,0.07719441732892432
3097,a_2663,curtain,0.13488402707252414,0.5018683846682936,3.1636792654123207,0.08495290561165848
3098,a_2709,curtain,0.13980992552857183,0.5143272940260022,2.974242141748329,0.09139493109367437
3099,a_2735,curtain,0.13853640246557006,0.5944125567033836,2.819161298020722,0.08267153582823104
3100,a_2769,curtain,0.12207560770151468,0.48039225364143245,2.7804224687208303,0.09139493109367347
3101,a_2595,curtain,0.1766612998217328,0.6495731506671832,2.9757143972823807,0.09139493109367396
3102,a_2621,curtain,0.15916631602809403,0.6188624761077712,2.814070050380944,0.09139493109367305
3103,a_2681,table,1.375518836776686,0.922430796173783,0.6701673602125434,2.2250997048658334
3104,a_2715,chair,0.1946118005469801,0.4527980597894738,0.8506534952059238,0.5052565155752754
3105,a_2765,chair,0.18177633999071477,0.44261617958545696,0.8315252065658586,0.4938950240612049
3106,a_2791,chair,0.1512481092510515,0.4163048639901233,0.7820951966734925,0.4645354379267559
3107,a_2827,chair,0.14801311978036863,0.41331538474590146,0.7764789823082523,0.46119961562437434
3108,a_2885,table,0.3821298886914318,1.193799972534179,0.4271925627735643,0.7493000473365504
3109,a_2931,table,0.3618843691532253,0.7600326836109168,0.6262558719633086,0.7603013217449196
3110,a_2963,lighting,0.11778757037514907,0.35563358664512634,0.9313091387114916,0.3556336353715954
3111,a_3052,table,0.3293949530205996,1.251460814170361,0.25188203964332256,1.0449667788276602
3112,a_2615,chair,0.10639296687116208,0.3955652678188396,0.6456444236948009,0.41658282760934723
3113,a_285,picture,0.24722985604027145,1.2552497730220686,1.2552498122969842,0.15690637872742894
3114,a_366,curtain,0.3199539352156874,2.272618293762208,2.0824273808359743,0.06760691086142234
3115,a_476,chair,0.28212504545937533,0.5720254898071284,0.7975214371085169,0.6184205245971679
3116,a_525,chair,0.28212504545937656,0.57202548980713,0.7975214371085174,0.6184205245971686
3117,a_610,chair,0.28212504545937506,0.5720254898071286,0.7975214371085166,0.6184205245971672
3118,a_675,chair,0.18118955827664274,0.4935288627989496,0.6880809595507025,0.533557304131461
3119,a_718,chair,0.2821250454593747,0.5720254898071279,0.7975214371085163,0.6184205245971676
3120,a_747,chair,0.28212504545937594,0.5720254898071291,0.7975214371085172,0.6184205245971683
3121,a_776,chair,0.28212504545937583,0.5720254898071292,0.797521437108517,0.6184205245971681
3122,a_805,chair,0.282125045459376,0.572025489807129,0.7975214371085176,0.6184205245971682
3123,a_843,mirror,0.01866800184757616,0.8498605780298067,0.8482551174313466,0.02589546192919024
3124,a_911,shelving,0.025195123463748328,1.9049999713897707,0.05080001938195132,0.2603500344032121
3125,a_941,stool,0.18813613050684883,0.41089879981510785,0.9757612851670318,0.46923862321458815
3126,a_1000,stool,0.17256590831430543,0.39923548688872607,0.9480644186503311,0.4559193414299755
3127,a_1067,tv_monitor,0.06347757637895435,1.059999988200001,0.6224999996000006,0.09620001080000032
3128,a_1175,counter,0.7766009648606914,2.0632436681387,0.8699560398549383,0.43266333861671585
3129,a_1565,lighting,0.6644729077890089,0.7616272568702698,1.1449747111905637,0.7619718122634795
3130,a_562,tv_monitor,0.054087207025716046,0.9227077314580185,0.5588229866459802,0.1048953252820013
3131,a_592,picture,0.044762128222824014,1.103172927970782,1.1031732901508209,0.03678098818008291
3132,a_686,chair,1.1748317413567428,1.4007375240325945,0.8932372071956509,0.9389708363350475
3133,a_821,shower,2.3073815131423903,1.1430000700000005,2.1336004700000046,0.9461501300000015
3134,a_879,table,0.44113690806987466,0.8122672438621521,0.44969003275036823,1.2077059149742126
3135,a_551,table,0.2697969871785611,0.7112005762790581,0.6222984569207097,0.6096018434391413
3136,a_809,bed,6.132230284988412,2.246703720092778,1.1374540328979499,2.3995996856689468
3137,a_869,chest of drawers,0.06791195669854136,0.445699056210616,0.4898146339230702,0.311080489061625
3138,a_967,lighting,0.05042618090164414,0.20094128755261484,1.2488722086987636,0.20094115557085607
3139,a_733,lighting,0.3228316182649759,0.44819457828998566,1.607202410697937,0.44816598296165644
3140,a_463,table,1.4755627837347802,2.0106242871783335,0.691986806658727,1.060544642557206
3141,a_504,cabinet,0.9201422351781582,1.3256007835636834,0.994472883582277,0.6979901080118847
3142,a_734,counter,0.7156477054248598,1.219066858291635,0.9145505561528862,0.6418950702527296
3143,a_770,stool,0.09802331399614843,0.36067981719970904,0.7535042381286652,0.3606798171997086
3144,a_812,shelving,0.015902825945119024,0.9353807649122378,0.10799897725118503,0.15742229084082227
3145,a_868,stool,0.0980233139961495,0.36067981719970904,0.753504238128666,0.36067981719971215
3146,a_1462,cabinet,0.30086649504000407,0.7620000000000022,0.9144000000000037,0.4318000000000028
3147,a_1528,chair,0.15992268531638665,0.4563160240650195,0.8374359913112133,0.41849736869335263
3148,a_1555,chair,0.15992268531638637,0.4563160240650177,0.8374359913112133,0.4184973686933535
3149,a_1582,chair,0.15992268531638756,0.4563160240650188,0.8374359913112136,0.41849736869335546
3150,a_1690,tv_monitor,0.19386248662207065,1.1426165442237899,0.7379877478789448,0.22990272519593358
3151,a_1740,chair,0.8650316826783938,1.7823475565642561,0.6539986128700841,0.7421006157910133
3152,a_1772,chair,1.0891321945455046,1.9246063852126523,0.7061977904445799,0.8013316922176463
3153,a_1816,cushion,0.01979457708184585,0.435285881161689,0.32822639727237374,0.13854732364416125
3154,a_1848,cushion,0.02023847985985197,0.3588622029613849,0.3587535356420644,0.1572005206965397
3155,a_1896,cushion,0.012410935873619796,0.4549770951271057,0.3026872437644243,0.0901199369794341
3156,a_1387,cushion,0.001400000207168277,0.19999998807906932,0.14000004478686118,0.04999999438379456
3157,a_1584,table,0.16733414765690138,0.9809341796128956,0.27801589929387155,0.6135854821013025
3158,a_1681,cabinet,0.24626803752846482,1.7007748098301017,0.36110900582236855,0.40098018797483437
3159,a_1893,cabinet,0.11503689337653056,0.479400092314705,0.5005424292224078,0.4794001157517711
3160,a_1964,lighting,0.10829680132076634,0.37272069413946834,0.7766083507990609,0.374136489507066
3161,a_2015,picture,0.18700110989363716,1.4096120187198546,1.1291360398951586,0.11748930119397077
3162,a_2078,mirror,0.08751842586222111,1.762348723488525,1.117213596338321,0.04444996640086174
3163,a_490,mirror,0.01969599763902296,0.8752369307326932,0.5709463540450863,0.039414592883835295
3164,a_737,toilet,0.2232869044462672,0.45239297379999877,0.6659419752000002,0.7411583602000003
3165,a_798,sink,0.13215703660985384,0.722952097058297,0.32547555720944615,0.5616456386446951
3166,a_840,plant,0.0013625196833301186,0.10001990199089053,0.13057366864294062,0.104327969253065
3167,a_868,towel,0.0004870337403417659,0.06984998285770594,0.09982202232541182,0.06984999525947799
3168,a_5019,shower,2.5204093456291554,0.7861820828753451,2.2099999996,1.450626696444952
3169,a_5132,others,0.01504892412752258,0.5737883706428868,0.8054198745131672,0.03256352182022847
3170,a_746,picture,0.02659884776003096,0.904756233493408,0.5641581244960169,0.052111118274554634
3171,a_953,shelving,0.5361695572094399,0.5214595332894665,2.477395910602931,0.41503633930214434
3172,a_1003,lighting,0.022063449568690222,0.19538708296388374,0.5782997494348555,0.1952650698307139
3173,a_1048,picture,0.051633950976478986,0.8423392931884875,0.6549556603389024,0.09359149794498342
3174,a_1098,cabinet,0.24488730677893647,0.9583951802108643,0.8425061498906105,0.3032833539992929
3175,a_1148,chair,0.24239830766490622,0.45047502219676966,0.9890072528959519,0.5440757777593055
3176,a_1175,chair,0.2423983076649069,0.4504750221967698,0.9890072528959533,0.544075777759306
3177,a_1235,picture,0.012585270530846026,0.6095999479293831,0.40640001933622705,0.05080002363372208
3178,a_1276,shelving,0.7936695055794909,0.765014804808087,2.4996760574114427,0.41503633930214445
3179,a_1330,cabinet,1.9335622958917023,1.8426383984371095,2.4993850425170976,0.4198410362005234
3180,a_1398,table,1.5022963139212855,1.5240159826297772,0.9096372755298751,1.0836719479920274
3181,a_354,picture,0.006680152964545409,0.5053609700205444,0.593249886022496,0.022281634516979565
3182,a_381,picture,0.0062870561503585954,0.49524717638945015,0.581377170726225,0.021835711965305316
3183,a_417,picture,0.006643017137433821,0.5044227738663275,0.5921485252238317,0.022240268948497774
3184,a_455,tv_monitor,0.18238016095246187,1.3836465755802814,0.8379831288575652,0.15729580740748644
3185,a_711,refrigerator,1.1478755827375378,0.8909720791487556,1.820128675975315,0.7078294553909754
3186,a_759,curtain,0.6747196718196726,0.6606104915359372,2.6279232251648557,0.38865587107794514
3187,a_958,curtain,0.6332411921727438,0.6255236526946263,2.6047148683580774,0.38865587107794497
3188,a_752,sofa,6.385897325539604,3.039409423186827,0.8137746004259789,2.5818356630080173
3189,a_792,table,0.4428240991823915,1.1283856295979553,0.4203169159848197,0.9336773691668848
3190,a_1022,picture,0.2690378091004102,2.0506238675281607,1.230374508077562,0.10663259672198089
3191,a_1076,table,0.4161439087882028,0.8518449959349623,0.5734776711373065,0.8518565217342848
3192,a_1116,lighting,0.16392605261105472,0.4166353865395453,0.9255105446427954,0.4251189420772561
3193,a_1214,table,1.2135904646886413,1.9229959459904187,0.7129220677646737,0.8852210421266049
3194,a_861,chair,0.1977751348393119,0.4167985640853108,0.8722536808634429,0.5440047156489358
3195,a_887,chair,0.19191929122878126,0.412643676969248,0.8635585559449798,0.538581764662797
3196,a_913,chair,0.14960029213959772,0.3797634215196766,0.7947485207987223,0.49566651600889916
3197,a_1129,chair,0.18797619799306264,0.40979809775557013,0.8576034803828403,0.5348677199314039
3198,a_1159,chair,0.15644840177191496,0.3854718735070941,0.8066948629579958,0.5031171769943219
3199,a_1189,chair,0.16465490504712912,0.39209732125608765,0.8205602446660915,0.5117646991532532
3200,a_1279,table,0.4119865554219777,1.2192001342773453,0.4628841400146486,0.7300216520318559
3201,a_900,cushion,0.0329908845531673,0.403053939342499,0.39939694455130664,0.2049396790379877
3202,a_1044,cushion,0.01655899827588137,0.3129812132355814,0.31018873169257244,0.17056494328594218
3203,a_1078,cushion,0.00876640150096694,0.26345828474152777,0.2634053368532263,0.12632372614871296
3204,a_1128,cushion,0.008700851246490749,0.29934227452681983,0.29735721453485175,0.09774964968646076
3205,a_1192,cushion,0.012514574911251863,0.32503484369694263,0.32507752430459935,0.11844022912630728
3206,a_1220,cushion,0.016070124764616486,0.3580934779302787,0.35578341211848347,0.1261354443640372
3207,a_1360,plant,0.039595594714433274,0.2704498724408992,0.5408111608456361,0.27071632370075877
3208,a_1107,counter,2.45091035910269,2.589984771392592,0.9186879535779381,1.0300592233811519
3209,a_1327,chair,0.16066206925848991,0.3996493273462143,0.965190942070151,0.4165057796428778
3210,a_1378,chair,0.1606620692584902,0.3996493273462138,0.9651909420701532,0.4165057796428781
3211,a_1421,chair,0.16066206925848917,0.3996493273462135,0.9651909420701501,0.41650577964287705
3212,a_1444,chair,0.1606620692584892,0.3996493273462134,0.9651909420701501,0.41650577964287727
3213,a_1202,cabinet,0.7156477054248456,1.2190668582916262,0.9145505561528808,0.6418950702527253
3214,a_1960,cabinet,0.1941615152323629,1.1111674626689088,0.5517885985166332,0.3166729109158855
3215,a_2996,cabinet,0.48999390087478056,1.5069301955336183,0.7530345473128386,0.4318000000000008
3216,a_2730,curtain,0.910025030718642,0.9816249026481835,2.385297417640686,0.38865587107794364
3217,a_2754,curtain,1.1060957951108044,0.9816249026481847,3.0881273713492834,0.36488160471039227
3218,a_2957,curtain,0.6865052951783408,0.9816249026481847,3.1325395464203725,0.22325529173867986
3219,a_2982,curtain,0.4059756437246799,0.5018893681352966,3.1508821669212326,0.25672006914306045
3220,a_3031,cushion,0.0055788159384690846,0.2795147179929841,0.27957536322523563,0.07139017628344588
3221,a_547,table,0.37382422906262697,1.200709442948036,0.688612853828759,0.45212070392036685
3222,a_929,lighting,1.0199524066207535,0.6858886480331425,2.2086965494198716,0.6732715130488365
3223,a_1003,table,1.5293207357038228,1.9799844175577177,0.761362703111142,1.014484010636807
3224,a_1043,chair,0.28634959920599895,0.5092059969902042,1.041258979235536,0.5400628578914461
3225,a_1082,chair,0.28634959920599834,0.5092059969902039,1.0412589792355353,0.5400628578914457
3226,a_1115,chair,0.28634959920599845,0.5092059969902041,1.0412589792355353,0.5400628578914457
3227,a_1144,chair,0.23689502307105723,0.47802061776500976,0.9774889994414372,0.5069877073073279
3228,a_1173,chair,0.28634959920599823,0.509205996990204,1.041258979235536,0.540062857891445
3229,a_1208,chair,0.2863495992059984,0.5092059969902041,1.0412589792355356,0.5400628578914455
3230,a_1267,chair,0.2863495992059984,0.5092059969902039,1.041258979235536,0.5400628578914455
3231,a_743,lighting,0.12257664020817324,0.40884886030802575,0.7333006852070888,0.40884889753828035
3232,a_822,chair,0.36634482198078633,0.5993003884337956,1.1064170514934697,0.5524928194637978
3233,a_757,picture,0.0006721453538638856,0.1207688916464269,0.18007289537010185,0.03090720785031431
3234,a_780,picture,0.000669180468329294,0.12059105624350863,0.17980773324543442,0.030861696165259023
3235,a_825,towel,0.030189668636134422,0.23740313199999902,0.3577015960000002,0.3555093474000014
3236,a_1274,mirror,0.02635241167698034,0.4305484554167487,1.376977658403279,0.04444996640086174
3237,a_1332,curtain,0.0668754450133181,0.8978938283270047,0.9772567985165407,0.0762136915800351
3238,a_1384,bed,5.282544777831327,2.0058732628822358,1.1371383493533387,2.3159351348876984
3239,a_1448,picture,0.023849249578350315,0.754366352216176,0.5029109683630871,0.06286389730057149
3240,a_1506,chest of drawers,0.26436372878391795,0.7545404127444487,0.5954930491693817,0.5883593601216413
3241,a_1559,lighting,0.09117587403910643,0.4978968217649007,0.7213780852772534,0.25385027398053966
3242,a_569,picture,0.5023388289996832,1.6537842666710356,1.9078023039540155,0.15921519900325523
3243,a_766,picture,0.1319077550719057,1.7595535978455947,2.062086019167995,0.03635474066571299
3244,a_812,curtain,0.06368827666445419,0.5419181683519523,2.9831813060497554,0.03939545649323491
3245,a_835,picture,0.10799572390756458,2.375447885519602,1.2505469518833283,0.03635474066571209
3246,a_854,picture,0.03171847112987751,0.8340681604652519,1.0460432750941218,0.03635474066571387
3247,a_877,picture,0.08262939594128399,1.6229352885469341,1.4004652059090497,0.036354740665712974
3248,a_911,table,1.9818202198871802,2.13059258848851,0.7549741360872103,1.2320597483240596
3249,a_961,chair,0.6070950187250622,1.0154048605727954,0.75893970638624,0.7877894428631197
3250,a_999,chair,0.4777006956979069,0.7739295959472647,0.7706632986601644,0.8009211122989655
3251,a_1065,chair,0.47770069569790796,0.7739295959472667,0.770663298660164,0.8009211122989655
3252,a_705,plant,1.5255609952314952,1.2401727394018522,1.5015475709577215,0.8192346256311729
3253,a_1105,chair,0.6004002070024217,0.8336138129234312,0.8150164930951542,0.883709520101549
3254,a_1134,chair,0.600400207002419,0.8336138129234304,0.8150164930951531,0.883709520101547
3255,a_2804,plant,0.24180177974709693,0.6708212180897527,0.8127862960678599,0.4434823391960267
3256,a_423,table,0.4504497408454228,1.4318990248672483,0.350023625828912,0.8987452100845732
3257,a_491,table,1.1064941803303638,1.700100839138038,0.7230923622846624,0.9000791013240841
3258,a_539,chair,0.1817763399907143,0.44261617958545685,0.8315252065658592,0.49389502406120334
3259,a_599,chair,0.18177633999071352,0.4426161795854574,0.8315252065658565,0.4938950240612022
3260,a_625,chair,0.1817763399907137,0.4426161795854563,0.8315252065658574,0.4938950240612034
3261,a_1263,cabinet,0.4928795561088087,1.0853492034076495,0.9287672844641301,0.4889499473571792
3262,a_2056,cabinet,0.61413368150292,1.1411582777587943,0.8763000000000007,0.6141355246464367
3263,a_3508,table,0.46911216081295243,0.8315113258511458,0.6461273350770318,0.8731531147757482
3264,a_3558,lighting,0.06117130097018353,0.2744862643674768,0.8124146975106818,0.2743148562655663
3265,a_3624,chair,0.1817763399907132,0.44261617958545596,0.8315252065658568,0.4938950240612027
3266,a_3159,cabinet,1.4180958504137846,2.560138662494388,1.1660397141599284,0.4750384417322985
3267,a_4794,stove,0.4890756306770471,0.7621623060000007,0.9271000000000011,0.6921527940000002
3268,a_5563,cabinet,0.473038668491749,0.877632787889581,0.8763000000000001,0.6150791308014238
3269,a_5918,cabinet,0.5265470267607575,0.8910304138646914,0.9273303346602925,0.6372504781301789
3270,a_6516,microwave,0.12146722858211047,0.6524518282446793,0.3464933810055432,0.5372986228949407
3271,a_6640,sink,0.08375781300783552,0.6209946627189169,0.27957396443686344,0.4824371425947862
3272,a_5377,cabinet,0.8215987127970179,0.7950199890136727,2.342654428676491,0.44113698705514737
3273,a_5480,lighting,0.11043567380717405,0.16428791010601507,1.3748703986631958,0.4889247458704862
3274,a_5695,lighting,0.19195555512417925,0.3838473790558433,1.3991831954779275,0.35741067926965636
3275,a_5729,lighting,0.08101721628203798,0.203840434551239,1.3833968803307013,0.287303018235022
3276,a_1254,cabinet,1.2181497068582348,2.6184012638818612,1.0774120416384094,0.4318000000000013
3277,a_1475,picture,0.033061091951066365,1.0449540342802561,0.6228107386050015,0.05080002363372227
3278,a_1491,picture,0.017977529954467074,0.5667099207247599,0.6244609585062204,0.05080002363372271
3279,a_2021,counter,1.5705384098381339,2.791742697236374,0.8763000000000007,0.6419783196942159
3280,a_2228,sink,0.07459920183942524,0.5974810719490056,0.2689880638094597,0.46416994929313704
3281,a_448,plant,1.6028670159258933,0.9442796042081659,1.796390830861806,0.9449222012834885
3282,a_497,chair,0.1723786106305763,0.43708261329024606,0.8660857047628592,0.4553642948680151
3283,a_549,chair,0.11769439530982649,0.38487615009467213,0.7626378207815084,0.4009742125866678
3284,a_577,chair,0.24608649458116272,0.49215095520019525,0.9752044440194357,0.5127359585327151
3285,a_699,table,1.1836703765702041,1.6573498249053964,0.7810510346142132,0.9144020267691175
3286,a_859,chair,0.2460864945811628,0.492150955200196,0.9752044440194341,0.5127359585327155
3287,a_500,plant,0.08944360709461131,0.40831064243212734,0.5422500560321292,0.40397919538982496
3288,a_1324,bed,4.618311589213494,1.8540680408477819,1.0666777511896708,2.3352013125684126
3289,a_1447,toilet,0.2232869044462666,0.4523929737999993,0.6659419751999991,0.7411583601999986
3290,a_1526,lighting,0.37873316983069205,1.2321415413340242,0.24973842549219416,1.2307996765976015
3291,a_1590,mirror,0.049879535857679666,0.6955612615282364,0.6955612982931261,0.10309832456395654
3292,a_1665,lighting,0.026843108482270357,0.33006499707698816,0.24638013421092397,0.3300864132373851
3293,a_2116,stool,0.22475118659518362,0.40324064826965306,1.0921286865234365,0.5103450119018552
3294,a_2149,stool,0.2247511865951839,0.40324064826965295,1.0921286865234385,0.5103450119018551
3295,a_2186,stool,0.09345069405516901,0.3009708837918872,0.8151433577143405,0.3809114729132388
3296,a_2283,table,0.36304244062809893,1.2334612607955955,0.4330677928562565,0.6796354088559261
3297,a_979,picture,0.05950416677463112,1.0240271545386166,1.4955719493032231,0.03885336106966274
3298,a_1331,shelving,0.31535353372943603,2.258162673145579,0.527599562062469,0.264690315225484
3299,a_1354,shelving,0.21226486954703308,2.246392485307228,0.46125466528512843,0.20485742699487866
3300,a_1857,dishwasher,0.3377678032680123,0.6032500000000001,0.863600000000001,0.6483481636504058
3301,a_3096,sink,0.2579866095887874,1.0672840214728894,0.45931475320000004,0.5262677565146981
3302,a_3323,counter,0.03272668083006611,2.109223477518885,0.057661556575175354,0.26908717682159633
3303,a_3430,chair,0.42989171873846094,0.7047253417968748,0.8843277740478517,0.6898043441772453
3304,a_3468,chair,0.42989171873846105,0.7047253417968746,0.8843277740478512,0.689804344177246
3305,a_3508,chair,0.42989171873846,0.7047253417968737,0.884327774047851,0.6898043441772455
3306,a_3562,chair,0.42989171873846155,0.7047253417968756,0.8843277740478512,0.6898043441772458
3307,a_3588,chair,0.4298917187384639,0.7047253417968758,0.884327774047854,0.6898043441772472
3308,a_3634,chair,0.42989171873846077,0.7047253417968747,0.8843277740478512,0.6898043441772456
3309,a_3660,chair,0.42989171873846194,0.7047253417968752,0.8843277740478519,0.6898043441772465
3310,a_3686,chair,0.42989171873846194,0.7047253417968744,0.8843277740478523,0.6898043441772468
3311,a_3950,chair,0.5265205349539811,0.7339091113403563,0.8446615122312926,0.8493571143338492
3312,a_3992,sofa,5.292220312674481,2.410304069519044,0.9120485699041976,2.407399215367587
3313,a_4025,tv_monitor,0.02534217872892913,0.826321617057202,0.4880406992000955,0.06284037883803892
3314,a_4063,curtain,0.7888916749864473,3.0822087212020173,2.13752912596101,0.11974111199378791
3315,a_4088,tv_monitor,0.025342178728929014,0.8263216170572013,0.48804069920009535,0.06284037883803871
3316,a_3664,cabinet,0.8904841970736835,1.6164582239446448,0.8763000000000029,0.6286500000000016
3317,a_4038,oven,0.42439306474810923,0.7567278490000003,0.8652934031551034,0.6481345432000001
3318,a_4284,tv_monitor,0.07806552618057652,1.2426920251257387,0.7893960817233454,0.07957942807706697
3319,a_2296,picture,0.047076323352538425,1.2478126734210992,1.4853130704540216,0.025400083377079104
3320,a_450,bed,2.8044720981503484,1.3004453829572407,1.2196620424611686,1.768151599563373
3321,a_629,picture,0.02205697237352498,0.5120412960076022,0.6609987796665413,0.06516887942692548
3322,a_872,curtain,0.2999147280632994,0.9138946533203147,2.1359839474316744,0.15363977849483385
3323,a_1270,picture,0.005842320237165973,0.5068645477294929,0.30356243548024325,0.03797042113988259
3324,a_1304,picture,0.00016510711930049435,0.20945695125902386,0.20945614042696659,0.00376337872601371
3325,a_1375,cabinet,0.5533770296525691,0.899583030259884,1.1994211101668566,0.5128710501473707
3326,a_1505,chair,0.23590265719621073,0.45708578824997037,1.0159682514642117,0.5079897832002194
3327,a_1557,picture,0.012585270530846068,0.6095999479293827,0.40640001933622705,0.05080002363372228
3328,a_1721,chest of drawers,0.23288122183243196,0.746545990052946,0.6966061714937707,0.4478066990679096
3329,a_1795,lighting,0.011510149155496021,0.19408857911815525,0.3487416985767992,0.1700501785863382
3330,a_2081,curtain,0.2999147280632985,0.9138946533203127,2.13598394743167,0.15363977849483404
3331,a_2183,chest of drawers,0.30009263537326314,0.830277709960938,0.8399465942382821,0.4303088569641124
3332,a_2219,lighting,0.03442914137968478,0.2606137150747793,0.5069409711810052,0.2605982724529027
3333,a_2267,cushion,0.08702916635131146,0.3243434870365318,0.3294438485044101,0.8144759019343023
3334,a_2432,seating,0.257196942003816,1.0681519508361816,0.5200660228729246,0.4629928469657904
3335,a_2831,curtain,0.22722587400121005,1.428556118872552,1.82785008040973,0.08702016544798746
3336,a_711,chair,0.8835925922762766,0.7500677704811101,0.7248209158005081,1.625252506261693
3337,a_742,chair,0.8835925922762754,0.7500677704811116,0.7248209158005062,1.6252525062616914
3338,a_771,chair,0.8835925922762823,0.7500677704811134,0.7248209158005073,1.6252525062616976
3339,a_810,chair,0.883592592276286,0.7500677704811162,0.7248209158005077,1.6252525062616978
3340,a_839,chair,0.8835925922762744,0.7500677704811098,0.7248209158005071,1.6252525062616914
3341,a_911,chair,0.6209352435290704,0.837580261230466,0.8234477996826162,0.9002928543090819
3342,a_1003,table,0.26971649807085935,1.2712033987045301,0.34869022372017827,0.6084889497299808
3343,a_1043,sofa,1.645725682629363,1.9905593872070324,0.8144316703081139,1.0151440048217755
3344,a_1075,seating,0.2211613626890739,0.7599694610369657,0.38297069197790606,0.7598844842646055
3345,a_1127,chair,1.036004371200293,1.3719876098632788,0.9013438653945925,0.8377624511718766
3346,a_1160,chair,0.8835925922762777,0.750067770481113,0.7248209158005064,1.6252525062616923
3347,a_1262,picture,0.2975364787150961,1.1664094976574964,1.749593327396538,0.14579816495659437
3348,a_1287,sofa,1.6457256826293656,1.9905593872070348,0.8144316703081131,1.0151440048217768
3349,a_1325,sofa,2.4395639662367206,2.336553192138673,0.9904998779296872,1.054100723266602
3350,a_1372,picture,0.1942756635732781,1.0119143965109705,1.5178534464848448,0.12648667762116111
3351,a_1490,table,1.1064941803303527,1.700100839138031,0.7230923622846603,0.9000791013240814
3352,a_1534,sofa,0.9911952200428386,1.4204091644287125,0.8833330338903809,0.7899893951416048
3353,a_1589,picture,0.39286924479315316,1.2796375775538218,1.9194334165405167,0.15995138156156616
3354,a_1662,bed,4.618311589213497,1.8540680408477836,1.0666777511896706,2.335201312568412
3355,a_1890,cushion,0.08843110863902631,0.6604000329971313,0.5079999715089796,0.2635932564735412
3356,a_549,chest of drawers,1.830350369778468,1.6338818073272707,2.1907507125001087,0.5113527932485038
3357,a_617,lighting,0.024098989786100394,0.5797642135620117,0.22680504798889167,0.1832714080810547
3358,a_854,cabinet,0.13286435953712777,0.756785021486788,0.8650936435145533,0.20294242691686648
3359,a_1015,toilet,0.23527028014836748,0.46049506580000127,0.7266203654000012,0.7031282102000009
3360,a_1240,bathtub,0.3992415328269993,1.2984224942120015,0.4367161964380243,0.704077368440525
3361,a_1540,towel,0.03793854815471545,0.2374031319999999,0.4495140171436537,0.35550934740000073
3362,a_1690,stool,0.025891290157573674,0.363449524689341,0.3608810230190609,0.19739926956593212
3363,a_298,picture,0.03330149201627855,0.7277739469920598,0.5658760904116754,0.08086225398139928
3364,a_331,picture,0.029577292649631628,0.6645336089852449,0.8678066995365024,0.05128831951436541
3365,a_555,shelving,0.013276946403742143,0.8287583896773394,0.06307198278106108,0.25400003717826625
3366,a_350,cabinet,1.3515137542671494,1.3751953840255742,2.135308972586745,0.46025163391054047
3367,a_393,lighting,0.21891077596781544,0.4028247445821763,1.3490712642669676,0.4028247147798538
3368,a_427,sofa,0.6718603791222654,0.752608113673326,1.0046819102076598,0.8885493469238277
3369,a_748,plant,3.2406780776108053,1.191090900860948,2.2850907817482975,1.1906593478821637
3370,a_805,plant,1.3665748679889882,0.7338027326010991,2.246111014876746,0.8291304924823102
3371,a_842,plant,1.7648290542687626,0.9623610257362141,2.2850907817483037,0.802529785878416
3372,a_918,table,1.505544175147693,1.750872752579983,0.7029604937692829,1.223229652425197
3373,a_994,cabinet,1.8007344055561958,1.8907212445856405,2.1907507125001087,0.4347395953277952
3374,a_1070,chair,0.24608649458116197,0.4921509552001957,0.9752044440194334,0.5127359585327144
3375,a_1088,chair,0.2460864945811641,0.4921509552001968,0.9752044440194365,0.512735958532716
3376,a_1120,chair,0.24608649458116194,0.49215095520019503,0.9752044440194336,0.5127359585327149
3377,a_522,chair,1.3113644016446693,1.573475314307364,0.9604588974053991,0.8677301192196447
3378,a_586,tv_monitor,0.9523994052338989,1.3114592542938344,1.36525141210815,0.531926563843421
3379,a_801,picture,0.03651823995166702,1.1536793247751391,0.8901480150953165,0.035560061263557166
3380,a_818,picture,0.036513234692055314,1.1057687407210317,0.9285889247022043,0.035560061263556306
3381,a_839,picture,0.015669145473101827,0.6145802810344106,0.7169752934349696,0.03556006126355716
3382,a_873,shelving,0.18702599280543158,0.5597564280033119,0.5969002675763573,0.559759026641553
3383,a_654,cabinet,0.8106624362551275,0.9962542498682807,2.048253172794013,0.3972704169931305
3384,a_927,sofa,0.7798233195782762,0.7477746009826637,1.071331591951685,0.9734229842468844
3385,a_971,table,0.3370221169548156,1.23512555239786,0.3194649186004374,0.8541302865387844
3386,a_1065,table,0.17043632867035383,0.7576899685835259,0.8128060115164376,0.2767475125996737
3387,a_1102,picture,0.005842320237166049,0.5068645477294925,0.30356243548024364,0.03797042113988305
3388,a_1275,table,0.248846163188972,0.6654799580574041,0.6134100637925127,0.6096001589378571
3389,a_816,lighting,0.032321550922965805,0.25663443653604395,0.4907522564049961,0.2566344501922126
3390,a_540,picture,0.02199917929628845,0.9779001550614382,0.885677657010991,0.02540014965391357
3391,a_593,picture,0.027105496402579015,0.784544282587581,1.1765085273322544,0.02936600200752081
3392,a_771,shelving,1.3171823896533787,1.3874782194794624,1.5519558091589565,0.611702690210303
3393,a_837,table,1.3309405770725644,1.3219743967056299,0.7718052994728112,1.304451286792758
3394,a_923,picture,0.026443323434759275,0.5442816175338956,0.8926218735261137,0.054428309448640654
3395,a_1067,chair,0.6479261532890364,0.8450506925582887,0.8853557559837462,0.8660140406921756
3396,a_1097,table,0.0729838234589083,0.40237683715397127,0.38561220982211597,0.4703735169541421
3397,a_1143,chair,0.6479261532890354,0.8450506925582895,0.8853557559837448,0.8660140406921748
3398,a_797,shelving,0.27293635593105814,0.6660722153475883,1.4310880122966416,0.28633453203194115
3399,a_859,plant,1.222152080540328,0.8201958481656835,1.8284228858071483,0.8149501354867681
3400,a_1845,cabinet,0.2256499164099734,0.6857999999999969,0.7620001524000003,0.43180000000000013
3401,a_1921,picture,0.03989915309717549,0.5970245640016196,0.8955261386046987,0.07462652356677492
3402,a_1944,picture,0.03161032804199547,0.5524343080803163,0.8286415544312205,0.06905285711316009
3403,a_2098,plant,0.43446357899743454,0.7255415916442871,0.8349296273391704,0.7172015011310586
3404,a_2319,plant,0.5305881972751707,0.7739513814449315,0.8848230442963518,0.77479619710787
3405,a_2375,picture,0.02581468546064706,0.5163687129212401,0.7745438085146865,0.06454475116681734
3406,a_2034,chair,0.751638239683966,0.7672532796859741,1.074156422142212,0.912016265514787
3407,a_2094,plant,0.048648662733936136,0.31278705921799066,0.4181874012869722,0.3719214147233804
3408,a_2131,chair,0.7516382396839665,0.7672532796859741,1.0741564221422122,0.9120162655147872
3409,a_1832,lighting,0.09461411933731782,0.35520838803390986,0.7497615360564525,0.3552626752254144
3410,a_1938,chair,0.2062746356766898,0.42598089575767517,0.8992889679520899,0.5384637117385882
3411,a_1966,chair,0.20627463567669035,0.42598089575767706,0.8992889679520899,0.5384637117385873
3412,a_1867,curtain,0.6107722045811231,0.9138946533203135,4.349901830254166,0.1536397784948349
3413,a_1891,curtain,0.5274156807044144,0.9138946533203134,3.7562390979698885,0.15363977849483496
3414,a_2103,curtain,0.22488762448068017,0.6852734406808473,2.1359839474316726,0.15363977849483584
3415,a_2127,curtain,0.22641074005328093,0.6899146504913126,2.135983947431668,0.1536397784948349
3416,a_684,table,0.18156137238931472,0.5953564335783241,0.5122350907908917,0.5953564720402866
3417,a_731,chair,0.8794842869824341,0.9581055641174354,1.1995194917544751,0.7652571797370982
3418,a_1097,plant,5.540598161814653,1.9491996354356438,2.116989350327206,1.3427082545900486
3419,a_1174,picture,0.10700359356290196,1.5567379772585674,1.775665413155903,0.03870986950549948
3420,a_561,picture,0.06638931906047438,0.5171820029589071,1.2410262986993779,0.10343650210866522
3421,a_583,picture,0.06669503173829093,0.514280585411857,1.2608481991114375,0.1028562180297392
3422,a_846,picture,0.06909776412206846,0.6046970009013926,0.7558711588411127,0.15117445281696004
3423,a_964,tv_monitor,0.07806552618057562,1.2426920251257392,0.7893960817233453,0.07957942807706604
3424,a_1012,stool,0.08412151008438938,0.42034590244293213,0.47785564428978144,0.4187969612550848
3425,a_1044,stool,0.08412151008438915,0.4203459024429302,0.47785564428978233,0.4187969612550848
3426,a_1100,chest of drawers,0.580631461771639,1.3724921941757202,0.9257484376430516,0.45698052644729614
3427,a_1140,mirror,0.11882057859783006,1.4065554660338435,1.2849958711486844,0.06574050983614922
3428,a_1172,picture,0.06138355977788636,1.4861422391724073,0.8130517450066894,0.05080114564986894
3429,a_1208,curtain,0.1446006955564846,0.6423052913420708,2.4632402502566815,0.09139493109367258
3430,a_1254,chair,0.6522758982399164,0.8773069679737118,0.8818502128124257,0.8431113362312335
3431,a_1272,curtain,0.1821920120595781,0.9310581684112567,2.141067738851922,0.09139493109367436
3432,a_1372,tv_monitor,0.07806552618057629,1.2426920251257367,0.7893960817233444,0.07957942807706696
3433,a_1420,tv_monitor,0.07806552618057715,1.2426920251257367,0.7893960817233444,0.07957942807706785
3434,a_1458,table,0.8762004933417648,1.2667593782639865,0.7832172012329103,0.8831351043181255
3435,a_1484,chair,0.21437749392410016,0.4317999333143233,0.9397162092901591,0.5283234659146946
3436,a_1532,chair,0.6778588350905497,0.699867933988572,1.0583101609061045,0.9151877520010885
3437,a_931,picture,0.09546449288658715,0.5595721641325138,1.358961189166006,0.12553901410148066
3438,a_1146,picture,0.07014396468878896,1.1773437131826872,1.1727969995914604,0.050800056369316074
3439,a_773,shelving,1.5715227245110295,2.664147838948473,1.9400934162271466,0.3040462857821443
3440,a_1005,picture,0.0025109008859516223,0.2213513032382357,0.4427026313032502,0.025623318994543464
3441,a_1028,picture,0.003346093632703072,0.3788021795981797,0.39066200092563597,0.022611243667777742
3442,a_1051,picture,0.0033616969923810844,0.376385924702635,0.3357533118672754,0.026601424041870464
3443,a_1082,shelving,0.6596652280532388,1.0848694635026215,1.9151344306712383,0.31750227623205546
3444,a_1451,washing machine,0.30702083238478345,0.5964466377346229,0.8349076108219343,0.6165351334775401
3445,a_3150,washing machine,0.24303748081635368,0.5035663208424211,0.8559075064683271,0.563883963135452
3446,a_3200,plant,0.39995679092605535,0.8985282959972208,0.7903833449383026,0.5631752191663904
3447,a_3273,shelving,0.5046323932490603,0.8312140591578676,1.8405466936602386,0.3298491772935406
3448,a_3316,picture,0.012585665961872092,0.40640874207019917,0.6096058243263995,0.05080003972460115
3449,a_281,bed,3.9931575991864316,1.5986334085464478,1.165311996126721,2.143509185981559
3450,a_334,curtain,0.7834985353358771,2.77611257279915,1.5107558925671722,0.18681288141612737
3451,a_562,chair,0.665129798956787,0.7482255101203922,1.039037354240425,0.8555447553066372
3452,a_608,chair,3.0403973516076173,2.5271447753906275,0.7764075851440428,1.5495673370361331
3453,a_467,picture,0.09299760813891896,1.102719799325491,0.6329643172394286,0.13323777716514237
3454,a_729,picture,0.05064120748013086,1.3445643021266656,0.8963762950513985,0.04201768421175057
3455,a_609,cushion,0.05444557424009412,0.6764267683029175,0.41827585574398146,0.1924327563674164
3456,a_723,cushion,0.020409320685091086,0.45691564679146,0.44671815045939656,0.09999054158930368
3457,a_745,cushion,0.0204093206850911,0.45691564679145824,0.44671815045939667,0.09999054158930412
3458,a_767,cushion,0.02040932068509101,0.45691564679145824,0.44671815045939667,0.09999054158930368
3459,a_919,tv_monitor,0.06903227425737352,0.9984476671243491,0.5731118152655202,0.12063894006867357
3460,a_1173,table,0.3196102416498796,0.8219439983367922,0.8365941281779832,0.4647973536762269
3461,a_1295,picture,0.0024361710611141524,0.27873019118868486,0.41809530273087764,0.020904918510795664
3462,a_1359,picture,0.008431876997795072,0.9905187151447107,0.8294602049354224,0.010262803702739373
3463,a_543,shelving,0.04989552856114024,1.501238060361998,0.07630897097015277,0.4355484415477733
3464,a_770,cabinet,0.7255664757436401,1.5629357628125127,1.1373917559694828,0.40815582925819716
3465,a_1121,washing machine,0.9012439645241951,0.8540102887585842,1.1954459036149785,0.8827736029677057
3466,a_1565,clothes dryer,0.9833086236220807,0.821704217112317,1.262989829280733,0.9474896592705093
3467,a_1363,lighting,0.02104658744700341,0.38023962871933775,0.14454131708179027,0.38294138454582255
3468,a_513,chair,1.2985391151495582,2.0407982306046937,0.7488321831775535,0.849709484583544
3469,a_643,cushion,0.0384361296836637,0.43348818405611694,0.3962116360824948,0.22378715753714584
3470,a_697,cushion,0.016470663775040317,0.3468193327396645,0.34609885566049603,0.13721691155064705
3471,a_727,cushion,0.019927483555002252,0.3698408874598425,0.36807474764910647,0.14638666402209835
3472,a_793,cushion,0.020406976161148616,0.5010902339761929,0.2938581867651508,0.1385877755555241
3473,a_861,chair,1.132304756906732,1.8492200469970768,0.8024891209602354,0.763019409179692
3474,a_973,tv_monitor,0.01697690220887567,0.5583322048187256,0.2169867753982544,0.1401304453611374
3475,a_1051,cushion,0.019811377750846296,0.45692381262779447,0.4572038893704472,0.09483332344864699
3476,a_806,table,1.16806996314024,1.6763998866081256,0.761999953922036,0.9144001494121197
3477,a_973,tv_monitor,0.1761889827708836,0.900359459834192,0.6747357436212559,0.29002076851415776
3478,a_1101,cushion,0.041831713918505285,0.43810631156050694,0.4365352907979665,0.2187292127149486
3479,a_1328,stool,0.11741822480793997,0.5594164431095126,0.4589314098422481,0.45735401946023324
3480,a_1402,chair,0.2476920054081585,0.46806263923645197,1.0309023857116704,0.5133226972348481
3481,a_1488,chair,0.2476920054081577,0.46806263923645025,1.0309023857116697,0.5133226972348487
3482,a_1574,lighting,0.15104426709910654,0.5793646865628954,0.44998579066855626,0.5793665608433338
3483,a_1190,lighting,0.11240078574861924,0.35678575320035044,0.7118990967985266,0.4425306962589132
3484,a_1246,table,0.07939251888609768,0.4236549242690924,0.44233880707407347,0.423654944980874
3485,a_1407,table,0.11327392982036616,0.47693850674310306,0.497972283656103,0.4769385300598276
3486,a_1536,lighting,0.12124586685378506,0.4308169174194329,0.7281461715698245,0.3865054512023924
3487,a_1570,lighting,0.12124586685378459,0.4308169174194311,0.7281461715698248,0.3865054512023924
3488,a_1874,cabinet,0.34059242679526386,1.780264713390116,0.4548559722290929,0.4206070055206409
3489,a_871,lighting,0.35065652527716795,1.200909076827219,0.2434080273613705,1.1996012258313846
3490,a_522,tv_monitor,0.025342178728929257,0.8263216170572025,0.48804069920009563,0.06284037883803918
3491,a_618,lighting,0.0032588886513201212,0.1781762576985153,0.10265262400043929,0.1781761758611935
3492,a_736,chair,0.48103762212880197,0.7109790742397295,0.8394170314380631,0.8060174584388731
3493,a_822,chair,0.4810376221288057,0.7109790742397322,0.8394170314380653,0.8060174584388742
3494,a_848,chair,0.48103762212880435,0.7109790742397313,0.8394170314380645,0.8060174584388737
3495,a_978,chair,0.4810376221288039,0.7109790742397302,0.8394170314380655,0.8060174584388733
3496,a_1024,chair,0.48103762212880435,0.7109790742397313,0.8394170314380649,0.8060174584388733
3497,a_1054,chair,0.4810376221288058,0.7109790742397321,0.8394170314380659,0.806017458438874
3498,a_1140,chair,0.4810376221288041,0.7109790742397313,0.8394170314380647,0.8060174584388732
3499,a_633,chair,0.6062419562250222,0.8378358781337786,0.8634657230363776,0.8379959762096432
3500,a_773,cushion,0.02142275868325719,0.3738630753326214,0.3738062746039388,0.15329085077169846
3501,a_811,table,0.1589978309610247,0.40867461264133553,0.6350002025054207,0.6126884259061104
3502,a_873,table,0.12939532136971774,0.4595453643504809,0.6127682748435473,0.45950888340949697
3503,a_913,picture,0.031164365242576587,0.7652764580544593,0.650485139172199,0.06260406776748309
3504,a_945,tv_monitor,0.03190311955746992,0.5794234107531943,0.9502544157468192,0.05794249830658241
3505,a_981,tv_monitor,0.010116588211421215,0.5921900952816398,0.44727550166863667,0.038194235531211276
3506,a_1213,tv_monitor,0.03210340946068493,0.5806334349545474,0.9522388554832142,0.05806350105506739
3507,a_1263,picture,0.010748535390473248,0.39983070130612663,0.41963113027545884,0.06406273166748554
3508,a_1305,table,0.4075315607627735,1.08873772845356,0.6912716247747771,0.5414885084762495
3509,a_1369,table,0.5795636773244666,1.350010037422181,0.747928749147032,0.5739894825717504
3510,a_1411,curtain,0.26717448867253524,0.8693036937694645,2.611012249143131,0.11771032333373994
3511,a_1447,curtain,0.2383304933490745,0.7170520125355765,2.8236729944848307,0.11771032333374082
3512,a_1473,picture,0.0015802323957434987,0.34251093769224455,0.46092260906811683,0.010009641068029934
3513,a_1507,tv_monitor,0.01514295682419038,0.44253773967686255,0.4427178654838357,0.07729178246204074
3514,a_834,picture,0.17933567788372354,0.9642998930054756,0.9643000475068177,0.19286010195521178
3515,a_1003,chair,0.20414580891357306,0.4575855284929287,0.8365040604191126,0.5333350598812105
3516,a_1036,chair,0.20414580891357226,0.45758552849292666,0.8365040604191121,0.5333350598812112
3517,a_1094,picture,0.0005739500349578444,0.15041989877643047,0.21984447412614294,0.017356143837428565
3518,a_1190,picture,0.003147077747492472,0.3048126995563498,0.20319016632315368,0.05081263643661594
3519,a_1232,plant,0.003645483861196149,0.14864505708924808,0.1631059413275464,0.15036090353284312
3520,a_1275,plant,0.01053495669138648,0.21172704212189317,0.23232483599541448,0.21417105942964562
3521,a_1373,picture,0.2131765123850362,1.1938173867458697,1.2257331641246598,0.14568187296325696
3522,a_475,chair,0.4903880362131634,0.6525754630565641,0.9455514610431199,0.7947379579339955
3523,a_537,chest of drawers,0.07651438020371944,0.4344928435881641,0.5080001553297862,0.3466543001504456
3524,a_819,curtain,0.20105100847252078,0.7376400698678491,2.3155128897060857,0.11771032333374021
3525,a_1027,curtain,0.2373337752424748,0.8403160259616957,2.399398310457451,0.11771032333374032
3526,a_1099,seating,0.41993092009246064,1.792850617820358,0.5080002893543415,0.4610731035867971
3527,a_1317,mirror,0.037013146694965256,0.9550342432402487,0.6167345379957455,0.06284037883803915
3528,a_1343,picture,0.031951788015907846,1.0832917152781536,0.5806117627872767,0.05080002363372049
3529,a_1369,chair,0.6969842730247383,0.8341423416137695,0.9601812934875483,0.8702210235595701
3530,a_1397,chair,0.6969842730247395,0.8341423416137701,0.9601812934875493,0.8702210235595702
3531,a_1443,table,0.07230721742894204,0.4002217454514878,0.4514194392406509,0.40022177195193986
3532,a_1487,picture,0.027699367877191305,1.2210142324475721,0.8964801750768181,0.025305122384729362
3533,a_1575,lighting,0.13169478547882277,0.2884634733200073,1.582843123120256,0.2884296327829361
3534,a_665,lighting,0.16535774197233527,0.3709336396288133,1.4241252770510893,0.31302578795491637
3535,a_887,lighting,0.10211754623067178,0.24461251367551637,1.4377098083171533,0.2903691441635265
3536,a_1473,cabinet,0.7003055629144851,0.9511690769068251,1.7050896395322206,0.4318000000000044
3537,a_3779,cabinet,0.6643792834148402,0.9386406608157307,1.6392080586383806,0.43180000000000085
3538,a_3889,chair,0.2209324276207473,0.5085318833589575,1.0651562213897716,0.40787582879418
3539,a_3928,chair,0.22093242762074558,0.5085318833589554,1.0651562213897707,0.40787582879417883
3540,a_2927,chair,0.30153231063922553,0.4821573793888093,0.9613554561508815,0.6505205825445178
3541,a_3201,curtain,0.18881529790882595,0.724115115886465,2.8530373352324125,0.09139493109367264
3542,a_3223,curtain,0.19943537851136012,0.799294769690867,2.73006584014764,0.09139493109367434
3543,a_3325,table,0.027590098722210223,0.3143506290260447,0.39251786864227356,0.22360395906098596
3544,a_3353,chair,0.42735519720200116,0.6755267055901649,0.8403280785934825,0.7528311697163602
3545,a_3398,chair,0.5588926991355415,0.7869612257141675,0.8099299310172098,0.8768547379670816
3546,a_3520,picture,0.15402734073751856,1.40482860552418,0.9365525282414363,0.11706911492424509
3547,a_3570,lighting,0.18913688861073846,0.46847177317767064,1.1614215924661793,0.34761852785259617
3548,a_5165,chair,0.255065308658184,0.4832723999023436,0.990616340637207,0.5327873611450199
3549,a_5198,chair,0.25513969037459344,0.4764463667613337,0.9906163406372067,0.5405781866060196
3550,a_5231,chair,0.25506530865818333,0.48327239990234183,0.990616340637207,0.5327873611450205
3551,a_7089,cabinet,0.35990764969413025,0.5745146083652141,1.4507993869778102,0.4318000000000026
3552,a_7117,lighting,0.18004908010042717,0.3810680389404295,1.239924207177553,0.38105989456176725
3553,a_733,chair,0.5619239800044523,0.6803151373289706,0.8303243552965139,0.99476307157299
3554,a_1273,bed,6.685506771938349,2.5280723571777357,1.135960510408041,2.3279926184493416
3555,a_1345,mirror,0.04968414418461766,0.8168804407664956,1.0211072802059,0.05956456072759939
3556,a_1661,cabinet,0.3665428964249306,0.6000000000000005,1.0031278483999997,0.6089999678000007
3557,a_1725,picture,0.02106980645394991,0.03771900013089359,0.7473949984260192,0.7473949984260202
3558,a_1797,picture,0.419077985290619,1.1586190030667316,2.4975405156986725,0.1448243733184782
3559,a_1247,cushion,0.08616139232688504,0.6197600589182131,0.5994399487972264,0.2319227978587151
3560,a_1272,cushion,0.12631632164032963,0.6197600589182126,0.8788048490333713,0.23192279785871495
3561,a_856,picture,0.01597217732678782,0.453884856378961,0.6927146592805373,0.05080003972460201
3562,a_884,picture,0.0062706857841793836,0.29096931814992466,0.42423235823374106,0.05080003972460112
3563,a_881,picture,0.022162814575095748,0.771986598243867,0.5651335358532315,0.050800042100769716
3564,a_1138,chest of drawers,0.43207469612252986,1.6047171738200112,0.6334176647898051,0.42507950076377626
3565,a_1190,picture,0.004415152470070052,0.4299381380812171,0.2866254635077968,0.03582819790216618
3566,a_1230,lighting,0.05764926886575482,0.3207374459120332,0.560382827254126,0.32074457475414203
3567,a_1290,chair,0.5564740323584445,0.6922725296020473,0.9384361395179346,0.8565704345703109
3568,a_1028,chest of drawers,0.1872094993424806,0.6089564859867092,0.7365333060937189,0.41739691118854677
3569,a_1111,chest of drawers,0.1872094993424808,0.6089564859867096,0.7365333060937191,0.41739691118854677
3570,a_1137,lighting,0.08867244177375204,0.38128775358200057,0.6096021134837941,0.38149543646471773
3571,a_1425,seating,0.332968770297515,1.3633291784972466,0.6632135494914734,0.3682556189555216
3572,a_1497,chair,0.35606492458745237,0.570357322692871,0.8212972804685712,0.7601193487644202
3573,a_1559,cushion,0.02463893989994893,0.4129181767458278,0.41025443606928047,0.14544698778335208
3574,a_1667,cushion,0.05665316665191273,0.569307352972211,0.4379286866131815,0.2272343603970241
3575,a_1769,picture,0.009971961485886287,0.5777053479009961,0.45459932920819274,0.03797042113988258
3576,a_1795,picture,0.011026439243732547,0.5823150098512966,0.4986914129391107,0.037970421139882575
3577,a_567,chair,0.5916423721665558,0.6472198183884309,1.050089049429666,0.8705251704174349
3578,a_607,table,0.5233453058423434,1.1240822076797485,0.9146121740341183,0.5090416073799136
3579,a_978,picture,0.09742791230851351,1.1199596555655411,0.6428600440060678,0.13532080870721958
3580,a_1038,picture,0.029138669734653577,0.624649402120107,0.9182677252252708,0.05080004210076973
3581,a_1239,picture,0.032465121553504395,0.7507372911114479,0.8512653811972074,0.050800042100769716
3582,a_1386,chair,0.37770743049821,0.5742420852184305,1.1362102956260927,0.5788976550102234
3583,a_1418,chair,0.37770743049821043,0.5742420852184298,1.1362102956260922,0.578897655010225
3584,a_1490,table,0.5203830561960678,0.7841105756007565,0.8463861566539105,0.7841105270212776
3585,a_1532,table,0.18223170031689293,0.9298123661335246,0.3852907457555685,0.5086745759072255
3586,a_1582,bed,6.193432113110961,2.388916854858397,1.137833938598632,2.2785127520561197
3587,a_1626,chest of drawers,0.12602169165214103,0.7739128352384711,0.7722599339357932,0.21085783939176567
3588,a_1666,picture,0.01150893262676386,0.4341676705588644,0.6512515058382943,0.04070322548261504
3589,a_1690,picture,0.017962074818199645,0.5036141986372403,0.7554212979558582,0.0472138385085005
3590,a_1772,lighting,0.06922965737541137,0.3677553556178901,0.5769562714017762,0.3262798678730079
3591,a_1801,lighting,0.052859068112103065,0.33612548828125105,0.5273334717750553,0.2982172203063967
3592,a_1861,curtain,0.2862943985956028,0.6736437028231526,2.7661703653216083,0.15363977849483307
3593,a_1879,curtain,0.2572174444974238,0.5608528756243364,2.985023783801069,0.15363977849483668
3594,a_2500,picture,0.019221582148359527,0.8071221362039599,0.7591013394555388,0.031372571359362666
3595,a_2534,picture,0.00943894991537826,0.40639999389648523,0.6095999908447264,0.03810000538826229
3596,a_459,picture,0.09677490759653776,0.9444374555706617,0.9764882505213334,0.10493552526514635
3597,a_675,picture,0.10585461644227387,0.9398162955673082,0.9352767260881093,0.12042778666535128
3598,a_713,table,0.23340065433664264,1.2247974812247167,0.8105292056173932,0.2351089253417454
3599,a_813,bed,4.982406005021849,1.98077512982723,1.2187605383526872,2.063885290875416
3600,a_851,picture,0.00047938439219228707,0.13721847006894156,0.20374271261073576,0.017147042857521083
3601,a_939,curtain,0.03351905525140098,0.5338508171026707,2.19596931977439,0.028592069403130853
3602,a_586,picture,0.02563084841231315,1.0213852224378592,0.9644504444501565,0.02601917334103997
3603,a_626,picture,0.006106371408968213,0.6965740323286645,0.46014483413275986,0.019051158265758435
3604,a_850,table,0.9820820987513335,1.8811854110154895,0.848729667663574,0.6151015330600362
3605,a_878,picture,0.024674628204241076,1.5787049479673045,1.2463251824062254,0.012540598889041247
3606,a_922,chair,1.3775144617794564,0.8504224192109248,0.9829463815295894,1.6479029757168056
3607,a_1067,table,0.5069208616988232,1.1031607688681255,0.41558565812074194,1.1057088965983608
3608,a_1151,table,0.5912746552300796,1.703322970097787,0.9257484376430539,0.3749723742285086
3609,a_716,picture,0.18774588041063772,1.6735084844760952,0.9472694781495687,0.11843197006186132
3610,a_927,stool,0.12416104160880759,0.48148169029531473,0.606432809669979,0.4252290057913264
3611,a_952,stool,0.11421051894880917,0.43142010271549225,0.6305922076368451,0.419814202836573
3612,a_981,stool,0.11947604882320409,0.43142010271549225,0.625176505213012,0.44297358074782345
3613,a_1002,stool,0.11242623980272376,0.43142010271549225,0.6322221740305429,0.4121901257487952
3614,a_2449,cabinet,0.40908472323273903,0.9724050834811102,0.974279137650041,0.4318000000000026
3615,a_450,picture,0.01802940226170453,1.0084707736968996,0.7038555530936819,0.0254000441029314
3616,a_481,picture,0.04528674393644809,0.6733509531179934,1.3239322108561271,0.05080001830842916
3617,a_749,bed,4.596791743481984,1.923542520546707,1.137062454223632,2.101690292358398
3618,a_781,stool,0.08914876803094286,0.44672313360315463,0.44672315624657,0.44672312825500743
3619,a_808,stool,0.11542354779880006,0.48689068677235625,0.48689071145177565,0.4868906809433243
3620,a_856,chest of drawers,0.09869440426578455,0.5684122914909642,0.5156808506067424,0.33670383638159573
3621,a_896,plant,0.06180781977415338,0.3157957494258881,0.6519098877906813,0.3002268821001053
3622,a_932,lighting,0.056122766846101846,0.36142783459536354,0.6137589844545897,0.2529994722310689
3623,a_986,chair,0.2139653459086858,0.5736420154571534,0.7482767868173816,0.4984713643789306
3624,a_1026,table,0.35303340851653986,1.5240001082420411,0.760001470388763,0.30480099152352297
3625,a_1156,cushion,0.03310071106296147,0.39966696264620954,0.3993969445513058,0.20736446480676834
3626,a_1200,cushion,0.03299088476126032,0.4030539391864091,0.3993969445513048,0.20493968041003097
3627,a_1242,cushion,0.01438527530533631,0.4383264500440995,0.27977906968151134,0.11730196245996714
3628,a_1430,shelving,0.010621023369206145,0.9144054412841798,0.05080050468444775,0.2286438560485834
3629,a_1500,chair,0.8835925922762753,0.75006777048111,0.7248209158005067,1.6252525062616938
3630,a_1540,table,0.3583848304396627,1.3715996742248544,0.4571998467281376,0.5714999139308932
3631,a_1592,plant,0.08767957344369,0.365865781903267,0.6817484475943886,0.35152197306174754
3632,a_1644,plant,0.05435737606560912,0.289707821558462,0.6448643365735098,0.290957733084716
3633,a_440,picture,0.032761832871389826,1.1644070916262783,1.068836682109523,0.026324007054660422
3634,a_659,chest of drawers,0.5830041653951912,1.2706966400146487,0.990754756069953,0.4630880885370511
3635,a_697,shelving,0.009409951472336916,1.3995320025643507,0.4338909775386049,0.015496154245807853
3636,a_733,curtain,0.4634647373592394,1.7688617273530904,2.498736149102893,0.10485820317698491
3637,a_553,lighting,0.4083857109637566,0.5052210688591016,1.599954035072471,0.5052212147945366
3638,a_625,shelving,0.40837740985300736,0.507117302456372,2.1232504844665527,0.37927310736878894
3639,a_839,table,0.2505838991150765,0.8663781884703035,0.6069616909720293,0.47652355324190765
3640,a_883,chair,0.5161308760234606,0.6741834799609063,1.1224239869619281,0.6820634767789625
3641,a_919,table,0.6186731944117883,1.4087182778001117,0.7098431100006689,0.6186923965026399
3642,a_1041,tv_monitor,0.01692283395735522,0.7768842800853226,0.5717303763350075,0.03810004532952416
3643,a_773,picture,0.0336096398713998,1.058577928332929,0.6249977528093456,0.050799866221875156
3644,a_801,chair,0.5982890282531111,0.8809996843338008,0.8441102207943915,0.8045186698436746
3645,a_849,chair,0.5982890282531118,0.8809996843338015,0.8441102207943917,0.8045186698436746
3646,a_897,table,0.08441126851846747,0.3941093852902566,0.5679617180206572,0.37710699249291857
3647,a_921,chair,0.4170846999134052,0.6479218006134034,0.9131335311211182,0.7049647067386503
3648,a_974,lighting,0.897325335733074,0.6868041455745715,1.5834606084226843,0.8251060247421247
3649,a_1131,picture,0.07022419229661774,1.255265921336736,1.101252988290977,0.05080002363372673
3650,a_1173,chest of drawers,0.10345660200686828,0.5093595658498704,0.6642898225154857,0.30575681419942313
3651,a_1271,lighting,0.03460343278086715,0.2617956383756999,0.5048866280835607,0.26179594122172
3652,a_1332,lighting,0.08672116218930644,0.35560284554957977,0.6857956377103074,0.35560277678762775
3653,a_1396,mirror,0.020647538973751562,0.6095958352088928,0.7619998157024386,0.04444996640086174
3654,a_1039,picture,0.0047201659311351405,0.2930826184668085,0.4396186713801936,0.03663456791028441
3655,a_1073,picture,0.002561051694658436,0.29556983063628917,0.3224568810099069,0.02687117102740056
3656,a_864,bed,5.839441234580501,2.6187984062425747,0.9795299668330704,2.2764153078383096
3657,a_1083,cabinet,0.025870039560817883,0.7181181956010345,0.709148596233593,0.05080002363372138
3658,a_1171,chest of drawers,0.22146476154384492,0.7342079592394074,0.5563970259687346,0.5421266350180732
3659,a_1213,lighting,0.20574255195301785,0.4497045913784366,0.9587273554446873,0.4772013695556848
3660,a_1247,chair,0.5603272249605308,0.7785618711038573,0.9323160664798346,0.7719433404456026
3661,a_1271,chair,0.49897736912329577,0.7490420043468511,0.8969664724663469,0.7426744211731986
3662,a_1326,mirror,0.008108794266872221,0.6603415832148354,0.6596858789688498,0.018614460230294227
3663,a_1363,lighting,0.20377328040545478,0.4542036076916034,1.724800389730369,0.26011045921951137
3664,a_1417,table,0.39685122894217734,1.1637074127566631,0.4201160371303558,0.8117357410638081
3665,a_1465,sofa,2.1172933860821987,2.3784850558983086,0.9901941672916665,0.8990011556337513
3666,a_1495,picture,0.0048597452708734465,0.3849579099381236,0.24850569376567166,0.05080002363372145
3667,a_1511,picture,0.00612494805792459,0.40463710399089864,0.2979701722308485,0.050800023633722255
3668,a_1062,table,1.4233751340814598,1.0778129974535344,0.5685962841704914,2.3225867325724248
3669,a_1423,chair,0.3637646097999442,0.5106724934938852,1.0687080056124734,0.6665287948449163
3670,a_1515,table,0.33217695075483744,0.8832313839257453,0.425814545151548,0.8832314185302779
3671,a_1647,lighting,0.01006962210488802,0.2549815773963928,0.30211521685123444,0.13071690872311592
3672,a_375,sofa,11.140767943350049,4.515858141624191,0.9740179325020197,2.532840749443579
3673,a_296,tv_monitor,0.11886438080892628,1.3832001963725478,0.8169433995633171,0.10519006468504813
3674,a_539,curtain,0.04771586881619,2.418749046428284,1.0415936600491196,0.01893972622673878
3675,a_619,lighting,0.10562878682301245,0.20802929997444242,1.4467078715529924,0.3509756117556595
3676,a_553,cushion,0.026453453839629146,0.5087934136390683,0.5121459364891054,0.10151896253228161
3677,a_581,cushion,0.02645345383962926,0.5087934136390668,0.5121459364891051,0.10151896253228239
3678,a_590,cabinet,0.47798620193203234,1.6938717485585109,0.5991632624031124,0.47096611155028895
3679,a_850,table,0.20424970411243412,1.137185497211785,0.3790617953598718,0.47382733168647045
3680,a_586,seating,0.19821493407090013,1.2192115564476678,0.4571888468576678,0.3555999363824965
3681,a_701,plant,0.8130078635852961,0.8351294434098477,1.232887864928932,0.7896186052858689
3682,a_736,plant,0.8919379800725044,0.8613250919163444,1.2715600700732463,0.8143867075261675
3683,a_637,cabinet,0.8750295209243159,1.4247360423134028,1.0420962144179706,0.5893597543268535
3684,a_547,picture,0.00860367329760728,0.533399938964847,0.635000688970151,0.025401347313433593
3685,a_586,picture,0.001687802506057985,0.29816791848821456,0.6065974633934895,0.009331686152566568
3686,a_624,picture,0.0069389314842705,0.5806780799258614,0.6295803978041153,0.01898042660684851
3687,a_935,picture,0.003123567113195466,0.2771330172234459,0.5916538477183059,0.01904999554157527
3688,a_987,lighting,0.24426039219320814,0.4699307680130005,1.1060770596052583,0.46993066370487213
3689,a_1037,chair,0.6969842730247371,0.8341423416137663,0.9601812934875482,0.8702210235595721
3690,a_1090,table,0.13077933336262842,0.7722724221237957,0.546064585064167,0.31011629121923473
3691,a_1608,table,1.350183048487069,1.8000982022284029,0.7500619627535344,0.9999984133839637
3692,a_2697,table,0.08622935953456198,1.7822397156189647,1.0425260528175924,0.046408990994137825
3693,a_482,towel,0.013437698978640444,0.18126277794776516,0.27311343545084016,0.2714396029792959
3694,a_548,shower,1.2982423855768435,0.8717510163665096,1.938225156600803,0.7683500000000019
3695,a_632,toilet,0.29888827180424515,0.5398164971999987,0.7412341537999998,0.7469771191999987
3696,a_679,toilet,0.020819152076588795,0.7206179909832704,0.887210286191217,0.03256352182022758
3697,a_953,bathtub,0.7090360229121841,1.5245513069999994,0.5081563116000001,0.9152272272000008
3698,a_459,curtain,0.04575590693865412,0.5922045111656203,2.4360043965271023,0.03171738609671773
3699,a_500,bed,3.9931575991864574,1.5986334085464495,1.1653119961267242,2.1435091859815647
3700,a_540,cushion,0.08843110863902649,0.6604000329971316,0.5079999715089802,0.2635932564735413
3701,a_582,cushion,0.0884311086390265,0.660400032997133,0.5079999715089797,0.26359325647354104
3702,a_614,cushion,0.03202676024662341,0.45846237242221816,0.45743985402077647,0.152712754905224
3703,a_646,cushion,0.08843110863902619,0.6604000329971298,0.5079999715089798,0.2635932564735413
3704,a_678,cushion,0.08843110863902638,0.6604000329971315,0.5079999715089798,0.26359325647354126
3705,a_710,cushion,0.08843110863902631,0.6604000329971316,0.5079999715089798,0.263593256473541
3706,a_762,chest of drawers,0.07732097177803227,0.4198367572386026,0.5351414818192173,0.3441503597150568
3707,a_630,cabinet,0.7954127133504869,1.6022086149706174,0.9143999481201173,0.542921790716095
3708,a_860,picture,0.02282326409118347,0.9506560323672194,0.9321442239775308,0.025755574071203435
3709,a_930,picture,0.014282458435649792,0.7185408857032257,0.7717564174497883,0.025755574071203623
3710,a_950,table,1.671576023916414,2.1418113708496107,0.7619999647140505,1.0242122411727907
3711,a_416,bed,3.1986887208641726,1.4846841107524111,1.0822494985211304,1.9907215829877316
3712,a_485,chest of drawers,0.14267149915841798,0.6344011779054805,0.7495680759173334,0.30002825933625943
3713,a_559,lighting,0.1484498826665432,0.439617497713088,0.768108419026165,0.43962498186366017
3714,a_607,picture,0.02631624032407239,0.5748136388106433,0.9012242418559048,0.05080002363372138
3715,a_859,mirror,0.003952883976564393,0.38607726116068364,0.40283145519289376,0.025416542310267687
3716,a_875,picture,0.006103603042463704,0.29954259182335274,0.4011102713693204,0.05080002363372316
3717,a_945,picture,0.028760895792003933,1.0273600261879163,0.5510814983628206,0.05080002363372227
3718,a_1069,mirror,0.092154523646511,1.759174399498013,1.1785182853684053,0.04444996640086174
3719,a_1140,picture,0.04830328270812864,0.8703837205585492,1.4566000870455695,0.03810005086675883
3720,a_1177,plant,0.05516334011137264,0.4385400176013807,0.5369673355424976,0.23425747462278498
3721,a_1217,plant,0.03960287219765372,0.3020212135947641,0.535365490553466,0.24492824048864492
3722,a_886,picture,0.3061469046139688,1.4364249453729339,1.4875348116646196,0.14327809419686796
3723,a_1123,tv_monitor,0.02203773334380055,1.0922000000000007,0.6619875000000005,0.03048000000000072
3724,a_454,lighting,0.3749899158753619,1.22806875501082,0.24891292678964883,1.2267313257456174
3725,a_483,chair,0.4810376221288041,0.7109790742397312,0.8394170314380647,0.8060174584388733
3726,a_513,chair,0.48103762212880363,0.7109790742397304,0.8394170314380646,0.8060174584388734
3727,a_543,chair,0.4810376221288019,0.7109790742397295,0.839417031438064,0.8060174584388721
3728,a_587,chair,0.48103762212880347,0.7109790742397303,0.8394170314380646,0.8060174584388733
3729,a_613,chair,0.4810376221288044,0.7109790742397317,0.8394170314380646,0.8060174584388733
3730,a_275,mirror,0.014618999205513142,0.7833471844250703,0.7818673734160404,0.023868782381509815
3731,a_372,lighting,0.0977271250793134,0.26752827358350934,1.3654497614537167,0.2675282878193519
3732,a_781,tv_monitor,0.06377948544024721,1.5564680179756103,0.9433825050811477,0.0434363167807146
3733,a_1148,curtain,0.5922950595745999,2.508714497156394,1.8360007942560037,0.12859201626309866
3734,a_532,picture,0.00708168746960139,0.2031999975442905,1.8294303208735103,0.019050096735011124
3735,a_739,chest of drawers,0.25609649249467337,0.8001003265380883,0.800100281847886,0.400050446391104
3736,a_837,bed,6.392919488546093,2.407425522804261,1.1370346695184732,2.3354612588882433
3737,a_929,curtain,0.023282219082980116,0.8671851456165316,0.35518853665339645,0.0755881298771026
3738,a_1016,chair,0.3775951781036993,0.7010287344455746,0.740668237209321,0.7272218167781864
3739,a_1108,chair,0.3775951781036982,0.7010287344455738,0.7406682372093211,0.7272218167781849
3740,a_1158,cushion,0.021116701301736485,0.4568032473325738,0.45381631918767856,0.10186307567917385
3741,a_1218,chest of drawers,0.30485339815333623,1.197905701045416,0.7332040946207949,0.3470911393067455
3742,a_1283,mirror,0.12747439082548007,1.4299373078245061,1.143943174575269,0.07792942943911374
3743,a_941,picture,0.03758854783953328,1.5232239405259747,0.7141367224205658,0.0345549624223107
3744,a_987,picture,0.08213178959055656,1.1138998560509372,1.3931748476129007,0.05292483502870841
3745,a_1246,bathtub,2.085802799722201,1.983314799640866,0.5784668578809772,1.8180386489755729
3746,a_5536,shower,1.9874813091038988,0.7579065359999992,2.2099999995999995,1.1865748176000004
3747,a_5284,mirror,0.05147116253602846,1.3359690965132363,0.8667545460558124,0.04444996640086175
3748,a_5121,stool,0.09904216228522575,0.49401374816894617,0.5153368949890132,0.389036045074466
3749,a_5156,stool,0.09904216228522496,0.49401374816894617,0.515336894989014,0.3890360450744623
3750,a_5224,curtain,0.07831416348594136,1.1827682248961973,0.5650940525650867,0.11717094381238087
3751,a_5452,lighting,0.012402081676147512,0.19091088324785233,0.34028171576637156,0.19090850922077607
3752,a_5416,mirror,0.03983529106313178,1.0955025944818597,0.8180562128226774,0.04444996640086263
3753,a_5438,cabinet,1.0121673363039136,1.9273055557132515,0.9398079531605641,0.5588080178622247
3754,a_5648,lighting,0.017845955487325052,0.7938371276855465,0.17045709609985418,0.13188436508178647
3755,a_6164,curtain,0.22305563741055837,0.6028203514638886,2.4083612210592973,0.1536397784948349
3756,a_6182,curtain,0.19098202138711945,0.5140656804224922,2.4180774245514702,0.1536397784948367
3757,a_6216,lighting,0.09057367811735358,0.3810567706823352,0.6237672443176234,0.3810568356627969
3758,a_6234,lighting,0.09057367811735369,0.3810567706823367,0.623767244317622,0.38105683566279674
3759,a_746,picture,0.05959386306611692,0.6610436062549717,1.2274165714246563,0.07344791085569383
3760,a_942,picture,0.054744172318495966,0.8839378034080868,1.2191358827701804,0.05080004210076973
3761,a_974,bed,4.5462057652329815,1.6275173950195307,1.354672393798829,2.062002410888672
3762,a_1008,cabinet,1.7957243139452248,2.4817170313084107,2.1281797290264333,0.3400001429533371
3763,a_1044,picture,0.019498439227965302,0.48419284238853827,0.7639395294447273,0.0527135786945574
3764,a_1061,picture,0.028176769037631073,0.8693068563595201,0.638049149600249,0.05080002815268924
3765,a_1123,chest of drawers,0.10611543949801398,0.46340205882815694,0.4941520973624716,0.46340421014657046
3766,a_1165,lighting,0.01714268480470765,0.16833169256569172,0.5974545890251061,0.17045433413614197
3767,a_1223,table,0.09946433558757516,0.8018949709339933,0.5090999062661767,0.24363903968364653
3768,a_1307,picture,0.012585665961872258,0.4064087420701991,0.6096058243264024,0.050800039724601585
3769,a_675,chair,0.998157286107095,0.710680156946184,1.3317783468162543,1.0546123242383416
3770,a_1005,chair,0.530782792875964,0.9471570184312775,0.7467681402452493,0.7504280731423726
3771,a_774,table,0.4334158709119281,1.5089860897946636,0.3313584456025305,0.8668052433271789
3772,a_992,cushion,0.04009000594596214,0.4981110543012616,0.4948078779389724,0.1626572161912899
3773,a_934,toilet,0.24796778261360167,0.463226525497486,0.6826746119866428,0.784130029400002
3774,a_970,mirror,0.05939350038114301,1.4384614994103053,0.8127867467232875,0.050800041318132635
3775,a_742,stool,0.1872619172956912,0.5857477188110352,0.779507557014826,0.41012715922071663
3776,a_563,tv_monitor,0.07806552618057593,1.2426920251257396,0.7893960817233455,0.0795794280770663
3777,a_622,table,0.27727135385887675,1.1000741720199585,0.4201160371303559,0.5999482274055481
3778,a_696,lighting,0.049845594569443735,0.3036883920431137,0.5409327307096744,0.30342777197881365
3779,a_916,sofa,0.9911952200428347,1.4204091644287118,0.8833330338903809,0.7899893951416022
3780,a_1000,curtain,0.16287009839361194,1.8000980615615845,0.7036086802423516,0.12859201626309846
3781,a_1031,curtain,0.14788384960302461,1.800098061561584,0.6388671786571694,0.12859201626309866
3782,a_461,bed,1.8233989268423203,1.1831703802233462,0.9730788386844709,1.5837490880229135
3783,a_494,cushion,0.03750342256384953,0.4961683193066353,0.38166789745227625,0.19804151500641698
3784,a_546,cushion,0.028176876456686366,0.45106210846057593,0.34697081586570544,0.18003774091492541
3785,a_578,cushion,0.021169704325083652,0.41005646223688785,0.315428014423369,0.16367067355902248
3786,a_600,cushion,0.02817687645668625,0.45106210846057415,0.34697081586570544,0.1800377409149254
3787,a_632,cushion,0.013582472744779557,0.3444495660572642,0.3436813328480665,0.11473535304674963
3788,a_654,cushion,0.02817687645668625,0.45106210846057415,0.34697081586570544,0.1800377409149254
3789,a_706,table,0.40543269817248867,0.8651937265753258,0.5416163869642252,0.8651942293792005
3790,a_749,table,0.40543269817248795,0.8651937265753273,0.5416163869642253,0.8651942293791972
3791,a_793,lighting,0.06610922990492715,0.3450885837451505,0.5552108180194382,0.34504329023081765
3792,a_853,lighting,0.066109229904927,0.34508858374514895,0.555210818019438,0.34504329023081853
3793,a_891,curtain,0.5059437103459474,1.4129769257679468,1.9396148806547335,0.18460847052894103
3794,a_927,curtain,0.022197417553517756,0.3916760031931563,1.9147293983419422,0.029598389551640736
3795,a_963,table,0.7500207819509112,1.381042718887329,0.9022467375961303,0.6019228972720017
3796,a_1001,chair,0.22481934769850873,0.4878571331501023,0.8233781320205308,0.5596824585887903
3797,a_1053,picture,0.0699752620832438,0.7199778775106226,1.0799539037495027,0.08999536917455582
3798,a_443,chair,0.6479261532890352,0.8450506925582886,0.8853557559837446,0.8660140406921757
3799,a_499,table,0.47065207965433337,0.942652169765396,0.5887035984115324,0.8481092894236144
3800,a_758,shelving,0.34575813800504135,0.5842293436478765,1.6642701701587705,0.3556028356744263
3801,a_802,chair,0.5433978916634447,0.6373361647129059,0.8999241157548648,0.9474220681828118
3802,a_604,picture,0.00324918193593354,0.5449658336037768,0.7104711606062803,0.008391861373782561
3803,a_704,picture,0.018163346092127886,0.6177387824317861,0.6276448314961405,0.046846487513663604
3804,a_944,picture,0.01662164706842521,0.41133328934252233,0.7954559709924267,0.0508000397246029
3805,a_1024,table,1.3558467159803471,1.9484084039331107,0.7275557298269203,0.9564545424861091
3806,a_1141,seating,0.23207119661124712,1.5503837911490481,0.4318042320079153,0.34665313156952005
3807,a_1205,chair,0.19688381128253382,0.4915875854427575,0.8837432621361367,0.4531927833460313
3808,a_1233,chair,0.15876384906236557,0.45352205634117315,0.8372838497161861,0.41810031235218414
3809,a_1309,chair,0.15876384906236538,0.45352205634117215,0.8372838497161872,0.41810031235218403
3810,a_1012,lighting,3.4821952076756784,1.2274974882602676,2.3011423929378245,1.2327897308490008
3811,a_7117,stool,0.05747967974610714,0.3208246716778387,0.5665735808300771,0.31622067518922137
3812,a_7237,table,0.6745132743167367,0.9950678371183166,0.6909136922772348,0.9811016642508625
3813,a_10744,cabinet,0.4737493846034885,0.7620000000000025,0.9973081521752296,0.6233964408512895
3814,a_10848,picture,0.08644297257029862,1.504493821321626,1.1310332435705133,0.050800023633721915
3815,a_10890,table,0.6619826138741456,1.5380480081468928,0.8699560398549384,0.4947426878151751
3816,a_10908,table,0.6839160109569771,1.6596797292937668,0.8699560398549382,0.47367577421519463
3817,a_11064,picture,0.05196846477683026,0.972855084533647,1.0515445142662825,0.050800042100769785
3818,a_464,stool,0.07292054745585193,0.34787641330198954,0.6583763298502135,0.3183836286718185
3819,a_561,stool,0.041161748004077785,0.2875011680181725,0.5441126692976977,0.26312696584447887
3820,a_599,sink,0.03361814899252956,0.39220444858074377,0.17475892603397422,0.49048069119453475
3821,a_1749,sofa,4.669273908636391,2.717371987193971,0.7998760532291693,2.148214096893857
3822,a_1482,cabinet,0.35101091087999925,0.761999999999997,1.0668000000000009,0.43180000000000046
3823,a_1554,cabinet,1.2745416972929908,0.7161767275992728,2.3664936968307693,0.7520184432370263
3824,a_1990,refrigerator,0.8980204172692676,0.6084909407500048,1.4010631745000088,1.0533540655000044
3825,a_2114,table,0.19652972421088646,0.6251552213891998,0.5028665797573356,0.6251548549922288
3826,a_2212,cabinet,0.45822300809704797,1.6386528990485418,0.6823794977283769,0.40979244884152816
3827,a_2453,tv_monitor,0.1642103456528458,0.8059412479691993,0.7221076166371986,0.2821598435905894
3828,a_2601,picture,0.022125951640959377,0.4571999907493601,0.9144000327783106,0.05292483502870838
3829,a_2639,cabinet,0.6413796412290509,1.803403317928319,0.800100311662041,0.4445062445365411
3830,a_2675,chair,0.35606492458745237,0.5703573226928693,0.8212972804685724,0.7601193487644213
3831,a_2787,cushion,0.02807973950675311,0.4256554537925563,0.43674087048249144,0.15104662887703668
3832,a_2825,cushion,0.016183304166587018,0.3899916771387894,0.381035048830876,0.10890477765869373
3833,a_3001,cushion,0.06643960078063603,0.6003636663610301,0.4618181559172553,0.23963023315776416
3834,a_3043,cushion,0.06643960078063632,0.6003636663610277,0.46181815591725395,0.23963023315776688
3835,a_3087,cushion,0.06643960078063635,0.6003636663610302,0.46181815591725545,0.23963023315776522
3836,a_3109,cushion,0.048131122313662976,0.5391969073812003,0.4147668078456449,0.21521602300963272
3837,a_3347,lighting,0.0223821058922829,0.2423492376503127,0.3810813595692637,0.24234919541300784
3838,a_1702,lighting,0.01661883879392503,0.17651874542236332,0.5333539199829103,0.17652017593383817
3839,a_1743,lighting,0.0873505125536924,0.36339433144926936,0.6613466406437198,0.3634612846834272
3840,a_2236,sink,0.0336181489925296,0.39220444858074366,0.17475892603397444,0.49048069119453486
3841,a_397,sink,0.07459920183942483,0.5974810719490049,0.2689880638094595,0.46416994929313543
3842,a_431,counter,0.12976974184755719,1.1937999725341797,0.23775577638259132,0.45720481872558755
3843,a_449,towel,0.008737810496981212,0.2572262578017378,0.08252785120000002,0.4116108220348983
3844,a_668,mirror,0.03840169092199072,0.8311059519465116,1.088484673065955,0.042449407928723204
3845,a_700,cabinet,0.2213793549510556,1.0385282189118408,0.46788318919322835,0.45559754425474885
3846,a_833,toilet,0.28389155433851254,0.4578086094,0.8235976670000005,0.7529279328000005
3847,a_514,lighting,0.0013273523595372604,0.22860000610351605,0.025400002002716082,0.2286000061035156
3848,a_281,mirror,0.05404242262767894,0.812395378672367,0.8124362259808195,0.08188004735133392
3849,a_426,sink,0.0745992018394252,0.5974810719490051,0.2689880638094595,0.4641699492931375
3850,a_787,towel,0.0029354624992757035,0.20713768065131832,0.2595969032439408,0.054590606597354784
3851,a_861,cushion,0.02907819350231898,0.4314291635690046,0.4453826475479486,0.1513298601279259
3852,a_973,picture,0.21370969336348344,1.04458964101982,1.5668657272306241,0.13057099852086257
3853,a_793,tv_monitor,0.025342178728929216,0.8263216170572019,0.48804069920009535,0.06284037883803917
3854,a_801,sofa,6.500526054494276,3.021273493766783,0.9210811401606074,2.3359340264129056
3855,a_845,lighting,0.4056073145720148,1.2606216026288157,0.25551094871868996,1.2592487216587354
3856,a_1662,cabinet,0.46175264100900076,0.8382000000000003,0.8763000000000005,0.6286500000000005
3857,a_1692,counter,0.05423552776944815,2.3923303031706458,0.05080001826338065,0.4462712001578142
3858,a_1548,sofa,7.374450231863218,2.7826138995570675,0.955300680616171,2.774192617667139
3859,a_1802,cabinet,0.14791071278938084,0.9147577625673824,0.3558535092106407,0.45438320807498833
3860,a_1878,mirror,0.007606269434519457,0.5969049780458441,0.8001116261361445,0.015926337815948877
3861,a_1922,chair,0.3860322255820673,0.6660791015625,0.8447822189331056,0.6860456085205078
3862,a_1945,chair,0.3860322255820678,0.6660791015625004,0.844782218933106,0.686045608520508
3863,a_1974,chair,0.38603222558206746,0.6660791015625002,0.8447822189331055,0.6860456085205081
3864,a_1999,chair,0.38603222558206746,0.6660791015625004,0.844782218933106,0.6860456085205074
3865,a_2024,chair,0.3860322255820671,0.6660791015624993,0.8447822189331062,0.6860456085205078
3866,a_2049,chair,0.3860322255820665,0.6660791015624988,0.8447822189331055,0.6860456085205078
3867,a_2088,chair,0.3860322255820674,0.6660791015625005,0.8447822189331053,0.6860456085205078
3868,a_2113,chair,0.3860322255820684,0.6660791015625006,0.8447822189331063,0.6860456085205086
3869,a_2550,lighting,0.00413130043391663,0.1919396431689907,0.11213918939842271,0.1919396431689906
3870,a_648,toilet,0.22231847262053409,0.39054808860000034,0.8318894462,0.684282477
3871,a_711,shower,3.9165544551979625,1.5576689046002294,2.1335999999999986,1.1784631756609842
3872,a_963,sink,0.6722404708975687,1.287925844413019,0.9191766556882707,0.5678515434563534
3873,a_459,picture,0.14407841912747052,1.1858822959281845,0.9220753780508499,0.13176222617163272
3874,a_570,bed,6.7141874315948895,2.187862157821662,1.3461800994748836,2.2796613598359015
3875,a_626,picture,0.10824824878097042,1.0780748144801713,0.838250343682591,0.11978384197421206
3876,a_618,curtain,0.022117631437455192,0.2843417685596723,0.6909356969684124,0.11257976182681517
3877,a_726,curtain,0.052340349466481854,0.5213207602500917,2.548504829193129,0.039395456493235066
3878,a_741,bed,6.268280059763581,1.6166567474365228,1.7607403461456304,2.2020909744262687
3879,a_1113,bed,2.5191948191415094,1.2504041290283219,0.9921310234069822,2.0306838989257825
3880,a_509,bed,5.3011460293949,2.0571203231811603,1.138397115545046,2.2636865286475576
3881,a_564,stool,0.06682261768779765,0.49931147122040187,0.30352250372362094,0.4409212651274847
3882,a_792,chair,0.35173216526844603,0.605496719710786,0.7856930166927801,0.7393454384959608
3883,a_852,table,0.5290678414845098,1.8033977746963512,0.6665476835796381,0.44013774244841053
3884,a_892,tv_monitor,0.05088378154969004,1.9538698928614382,0.8544148263264639,0.030479999999997176
3885,a_944,picture,0.017896286570407646,0.740500640824087,0.8420264427058807,0.02870197333253088
3886,a_970,picture,0.07867095413154865,1.3136391346777927,1.6037138648133553,0.037343193536214514
3887,a_1000,picture,0.0070039708817155885,0.5351904636716682,0.5234718603263768,0.025000150595968492
3888,a_1034,chest of drawers,0.21188405519772577,0.7397503351180038,0.626474566397611,0.4572036211236283
3889,a_1081,lighting,0.042429452778676914,0.31041191380423017,0.5119895515439081,0.26697337456383363
3890,a_1128,lighting,0.030168792467587992,0.2539918571710586,0.4571761529140257,0.25980922361423225
3891,a_1277,picture,0.061499290212283585,1.7428364793718778,0.9261623851604881,0.03810011820923265
3892,a_862,table,1.4601100273239487,2.32270142937859,0.701419656924192,0.8962192412585992
3893,a_1347,chair,0.4211759659278322,0.7870602920532234,0.7055991862684489,0.7583985725402821
3894,a_1380,chair,0.42117596592783363,0.7870602920532229,0.7055991862684489,0.7583985725402852
3895,a_1584,table,0.17506672610303678,0.5589355659484871,0.5603361892700196,0.558976039886474
3896,a_1622,sofa,0.9900669405841936,1.461227834224708,0.8361728932440775,0.8103087680350933
3897,a_1674,chair,0.20535807774683673,0.46881291270255687,0.9398534250259447,0.46607101711185805
3898,a_1727,sofa,0.9900669405841913,1.461227834224701,0.8361728932440768,0.810308768035096
3899,a_1859,table,0.6266089302704672,1.1613427549037638,0.46459630626290727,1.1613427484045875
3900,a_1915,sofa,1.0116058493678395,1.904882550239563,0.7743633200330983,0.6858013809175345
3901,a_1991,chest of drawers,0.36209043448802,1.512080907821657,0.568891436249639,0.42093266209700714
3902,a_2071,stool,0.1656713505536264,1.1429755687713623,0.3808371196696073,0.3806021115316298
3903,a_2147,cabinet,0.7454759589436296,2.1033422003255238,0.7762150001248636,0.4566060650366375
3904,a_2181,picture,0.002000858734654037,0.3305225968360938,0.48272189096551527,0.012540598889040138
3905,a_2198,picture,0.002000858734654178,0.3305225968360938,0.4827218909655151,0.012540598889041027
3906,a_2221,picture,0.0020008587346540367,0.3305225968360938,0.48272189096551515,0.012540598889040138
3907,a_2244,picture,0.002000858734654038,0.3305225968360938,0.4827218909655154,0.012540598889040138
3908,a_2292,lighting,0.06470789358193904,0.35058110117103775,0.5264158241239878,0.35062253553286465
3909,a_2393,plant,0.23420620813406867,0.7517270892858505,0.6612508186523749,0.47116386890411377
3910,a_1231,lighting,0.04125928658079341,0.22558671236038208,0.8006681003947023,0.2284313325629057
3911,a_1314,cushion,0.01455166600648403,0.3555202924298192,0.35500826351727527,0.11529483746650132
3912,a_1362,picture,0.0009292307837609204,0.3583710108975447,0.2606331749525939,0.009948578302626895
3913,a_1438,lighting,0.0058934517980293085,0.22837219597388625,0.2539998766344269,0.10159983488495783
3914,a_1596,refrigerator,1.1111045295780513,0.9144001143000005,1.8224500000000008,0.6667500000000008
3915,a_1880,counter,0.6157241755279852,1.448830783367157,0.8500462084365767,0.4999493481101318
3916,a_1916,picture,0.012585665961872093,0.40640874207019906,0.6096058243264003,0.050800039724601107
3917,a_2124,chest of drawers,0.4562231234104502,1.52400733947754,0.7366054916381837,0.4064014816284188
3918,a_697,picture,0.34773540843729017,0.09603354515325875,1.9028869026112067,1.902886902611205
3919,a_1035,curtain,0.3577200851045031,2.1262322107770877,2.566776138894268,0.06554576535519406
3920,a_1093,chair,0.4840061097211076,0.7438210248947147,0.8396575601922003,0.7749616139610362
3921,a_1147,table,0.16564267621129272,0.5548727930342796,0.5380357640815705,0.554839872238988
3922,a_1215,table,0.18424192864923233,0.7104381737223046,0.3650578007888896,0.7103960677632642
3923,a_1405,cushion,0.08303389274054278,0.965465541516139,0.544468711981181,0.1579594790514971
3924,a_1535,picture,1.313526356375088,2.435890719223438,2.435890858703664,0.22137224282009968
3925,a_1588,picture,0.307442410702243,1.5011800903193886,1.5011801762776544,0.1364263186555541
3926,a_1627,picture,0.28590871088301534,1.4652801491136027,1.4652802330162213,0.13316375419027743
3927,a_1739,plant,2.6376747382696326,0.9483080980169469,2.9757055283118232,0.9347206320870778
3928,a_1857,shelving,2.1721140851788814,1.8455841558338997,2.8920653942901398,0.4069496411203737
3929,a_950,chair,0.8835925922762761,0.7500677704811103,0.7248209158005074,1.625252506261693
3930,a_980,chair,0.8835925922762816,0.750067770481114,0.7248209158005076,1.6252525062616947
3931,a_1043,chair,0.8835925922762748,0.7500677704811092,0.7248209158005069,1.6252525062616943
3932,a_1072,chair,0.8835925922762702,0.750067770481108,0.7248209158005061,1.62525250626169
3933,a_1105,chair,0.883592592276275,0.7500677704811108,0.7248209158005057,1.6252525062616934
3934,a_1149,plant,0.19102719874651317,0.5090756565332414,0.4937946616186979,0.75991757127994
3935,a_1219,sofa,1.409447230175973,2.1502529144287035,0.8396879959106435,0.7806229782104486
3936,a_1275,sofa,2.439563966236724,2.3365531921386737,0.990499877929687,1.0541007232666033
3937,a_1357,table,2.3153909259802785,3.8057586029832557,1.0613772793774627,0.5732093985173806
3938,a_2192,counter,0.9592954443379147,2.2960954384927876,0.8740520230174135,0.47799699228558656
3939,a_2270,plant,2.8979059045173887,1.5438300554957038,2.5042889569854414,0.7495495534083896
3940,a_2338,chair,0.35065986220284057,0.6806550621986401,0.8145969115461458,0.6324354708194723
3941,a_2367,chair,0.35065986220284096,0.6806550621986397,0.8145969115461452,0.6324354708194737
3942,a_2396,chair,0.35065986220284145,0.6806550621986388,0.8145969115461452,0.6324354708194755
3943,a_2442,table,0.4502394524991674,0.7880295437561642,0.7249091084952559,0.7881656277214958
3944,a_2475,chair,0.3506598622028396,0.6806550621986389,0.8145969115461447,0.6324354708194724
3945,a_2605,chair,0.4170846999134008,0.6479218006134011,0.9131335311211175,0.7049647067386461
3946,a_2747,mirror,0.02064753897375159,0.6095958352088935,0.7619998157024388,0.04444996640086174
3947,a_2777,cabinet,0.9604130690536022,1.8287999629974374,0.939800019189293,0.5588000127792037
3948,a_2829,plant,0.4536087043765361,1.2158665359890464,0.6026680275890559,0.6190380180974108
3949,a_2907,picture,0.5296727749475213,1.830253127332146,1.4231018964598288,0.2033576412624703
3950,a_2945,chair,1.3241633264936021,1.8197511291503932,0.8690165558457373,0.8373393630981459
3951,a_3103,chair,0.21899712586169995,0.4075032025575608,1.0718822698103698,0.5013722601618674
3952,a_477,shelving,0.4246028216256332,0.5740318347330247,2.4267872694784356,0.3048001592686762
3953,a_770,towel,0.04260175327581897,0.23740313199999888,0.634204851562511,0.2829511534573842
3954,a_824,shelving,0.6019031288193768,0.8100059032440203,1.7299296925632415,0.42954628163097436
3955,a_511,chair,0.2540909690599098,0.4680274562402234,0.8881000680572557,0.6113022510923785
3956,a_540,chair,0.33819507981874064,0.5148302018642462,0.9769100748629819,0.6724324762016166
3957,a_563,chair,0.3381950798187387,0.5148302018642427,0.9769100748629824,0.6724324762016171
3958,a_599,table,1.0284310842861286,1.9119921842976653,0.6573566929860538,0.8182537284764382
3959,a_640,chair,0.3381950798187416,0.5148302018642446,0.9769100748629854,0.6724324762016184
3960,a_667,chair,0.25409096905991085,0.4680274562402219,0.8881000680572592,0.6113022510923807
3961,a_694,chair,0.2540909690599109,0.46802745624022357,0.8881000680572582,0.6113022510923792
3962,a_770,picture,0.2388923340830227,1.061020944401623,1.0610211143997341,0.2122043246070851
3963,a_1261,washing machine,0.8234838454516972,0.766295298699001,1.2771588311649964,0.8414222887675278
3964,a_1315,sofa,5.292220312674477,2.410304069519043,0.9120485699041971,2.407399215367587
3965,a_1363,sink,0.11031243593200424,0.7614026294716024,0.2690109117560358,0.5385675791883446
3966,a_1534,cabinet,0.6413645134913812,1.8033977746963523,0.8000974811830492,0.44449869906447337
3967,a_1604,table,1.0084803793596304,2.0183487491647827,0.7239222077094405,0.6902069747447966
3968,a_1636,shelving,0.05681051217199212,0.9906004071235706,0.2607222151837734,0.21996428185675962
3969,a_2049,refrigerator,1.0092785791102918,0.8255000000000005,1.6105909090909076,0.7591170307272727
3970,a_2309,lighting,0.16423388275246686,0.36236375100087764,1.2507578589495998,0.3623637733918041
3971,a_2413,chair,0.26339073131593177,0.48674069344997406,0.9716692905246282,0.5569091514213609
3972,a_2441,chair,0.2633907313159313,0.48674069344997406,0.9716692905246282,0.55690915142136
3973,a_854,picture,0.09251477248742489,1.2428566246020518,1.4652986156420875,0.05080002363372316
3974,a_1075,picture,0.0014773544353867715,0.3178265968890699,0.37066039606428397,0.012540598889041906
3975,a_1092,picture,0.001278452699875736,0.28075437261470537,0.3631113787918226,0.012540598889041021
3976,a_1254,chair,0.48928370262260323,0.7528309051618721,0.7748034631973622,0.8388257572413079
3977,a_1425,mirror,0.011141098486664421,0.5939817223070598,0.9845205962474377,0.01905154171623913
3978,a_1504,toilet,0.2320567193589773,0.49614419102016427,0.6812667295296889,0.6865450767777237
3979,a_1556,chest of drawers,0.08940363725517346,0.5428793242246475,0.641431675549314,0.2567446977550142
3980,a_1101,lighting,0.008090882317286382,0.23368923441134026,0.1481555899806089,0.23368946607139693
3981,a_1148,lighting,0.007210431607488364,0.1269669817331436,0.6153625554242337,0.0922867602264721
3982,a_1238,lighting,0.24442546810822288,0.566965428853036,1.6752231007037048,0.25734588262029084
3983,a_463,chair,0.879080121618098,1.4227122068405151,0.8011465470604302,0.7712575644657917
3984,a_498,cushion,0.009508572237697523,0.29473097612762084,0.27229894543057714,0.11847959702318171
3985,a_548,cushion,0.015871372825431874,0.3548641465912186,0.355101660339386,0.12595043379689674
3986,a_626,cushion,0.01552610617304886,0.44764272191307886,0.18129668061541857,0.19131154158564367
3987,a_703,chair,1.0037109050346567,1.5239973347195261,0.801146547060431,0.822076947457522
3988,a_807,cushion,0.02503049294037025,0.40865505683972564,0.3807087412265458,0.16088652691964245
3989,a_835,cushion,0.014602670826303312,0.3361036801637124,0.3131654298748518,0.13873473632507835
3990,a_863,cushion,0.016044680026097727,0.3233226252221158,0.30175779343211534,0.1644509810966164
3991,a_1001,table,0.9580529483075743,1.4020291566848797,0.7599680935725686,0.8991602659225492
3992,a_1207,stool,0.07901802032200461,0.3476657896987668,0.6716769038736997,0.3383792875226866
3993,a_1249,stool,0.05936740820586372,0.31605980881706064,0.6106153671579096,0.3076175341115329
3994,a_1283,shelving,0.053978368325100126,0.5999480485916153,0.4500881539629342,0.19989803481927923
3995,a_923,tv_monitor,0.09742791230851354,1.1199596555655449,0.642860044006068,0.1353208087072191
3996,a_1147,chair,0.24045558345655663,0.46657729148864835,0.9333844129743192,0.552141923898672
3997,a_2401,sink,0.19567684237398386,0.7361719041681012,0.4593147531999999,0.5786950901787362
3998,a_441,chair,0.2733276234417909,0.5871661438429661,0.7400117874741832,0.6290481385850519
3999,a_476,chest of drawers,0.05971720543780075,0.4007512693741915,0.48663106429617037,0.30621378700294577
4000,a_484,picture,2.4326296068423092,1.5160696880422393,0.8075461623237201,1.98696156274602
4001,a_508,picture,0.027556347686588923,0.6951805668352737,0.6629641841645689,0.05979074511375115
4002,a_531,picture,0.017091546852351834,0.6570565802463875,0.6827363804234932,0.03810005086675815
4003,a_757,table,0.09559417770050642,0.5106420045927272,0.44127361203829535,0.4242354417857188
4004,a_800,lighting,0.04846638875806861,0.25399096310138686,0.7517534326841883,0.2538323536747305
4005,a_829,lighting,0.04846638875806857,0.25399096310138686,0.7517534326841877,0.2538323536747305
4006,a_458,cabinet,0.5623190902999793,1.566929169048203,0.9144008157017172,0.3924613177333215
4007,a_985,microwave,0.03443614348465702,0.39999996200000065,0.26699997806400005,0.32243585754000076
4008,a_1065,picture,0.0036516170089365414,0.5003652850215223,0.2974125142206399,0.024537980212885557
4009,a_547,cabinet,0.6657278316809916,1.5104257768799647,0.8654238968997408,0.5092938616119952
4010,a_789,cabinet,0.4988829499772198,1.9195020430556144,0.7425504941524599,0.3500129326572737
4011,a_3976,oven,0.46189501562856494,0.694217555344191,1.0919440490349481,0.6093226161245558
4012,a_5488,refrigerator,0.9090214865586714,0.7109153243006697,1.63510524589154,0.7820068567307376
4013,a_5524,cabinet,1.989536293239384,2.3472519971756998,1.9857157366118834,0.4268497890822691
4014,a_5570,lighting,0.30376189810055376,0.5914816299035279,0.8682617956522275,0.5914817441768366
4015,a_5616,chair,0.20091353823110417,0.4850362688302997,0.9290905892848978,0.44583784043788915
4016,a_5680,chair,0.20091353823110392,0.4850362688302994,0.9290905892848969,0.4458378404378893
4017,a_5708,chair,0.2009135382311039,0.48503626883029954,0.9290905892848967,0.44583784043788915
4018,a_5732,chair,0.20091353823110367,0.48503626883029927,0.9290905892848972,0.44583784043788877
4019,a_5772,table,0.8762004933417656,1.2667593782639885,0.78321720123291,0.8831351043181251
4020,a_5812,plant,4.685447752678137,1.412107125473877,2.3462914292358303,1.4141696119744598
4021,a_5854,plant,7.490239472848891,1.6511347293853746,2.7434485629200935,1.6535463333129874
4022,a_5918,table,0.11630623422321068,0.3430511057376865,0.6067192322076919,0.5588000149802915
4023,a_895,mirror,0.024556349160896006,0.9125242270665077,1.7819642887338332,0.015101510882231668
4024,a_1099,mirror,0.02558228039586724,0.9599942106980457,1.7646161140505434,0.015101510882232116
4025,a_1121,table,0.733568927136417,1.1626922621076201,0.7419451539359434,0.8503629742578515
4026,a_1213,table,0.16588834050734214,1.1347123764745612,0.4495806420184141,0.3251789823935196
4027,a_1273,others,0.014615303081959777,0.6459968968378984,0.012590798139572536,1.7969009276089958
4028,a_1304,others,0.03767625876303371,1.704628630385233,0.034809744192618286,0.6349465397578999
4029,a_958,picture,0.002864573014784291,0.3725194724190164,0.5440575194220681,0.014134032972883414
4030,a_468,mirror,0.53189618397403,1.5943212322653395,2.3914819681195483,0.13950312428492895
4031,a_500,picture,0.008124496187044413,0.49530005455017356,0.5715000948184036,0.02870197333253266
4032,a_530,picture,0.023597425384760833,0.6096000671386728,0.7620000077077684,0.05080010847255778
4033,a_662,chest of drawers,0.08329334570355972,0.5909350488322241,0.4652563920320183,0.30295505924184746
4034,a_721,chest of drawers,0.0470169221966165,0.4883760734150618,0.38450941490249485,0.25037608201805645
4035,a_811,cushion,0.04551431506753632,0.7264288246631629,0.3911380888486735,0.16018610206705897
4036,a_839,cushion,0.03433212228942877,0.4386998116970069,0.4427290856838224,0.17676454037427894
4037,a_867,cushion,0.02925614849429509,0.538643673956395,0.3554904589056712,0.15278743460774524
4038,a_929,cushion,0.029256148494294826,0.538643673956394,0.35549045890567116,0.15278743460774416
4039,a_957,cushion,0.021234995207569742,0.4571987776149285,0.4572011677601229,0.10158738374408206
4040,a_979,cushion,0.021234995207570093,0.4571987776149278,0.4572011677601229,0.1015873837440839
4041,a_1007,cushion,0.029459265783645976,0.41583248972892833,0.39433061206328324,0.17965653004584672
4042,a_1045,picture,0.001785741440181263,0.1648121759154006,0.41636507160112374,0.026022858126368235
4043,a_1075,picture,0.0018003606257512763,0.2607430603674036,0.47005450199696913,0.014689213095007236
4044,a_1109,picture,0.0019664536686092634,0.20320001244545077,0.5080000142690093,0.019050056312914346
4045,a_1145,shelving,0.35430058839179973,0.5253977115687435,1.248708605396953,0.5400358511239297
4046,a_1187,lighting,0.016358173372860888,0.2106236859786605,0.49082045121626483,0.15823587307260148
4047,a_607,toilet,0.2095983663225695,0.4466634449999993,0.6525020477999992,0.7191601313999989
4048,a_954,picture,0.023011284011991283,1.2239388620029532,1.4800497270493769,0.012702956793710028
4049,a_1012,seating,0.31872835539003264,1.2229272663069701,0.5597195706063673,0.46563925040599213
4050,a_1066,picture,0.00720240622471471,0.6766142557973058,0.7048814290403507,0.015101510882232105
4051,a_1156,plant,0.19024089725703866,0.5035451948642741,0.8052081918576746,0.46919918060302834
4052,a_788,towel,0.06191600589224682,0.23740313200000096,0.8892597734922197,0.29328364263525963
4053,a_1031,table,0.16214100868788509,0.7841540316160893,0.4456462098739449,0.4639821505386842
4054,a_1081,picture,0.010696559923760283,0.8072546026595491,1.0566114714841195,0.012540598889041021
4055,a_1147,picture,0.030206260500653646,0.8390323461699968,0.7086865448102575,0.05080004210076917
4056,a_1171,picture,0.012585665961872062,0.4064087420701985,0.6096058243263994,0.05080003972460112
4057,a_1197,cushion,0.052134139976344834,0.6656827253745773,0.3417438256960859,0.2291681451833084
4058,a_1213,cushion,0.06314900842646107,0.710266139351753,0.34820131449209646,0.2553377448415768
4059,a_1289,lighting,0.0867211621893076,0.3556028455495839,0.6857956377103082,0.355602776787628
4060,a_1320,chest of drawers,0.08835362134037758,0.34785839903343113,0.720233221211548,0.35265391629159376
4061,a_983,picture,0.2167503347954605,0.8257733075913556,1.0398362266369165,0.25242594613186053
4062,a_1223,cabinet,2.20144015526292,2.764938114636394,1.679629125895177,0.47403244917238374
4063,a_795,chair,0.22808530403787444,0.4825450512403513,0.8494172461950977,0.5564656528971171
4064,a_864,chair,0.333768828276846,0.5581949225393101,0.8037837923924833,0.7439104296950734
4065,a_920,chair,0.5053863964616263,0.6442247390747065,1.1196641540527323,0.7006455612182612
4066,a_1196,cabinet,0.6747032378712642,2.0510449925077947,0.6477488064415011,0.5078447715414489
4067,a_1230,cabinet,0.6596976831376206,2.036157311655668,0.6379735082727798,0.5078447715414496
4068,a_1670,clothes dryer,0.5716573490240061,0.6858000254000033,1.0541000508000022,0.7907814258000018
4069,a_3212,washing machine,0.48935931996399556,0.6358795808105775,1.0807992590036948,0.7120458284512269
4070,a_486,table,0.10004782889238097,0.48564346521777146,0.612543464545281,0.33632039833977595
4071,a_528,lighting,0.04977566693162101,0.31034158329392086,0.5168174263924625,0.3103415802400765
4072,a_616,table,0.12493992447241276,0.5229763778145088,0.6596315718943944,0.36217438575024735
4073,a_652,lighting,0.05064357056545393,0.3121349368550739,0.5198039303673622,0.31213493378357693
4074,a_734,bed,3.322669472342348,1.661346821079162,0.9558018648789832,2.0924686644409594
4075,a_960,table,0.46505800702668104,1.1997043192386623,0.5880660483930751,0.6591842122835402
4076,a_992,chair,0.1303151586937981,0.36578100888566745,0.7960407507755582,0.44754682775639865
4077,a_1038,cushion,0.08843110863902683,0.6604000329971313,0.5079999715089808,0.2635932564735421
4078,a_1060,cushion,0.08843110863902674,0.66040003299713,0.507999971508981,0.26359325647354226
4079,a_1088,cushion,0.05444557424009473,0.6764267683029197,0.4182758557439817,0.19243275636741786
4080,a_1110,cushion,0.054445574240094795,0.6764267683029197,0.41827585574398213,0.19243275636741786
4081,a_1136,cushion,0.06112846381136544,0.5839198293093234,0.44916905183430467,0.233066810473324
4082,a_1158,cushion,0.04459569930678495,0.5256577307609352,0.4043520577037731,0.20981197171195284
4083,a_1298,curtain,0.005045574083272478,0.32581210675701294,2.102324937490154,0.007366200356628382
4084,a_1325,curtain,0.008080708187833038,0.3929989965727092,2.174978729508594,0.00945372506976483
4085,a_1369,picture,0.051303450439627134,0.9945374178391764,1.015456619974324,0.05080004210077146
4086,a_1393,chest of drawers,0.2000328999981664,1.4897977378576082,2.2033198169652914,0.06093917636771985
4087,a_699,lighting,0.004429662900164826,0.2930740456064434,0.04363105538812582,0.3464157265179347
4088,a_921,picture,0.0232918055198807,0.9532043902259787,0.6483252068623594,0.03768983307431962
4089,a_459,picture,0.14407841912747468,1.1858822959281865,0.9220753780508499,0.1317622261716363
4090,a_570,picture,0.09828239009730291,1.167214512825012,0.9133627626088812,0.09218955718801422
4091,a_608,table,0.3032016290553537,1.0800053477287275,0.7800179370732733,0.3599159015010301
4092,a_638,picture,0.0023298497300623003,0.26716790026989656,0.30533426519311646,0.028560650141125507
4093,a_688,mirror,0.02064753897375167,0.6095958352088947,0.7619998157024401,0.04444996640086175
4094,a_824,picture,0.03711153601886336,0.6317998153947765,1.2377731561321572,0.047455699068320825
4095,a_870,curtain,0.02954476276373374,0.4308436035124746,2.1062023381761437,0.03255822850680627
4096,a_894,curtain,0.022197417553519286,0.39167600319315843,1.9147293983419473,0.02959838955164254
4097,a_938,chest of drawers,0.1654184745475068,0.501930679743124,0.6736015353827883,0.489257172421498
4098,a_974,bed,5.047599450931221,1.7720045738001036,1.2486021198810089,2.2813713221278418
4099,a_1006,cushion,0.07200160677191295,0.5829227825540356,0.5827772632457922,0.21194762733520334
4100,a_1050,cushion,0.04414972847742881,0.49480479321389836,0.4948697664610905,0.18030310970503688
4101,a_1078,cushion,0.06700455892995547,0.5308308255355881,0.52880374960496,0.23870069978151454
4102,a_1108,cushion,0.046252518140375086,0.634908286826329,0.5030524553124316,0.1448141880430489
4103,a_1136,cushion,0.07840278236652376,0.6461361208727733,0.6446323754369453,0.18823281706544745
4104,a_1164,cushion,0.08364009984121082,0.541907665813758,0.5414286676313652,0.28506769285969474
4105,a_1186,cushion,0.11132497288865022,0.5960984323951325,0.5955715343945015,0.3135744621456612
4106,a_1208,cushion,0.08364009984120994,0.5419076658137562,0.5414286676313633,0.2850676928596938
4107,a_832,lighting,0.03920070330798669,0.29664295104063526,0.4454248760729498,0.2966780105784293
4108,a_923,sink,0.20687057982430807,0.5206218987430864,0.8798955738284534,0.45159088443284534
4109,a_1014,lighting,0.008239274232512875,0.4201236677130317,0.046680409957939574,0.4201236677130305
4110,a_1452,tv_monitor,0.04623138771959773,1.0025635117696607,0.5794610135347874,0.07957942807706875
4111,a_1684,picture,0.07648979520522362,1.1124792060927629,0.7416529026994323,0.09270665155647975
4112,a_1761,picture,0.08602226766496078,1.1549633445194891,1.4072886107553975,0.05292483502870814
4113,a_641,picture,0.07752206473423072,1.063570919246482,1.097512337471323,0.066412444530624
4114,a_1089,chair,1.2781431604680362,1.7149719238281254,0.8890449142456086,0.838298683166504
4115,a_1119,cushion,0.04631019624144482,0.6816851794719696,0.38032941328770287,0.17862113957978212
4116,a_1149,table,0.25020851429863383,0.6935542372396419,0.6068579610594992,0.5944763764932901
4117,a_1227,table,0.4411369080698744,0.8122672438621518,0.4496900327503682,1.2077059149742126
4118,a_1493,bed,6.2696002547910945,2.2002584338188202,1.137151598930358,2.5058079957962036
4119,a_4052,shower,3.4435857167989834,1.002056719900857,1.9558048006000013,1.7570862702010457
4120,a_1342,chest of drawers,0.052800783676681694,0.47392827616003974,0.432763809967157,0.25744046542500154
4121,a_1410,lighting,0.010069622104888078,0.2549815773963928,0.30211521685123516,0.13071690872311637
4122,a_512,bathtub,0.9360036899579,1.666037598893844,0.5799932222680458,0.9686566048600262
4123,a_878,sink,1.072131062069972,1.2725715009262635,1.0972418883470334,0.7678268711211038
4124,a_918,mirror,0.09109623810821232,1.1935473284363998,1.1935473949683855,0.06394714042504736
4125,a_5895,lighting,0.04555113985988784,0.35584066390991254,0.3597385501861572,0.35584157943725625
4126,a_6015,towel,0.02085063694233117,0.4571999999999995,0.08252785120000183,0.5526021460000007
4127,a_9450,shower,3.661560107414316,1.5746458155813343,2.0300000039999997,1.1454793004510972
4128,a_9511,toilet,0.21445400475249393,0.3767975445999996,0.830648910199999,0.6851861836000008
4129,a_420,tv_monitor,0.06358898758273866,1.0309999954000024,0.6930000109999999,0.08899999980000045
4130,a_455,table,0.8604688752282517,1.7248174693082587,0.6635361323823387,0.7518434949616883
4131,a_546,chair,0.220210878178913,0.5021831393241881,0.7964914496491995,0.5505484237277889
4132,a_577,chair,0.22021087817891202,0.5021831393241879,0.7964914496491998,0.5505484237277865
4133,a_622,chair,0.22021087817891485,0.5021831393241883,0.7964914496491992,0.5505484237277934
4134,a_653,chair,0.22021087817891277,0.5021831393241888,0.7964914496492002,0.5505484237277871
4135,a_688,chair,0.22021087817891122,0.5021831393241865,0.7964914496491993,0.5505484237277863
4136,a_737,chair,0.22021087817891322,0.5021831393241881,0.7964914496491992,0.5505484237277897
4137,a_791,lighting,0.09332146985587322,0.24730700879672232,1.525894666562472,0.24729799246515352
4138,a_859,chair,0.7969246003444576,0.8319503962993622,1.0293880998079068,0.93055202181662
4139,a_896,chair,0.7969246003444586,0.8319503962993612,1.0293880998079077,0.9305520218166214
4140,a_930,table,0.2772713538588773,1.1000741720199614,0.4201160371303557,0.599948227405548
4141,a_978,chair,0.8835925922762763,0.750067770481111,0.7248209158005067,1.6252525062616936
4142,a_1014,sofa,2.2560259868862627,2.362221360206606,0.990316590941186,0.9643827882558103
4143,a_1102,plant,0.17953592715922903,0.5430572373521074,0.6375621484816387,0.518541163035338
4144,a_1150,picture,0.4075551098506239,1.2678036561109158,1.267803859240016,0.2535608934007757
4145,a_2213,tv_monitor,0.017642778875458887,1.0501952769999998,0.6143146330000001,0.027346772000001345
4146,a_2247,picture,0.226213483047008,1.1906538771790491,1.1530661656682113,0.1647702221837813
4147,a_2485,table,0.3400181661209665,0.8589620292186737,0.4574737070028686,0.8652906606368007
4148,a_2597,chair,0.3328451357254321,0.5972861647605896,0.8858688458961622,0.6290574797028974
4149,a_2633,counter,0.5001404577040048,1.3843002319335926,0.8128060115164367,0.444503094306959
4150,a_2685,stool,0.04452498027017026,0.277255365255279,0.5792203577836706,0.2772553652552793
4151,a_2725,table,0.24536598896033462,1.5064967082362106,0.7698904333336672,0.21155205739677885
4152,a_2791,chair,0.6709263426971337,0.6602769470214854,0.5333999633789059,1.9050032806396549
4153,a_2862,chair,0.6709263426971297,0.6602769470214831,0.5333999633789065,1.9050032806396482
4154,a_3024,plant,0.01434114255681326,0.23387819528579717,0.27457857922394385,0.22331986952872643
4155,a_3177,plant,0.23420620813406798,0.7517270892858504,0.6612508186523743,0.4711638689041129
4156,a_639,mirror,0.01593953786347363,0.45956181478069813,1.7331504018997668,0.020012232403302296
4157,a_878,mirror,0.06896578543944883,0.5058730073069968,1.7148188408778058,0.07950124567601868
4158,a_914,sink,0.3022787456228987,2.0499039982307283,0.2809005357218135,0.5249543288884397
4159,a_987,toilet,0.22328690444626698,0.45239297379999854,0.6659419752000001,0.7411583602
4160,a_674,picture,0.027647738844658407,0.7640603919584945,1.0419004644402416,0.034730073307231775
4161,a_390,table,0.7602221151523313,1.0904531131440915,0.6327409173424845,1.1018122148954286
4162,a_398,picture,0.15928447409512247,1.4539161393798585,1.0281803923271793,0.10655277652832718
4163,a_431,picture,0.13101254318249164,1.3310520187733534,0.8873681305328414,0.11092106264292623
4164,a_673,cabinet,0.5468313088432271,1.9130275332768432,0.7599799346923826,0.3761231160937487
4165,a_713,picture,0.1513284613451593,2.4477444456493846,1.532613385162474,0.04033870282135599
4166,a_659,table,0.34829186833565784,1.4188939745698694,0.7163821265428663,0.34264835304591257
4167,a_556,picture,0.05143675246067165,0.6660917543055885,1.5201114545119248,0.05080003972460111
4168,a_771,picture,0.03420580815403794,1.024067371350089,0.6575176455923142,0.05080002363372227
4169,a_795,picture,0.04948137970397665,1.2787874329876607,0.7616922322487913,0.050800023633723185
4170,a_867,chair,0.2563778771618186,0.5856570601463317,0.772680086057739,0.5665489572957059
4171,a_947,sofa,0.9854531453773808,1.4474194645881653,0.8488887307986459,0.8020303503779864
4172,a_964,sofa,0.9854531453773792,1.4474194645881653,0.8488887307986456,0.8020303503779853
4173,a_1088,chair,0.48808273053713314,0.7705384492874146,0.8785472212448273,0.7209979295730595
4174,a_1109,chair,0.48808273053713164,0.770538449287413,0.8785472212448272,0.7209979295730589
4175,a_1195,table,0.5979599178644125,1.0474172898987604,0.5096808367951655,1.1200928626350704
4176,a_1238,table,3.363389141865014,3.1624071682424866,0.7500619476072876,1.417954185182736
4177,a_663,chair,0.2573318936499788,0.657657766077046,0.6603975609772501,0.5924997921557998
4178,a_691,chair,0.40831658633094087,0.7670689821243255,0.7702645829272574,0.6910710036754599
4179,a_718,chair,0.40831658633094475,0.7670689821243298,0.770264582927259,0.6910710036754611
4180,a_1001,chair,0.22840273830716776,0.6320273174555144,0.6346603361933348,0.5694087009158947
4181,a_1028,chair,0.33223604646507304,0.7161175728050058,0.7191009106063975,0.6451676463535806
4182,a_1087,picture,0.023503297321949567,1.1883164185288853,0.3893433690303608,0.05080002363372272
4183,a_1121,table,0.2042503998781981,1.0679489970207219,0.6759168374157432,0.28295615033025084
4184,a_1215,table,0.13025530764623225,0.5124956703186039,0.4991160072108565,0.5092179800861878
4185,a_1241,table,0.196286936472626,0.5875644662283024,0.5722249910531642,0.5838066699708747
4186,a_1316,chair,0.40831658633094353,0.7670689821243285,0.7702645829272585,0.6910710036754608
4187,a_429,mirror,2.6531732087632034,7.079458956605209,3.8347069511104706,0.09773122766546118
4188,a_640,mirror,0.01707587440457932,0.7725177052239686,0.7725181491806368,0.0286131596972896
4189,a_676,chair,0.4414056591651435,0.6280157454485912,0.8478518294711074,0.8289863944497019
4190,a_766,cushion,0.004427671744677701,0.3190692857873972,0.1875998625918406,0.07397038853453702
4191,a_868,shelving,0.021797273442031043,1.1408514757978716,0.0642733138704725,0.2972640370590271
4192,a_906,shelving,0.007971521782351498,0.9999979138374329,0.039878026430358204,0.19989801717489186
4193,a_948,cushion,0.023672045628815655,0.5609049304018311,0.3988012523123946,0.10582542428239301
4194,a_1088,curtain,0.704993977725376,2.0344580902988474,2.2867953588589507,0.15153374522924068
4195,a_602,table,0.04824031347194689,0.33943163913119195,0.4382958068975339,0.324257838991279
4196,a_279,picture,0.025675824925752582,1.298192189146179,1.5771287066976196,0.012540598889041576
4197,a_504,mirror,0.020647538973751555,0.6095958352088928,0.7619998157024384,0.04444996640086174
4198,a_594,cabinet,0.19113337944690167,0.914400024414063,0.43431774139404333,0.4812743759155281
4199,a_654,counter,0.08468631256058996,0.7790607900539362,0.23775577638259116,0.45720481872558794
4200,a_780,sink,0.06935798275307556,0.5830862656140959,0.26261567468241237,0.4529424212520519
4201,a_387,sofa,0.9911952200428378,1.4204091644287131,0.8833330338903822,0.7899893951416027
4202,a_664,curtain,0.41669548677215673,2.9496101108747137,2.0643110246433976,0.06843512287607023
4203,a_726,chair,0.4343393878087738,0.7875726222991912,0.7782397417080676,0.7086392435988206
4204,a_758,chair,0.43433938780877795,0.7875726222991949,0.7782397417080696,0.7086392435988222
4205,a_790,chair,0.43433938780877657,0.7875726222991942,0.7782397417080684,0.7086392435988218
4206,a_822,chair,0.43433938780877773,0.7875726222991947,0.7782397417080706,0.7086392435988212
4207,a_860,chair,0.4343393878087771,0.7875726222991943,0.7782397417080686,0.7086392435988224
4208,a_898,chair,0.4343393878087774,0.7875726222991948,0.7782397417080686,0.7086392435988224
4209,a_552,lighting,0.1845579182766406,0.9696024703979491,0.19652530670166035,0.9685465240478512
4210,a_644,lighting,0.03335183995475507,0.3860779953002931,0.22148043632507308,0.3900402069091796
4211,a_688,curtain,0.4218661364884402,3.5900692492284,1.2063487898997098,0.0974089690516422
4212,a_918,sofa,4.235010666390085,2.929160475730895,0.8991551962112334,1.6079653454261336
4213,a_982,table,0.36304244062809754,1.2334612607955928,0.43306779285625613,0.6796354088559254
4214,a_1052,chair,0.7516382396839646,0.7672532796859732,1.0741564221422115,0.9120162655147865
4215,a_1890,oven,0.7179045980190448,0.802321483999999,0.9671712940000035,0.9251558840000021
4216,a_2034,dishwasher,0.2917642047038981,0.5950000038000001,0.8200000110000003,0.5979999977999999
4217,a_2209,shelving,1.107969967752614,2.9758142528887954,1.0109201616611214,0.36830304634190786
4218,a_2251,shelving,0.8991993556192686,2.4150927701297578,1.0109201616611212,0.3683030463419081
4219,a_2299,counter,0.19865130972187753,2.272922173096992,0.2015213966369626,0.43369628598417814
4220,a_2839,stool,0.19368835543313617,0.43392825126647916,0.9608109891414641,0.46456621587276414
4221,a_3115,stool,0.19368835543313626,0.43392825126647905,0.9608109891414645,0.46456621587276425
4222,a_536,picture,0.059280430892503996,0.06031115749672188,0.8591728640554679,1.1440187338060375
4223,a_815,tv_monitor,0.03194187500000101,1.2250000000000023,0.7449999999999998,0.03500000000000105
4224,a_925,cabinet,1.195298853548085,1.0857572883264728,2.2527932190220077,0.4886775855054356
4225,a_1148,cabinet,1.033640747417985,1.05761444568634,1.9999531762987317,0.4886775855054352
4226,a_1481,curtain,1.3045434323112997,2.637107061304947,2.7247101614998166,0.1815559430402427
4227,a_1614,table,0.26325002510072515,0.873759984970091,0.9092832085406386,0.3313424646524634
4228,a_1740,shelving,0.050210541526054135,1.3963152395005223,0.09728934358758011,0.3696120777348017
4229,a_1955,table,0.04247527146285146,0.30480000376701355,0.4571999609470373,0.3048000335693377
4230,a_1993,lighting,0.42555449854049565,0.5266948391508103,1.4927952306986623,0.5412474758521046
4231,a_629,picture,0.1157680657645289,1.5578841931256524,1.2436840007808059,0.059750777238865425
4232,a_871,mirror,0.05627299737435945,0.7490299444832121,1.467697602655394,0.05118754294009918
4233,a_4815,stool,0.23427414016203085,0.7516193389892569,0.4615536160117256,0.6753116609388298
4234,a_4970,toilet,0.20959836632257106,0.44666344500000055,0.6525020478000007,0.7191601314000007
4235,a_4941,chair,0.6191163767781279,0.6790662705898276,1.0401947688606175,0.8764869761026777
4236,a_754,cabinet,0.49325481804195237,1.1780672239247079,1.0202728018705651,0.41037883410310594
4237,a_1123,cabinet,0.3517438196933953,0.3965248143396729,2.49458186146686,0.3555972099304197
4238,a_1187,cabinet,1.2631102305795725,0.8874829220662352,2.3468207414066957,0.6064588390345386
4239,a_784,cabinet,0.8554979559871245,0.6920133119044455,2.592666338687527,0.4768237711932056
4240,a_854,picture,0.00458718432919998,0.4079661584437546,0.3085387890464869,0.03644284570155645
4241,a_877,picture,0.006394589277129686,0.4037573435666313,0.3117656808459775,0.050800023633721395
4242,a_958,toilet,0.29888827180424704,0.5398164972000005,0.7412341538000002,0.7469771192000004
4243,a_1318,mirror,0.0970945369358626,2.2555133369731886,0.9684516833129391,0.044449966400861664
4244,a_1559,plant,1.3039970291510425,1.0194270594371717,1.779383555054665,0.7188708479399101
4245,a_1625,lighting,0.015516134183908814,0.11396989971399313,1.523329673344316,0.08937158469411964
4246,a_530,picture,0.04628324207627158,1.2259867401303641,1.857865553408512,0.02032000064849981
4247,a_798,bed,6.850085951236882,2.1703643413960894,1.3644291777266964,2.313195705413819
4248,a_1092,tv_monitor,0.6690987921829199,1.6398257914980823,1.0667550643383559,0.3824968120154324
4249,a_1399,lighting,0.1715856036123884,0.5453516833669063,0.5767139867002642,0.5455614871736074
4250,a_1479,lighting,0.09325966453991037,0.5799613677649642,0.27738234804760165,0.5797169029330824
4251,a_1599,lighting,0.07407363904249124,0.5371006476693427,0.25688303923165123,0.5368742494524348
4252,a_1624,lighting,0.09243395676151624,0.5782446594907924,0.27656128547607617,0.5780009182843493
4253,a_1722,lighting,0.07778248694727366,0.5459192276107707,0.26110076569854623,0.5456891121934042
4254,a_746,picture,0.0035485633557915453,0.34503206849415846,0.26827753149599437,0.038336176871424335
4255,a_770,picture,0.003072209510852794,0.3288457376275471,0.25569195095032765,0.036537729423597606
4256,a_804,picture,0.006322656349247187,0.3230756054261006,0.4846076139068644,0.040383613566217426
4257,a_827,picture,0.0028533582678291693,0.24781242412657117,0.3717141917727445,0.030975910916072318
4258,a_850,picture,0.0029026831389112762,0.2492322191247096,0.3738438588064964,0.031153381612049027
4259,a_938,shelving,0.4673836038676485,1.1863296236415097,1.5317561257217829,0.25720444627244415
4260,a_1158,chair,0.16778498872493303,0.43041129410266893,0.8858579639179374,0.44005336914656434
4261,a_1214,picture,0.011441873873326043,0.8603435290141711,0.860340198524975,0.015458061977381168
4262,a_1254,bed,5.091419231229504,1.899471282958979,1.231398228304838,2.1767452335204625
4263,a_1296,bed,14.519989343254485,2.703241187316332,2.7268960724996827,1.9697581920804936
4264,a_1358,picture,0.022125951640958867,0.45719999074935913,0.9144000327783068,0.052924835028707484
4265,a_1379,picture,0.0009234436027916367,0.22028185903594255,0.17127878470378205,0.02447530267671564
4266,a_1443,table,0.13194541622136052,0.5794065460682376,0.7392168326368173,0.3080626609054553
4267,a_539,picture,0.015088300077262948,0.6095999479293829,0.4872271460610488,0.05080002363372317
4268,a_747,tv_monitor,0.03647106433250156,0.9505456102233698,0.6105717161818589,0.06284037883803895
4269,a_777,shelving,0.7353022955239437,1.6748245258032504,1.4291220107516471,0.3072043080562045
4270,a_837,chair,0.1465789561905455,0.4127500057220468,0.8636000398635844,0.41121777892112654
4271,a_985,chest of drawers,0.14081004667503574,0.533399939537049,0.6477059465782022,0.4075705505009234
4272,a_1020,chest of drawers,0.14081004667503444,0.5333999395370483,0.6477059465782022,0.40757055050092017
4273,a_1116,chair,0.36286822016987014,0.6867034137249001,0.6101534778390435,0.8660453558314946
4274,a_1210,seating,0.09066632180199923,0.4625374896574463,0.4424090802029099,0.4430727353318951
4275,a_1262,picture,0.026709808966206262,0.675465420535501,0.7784013649501067,0.050800042100769494
4276,a_1318,cabinet,0.44799493526519996,0.8755912017822287,0.9156150817871099,0.5588030624389647
4277,a_697,table,1.881898310953643,2.4181333714256494,0.7899399228220834,0.9851941824701758
4278,a_1354,cabinet,1.1724541886970263,2.297627429980397,0.8763000000000001,0.5823223559883086
4279,a_1563,chair,0.21732049180686155,0.43009977042674835,0.9000897321144966,0.5613654255867008
4280,a_1591,chair,0.2173204918068628,0.43009977042675085,0.9000897321144967,0.5613654255867007
4281,a_1655,chair,0.21732049180686222,0.43009977042675096,0.9000897321144977,0.5613654255866984
4282,a_1719,chair,0.2173204918068646,0.43009977042675335,0.9000897321144987,0.5613654255867009
4283,a_1769,chair,0.21732049180686291,0.4300997704267504,0.9000897321144956,0.5613654255867022
4284,a_1829,chair,0.21732049180686244,0.4300997704267519,0.9000897321144945,0.5613654255866998
4285,a_1875,table,1.1064941803303554,1.7001008391380314,0.7230923622846605,0.9000791013240832
4286,a_1909,plant,0.24231089783411072,0.5439583025573697,0.8278948832271849,0.5380617731124784
4287,a_1971,tv_monitor,0.04580219878425316,1.3938262521648659,0.8448045743499244,0.0388974768046011
4288,a_2005,table,0.24858039886764696,1.0754844901002902,0.34795086211883125,0.6642702644049695
4289,a_2065,chair,0.6514963108346794,0.8996230065822594,0.8520408357505426,0.8499453412309708
4290,a_2183,table,0.1061783244074283,0.4572000652551689,0.5080000168873451,0.45715750840085634
4291,a_2218,lighting,2.2931610057215845,0.7585944835967098,1.6828852009055173,1.7962648709820508
4292,a_1791,refrigerator,1.1111045295780526,0.9144001142999999,1.8224500000000006,0.6667500000000022
4293,a_748,picture,0.22921000063726385,1.4525225187986028,1.2360591317037875,0.1276648798563773
4294,a_955,picture,0.058225362907587744,0.9517723436688537,1.1558982602927268,0.05292483502870749
4295,a_987,cabinet,0.22026842439860564,0.5229484522232631,1.0004175356985987,0.4210290553816326
4296,a_1014,cabinet,0.18830907185190715,0.39953396341786196,1.1379170044350646,0.4141970027773638
4297,a_1086,lighting,0.12145471047680173,0.3462306003846392,0.8316969558778116,0.4217778826632675
4298,a_1181,table,0.7917770064750359,1.1682971710091685,0.6977358380595906,0.9713114986629778
4299,a_1225,chair,0.13716286435641029,0.3853320756891052,0.777657638899625,0.4577337564953996
4300,a_1284,chair,0.12361662382117664,0.37220477410612185,0.7511647850776606,0.44213991044590895
4301,a_1350,table,0.8678956510911886,1.670512686855592,0.9148731769387816,0.5678803471573378
4302,a_1392,picture,0.034967688842099505,0.8110231058820099,0.8487301881746283,0.05080003972460102
4303,a_1426,lighting,0.048466388758068635,0.2539909631013874,0.7517534326841873,0.25383235367473045
4304,a_1451,lighting,0.04846638875806862,0.25399096310138697,0.7517534326841878,0.2538323536747306
4305,a_1543,lighting,0.3515199600888762,0.43439786616472953,1.8023085330356037,0.4489863812923431
4306,a_1196,lighting,0.13146278211914503,0.5015699863433838,0.5225642541055313,0.5015700313793997
4307,a_1233,picture,0.012585665961871847,0.40640874207019806,0.6096058243264004,0.05080003972460023
4308,a_1027,chair,0.27757944881005975,0.4628384201196225,1.0475446276710565,0.5725130264349072
4309,a_1055,chair,0.2577369952693633,0.4515361785888678,1.0219642050408007,0.5585325956344626
4310,a_1111,chair,0.2577369952693613,0.4515361785888681,1.0219642050407947,0.5585325956344611
4311,a_3389,cabinet,0.5429545692338031,1.0669245719909664,1.0380979776382424,0.49022045641038914
4312,a_5288,cabinet,1.6603568668035986,2.5305271010603905,1.0760474806304403,0.6097601170718938
4313,a_12005,cabinet,0.49960228784968985,0.7411546653517558,0.9434940894703732,0.7144574807945941
4314,a_3001,tv_monitor,0.10074996729165718,1.3529821038297503,0.8594557217802588,0.08664217669730578
4315,a_3296,microwave,0.048939122913638805,0.5460839639640015,0.29660400526680064,0.3021480160055284
4316,a_3582,sofa,4.994263964167263,2.6988714599609334,0.6856784846572941,2.6987879943847606
4317,a_3701,picture,0.014165603293900748,0.4751007595251471,0.5633649680689363,0.052924835028708095
4318,a_3726,picture,0.015187970427763526,0.5054779756081498,0.5677249652385266,0.05292483502870815
4319,a_3755,picture,0.013001670653308553,0.49207284705445886,0.49924100263543003,0.052924835028708206
4320,a_2830,cushion,0.08843110863902626,0.6604000329971308,0.5079999715089802,0.2635932564735409
4321,a_3242,lighting,0.21566190075013109,0.43899660461979456,1.3463795269693937,0.3648755546648209
4322,a_3349,lighting,0.2669022087998574,0.532974759424305,1.2581525211666493,0.3980267252218255
4323,a_3380,lighting,0.22660518273093,0.40149713284233113,1.3271223283322828,0.4252814442679953
4324,a_682,chair,0.5031222061636776,0.7268232107162484,0.8954155900419508,0.7730721831321721
4325,a_397,chair,0.28282884131905406,0.5885277390480044,0.8013243807840524,0.5997198179273124
4326,a_511,table,0.8867151292268478,1.496374790522684,0.7128133903144545,0.8313193437348245
4327,a_542,chair,0.23616957429248223,0.5542006379677135,0.7545854742003612,0.56473991563223
4328,a_593,chair,0.27290305288560945,0.5815608604937188,0.791838456377938,0.5926204496887709
4329,a_647,picture,0.041398072050000984,0.8441333162915284,0.9285285264866473,0.05281701145882426
4330,a_432,picture,0.15392630281360944,1.5655237521660825,1.1306560842208169,0.08696062509082884
4331,a_545,shelving,0.35272039613192746,0.5488417024362887,1.6586491088111583,0.38746185296680186
4332,a_580,shelving,0.3413833471657985,0.5428973090366099,1.6406846160056137,0.3832653320552543
4333,a_1566,shelving,1.7796151047789137,1.259680404959591,2.9912617623948075,0.4722927621995497
4334,a_441,toilet,0.30919634228874515,0.5369235641999994,0.7450106004000006,0.772964291000001
4335,a_1424,bathtub,0.6963345965446451,1.9215862607444194,0.4647971654000001,0.7796409058505039
4336,a_1559,lighting,0.01282589065314541,0.3556067943572998,0.10160094499588057,0.35499295592308044
4337,a_1613,chest of drawers,0.48320779941718756,1.5970201488133082,0.8321906273376556,0.3635806150212045
4338,a_953,washing machine,0.3070208323847835,0.5964466377346227,0.8349076108219349,0.61653513347754
4339,a_1292,cabinet,0.681490900238483,1.5159581373624345,0.7225569445286805,0.6221581193970093
4340,a_1568,mirror,0.06815981739702956,0.9908933202332468,1.5474979431943892,0.044449966400862184
4341,a_493,towel,0.00566278694375097,0.1358971668666051,0.204759865931604,0.2035049525220908
4342,a_559,towel,0.002418344732975347,0.1023386613569824,0.1541963755553823,0.15325135100917822
4343,a_593,towel,0.003981942232373503,0.1208459167176536,0.18208174810426506,0.18096582225481186
4344,a_698,picture,0.0010095075328313105,0.21300132149248674,0.3059473648366772,0.01549103906566061
4345,a_890,curtain,0.354225270482644,0.9326145635581112,1.2679764792790686,0.2995478108304797
4346,a_1073,picture,0.0023366407641753537,0.33880781967406987,0.40658945932574436,0.01696220892527571
4347,a_1138,bathtub,0.5159000126611208,1.4262299217088568,0.48585859069148946,0.7445024116843911
4348,a_1182,sink,0.20133786107728294,0.5674449729919421,0.8510292053222649,0.41692432403564456
4349,a_1220,picture,0.0009051997404008155,0.13951527948507395,0.2790305749316474,0.023252564265635874
4350,a_1284,toilet,0.12515906331625756,0.37372475560054325,0.5995167954425362,0.5586104853720261
4351,a_1334,chair,0.23984275174048217,0.4749181532859801,1.0674923324584962,0.473089232444762
4352,a_1370,mirror,0.0009133320268562386,0.2365303548939628,0.38539070723575025,0.010019373465975392
4353,a_1662,sofa,0.10913935315646149,0.6808020547670985,0.42338148723371555,0.3786418849761037
4354,a_1784,cabinet,2.607975825351754,1.5116552288193759,2.914062458654756,0.5920412334513595
4355,a_1880,picture,0.000562787174783223,0.21637419577116276,0.14424948303218574,0.018031192909773685
4356,a_633,mirror,0.20337155010479357,2.0680306801342674,1.2776059340144859,0.07697262563549323
4357,a_838,picture,0.01766542165284213,0.6825984167859528,0.6793297228663958,0.038095889166626755
4358,a_854,picture,0.018595087765336308,0.675268543911939,0.7228423655891933,0.03809588916662677
4359,a_870,picture,0.016089553004905516,0.6640891507185879,0.6359741727552832,0.03809588916662632
4360,a_894,picture,0.031401211552558414,0.7885448458009178,0.7838472216030815,0.050802909371725505
4361,a_910,picture,0.01997932575018556,0.6251492145364446,0.6290838759085918,0.050802909371725505
4362,a_926,picture,0.02631473315543873,0.7320475879987591,0.7075727064262176,0.05080290937172506
4363,a_990,chair,0.23467049523995762,0.5512753631594968,0.6940989254800293,0.6132937427743779
4364,a_1054,chair,0.3110567428200994,0.6055671304527346,0.7624565192688619,0.673693324163744
4365,a_1128,chair,0.6152719026812667,0.7726463437514267,1.069973392922727,0.744240587568072
4366,a_1177,table,1.9618775134317146,1.9849924933760268,0.7124840899496871,1.3871960703912214
4367,a_830,picture,0.15651916405332045,1.1285145641119356,0.7644885896953812,0.18142174659378166
4368,a_694,picture,0.10729430745911066,2.1227059417163194,1.3012625393160893,0.0388438186481813
4369,a_878,table,0.426199495800356,0.8745896676538525,0.604649198635114,0.8059444476416653
4370,a_928,tv_monitor,0.16725269169217666,1.3442818850569223,0.8141425418800416,0.15282074788831623
4371,a_956,picture,0.01996276581610701,0.5227137278399921,0.5236177916114272,0.07293607886965564
4372,a_1014,picture,0.022822386076649083,0.5465677690638713,0.5475130897859568,0.07626451686430014
4373,a_1046,picture,0.023245545257547892,0.549925149001524,0.550876276507335,0.07673298385662482
4374,a_545,cushion,0.050489123206428094,0.4716540249018806,0.47016769662907526,0.2276782249064251
4375,a_531,cushion,0.10221915532775669,0.5118816897034535,0.4974740311877993,0.4014137808893887
4376,a_559,cushion,0.039574869820992065,0.5963257033374323,0.36216151466029795,0.1832456475363136
4377,a_581,cushion,0.04947665780164422,0.6424083132292144,0.39014735896510483,0.19740608298605722
4378,a_603,cushion,0.10423117119954237,0.8236205908848415,0.5000275090018615,0.25309089665204454
4379,a_625,cushion,0.06496086095520107,0.514022740342832,0.5000304785352746,0.25273940732450023
4380,a_647,cushion,0.0649605672800077,0.5140215899095885,0.5000304896011404,0.2527388248007219
4381,a_1217,table,0.39910320650502773,1.010092616081238,0.3911600540964413,1.0101119829159677
4382,a_1255,table,0.3524480493901594,1.1631801117287717,0.42082458044139087,0.7200241187310664
4383,a_1327,table,1.1064941803303556,1.7001008391380328,0.7230923622846612,0.9000791013240816
4384,a_1373,chair,0.2432394705228525,0.48774502707762557,0.9163069564516167,0.5442522279909702
4385,a_1421,chair,0.22968660475211314,0.4785126129479911,0.8989623915208093,0.5339502019715674
4386,a_1465,chair,0.1817763399907134,0.44261617958545596,0.831525206565858,0.49389502406120256
4387,a_1583,chair,0.18177633999071427,0.44261617958545774,0.8315252065658577,0.4938950240612031
4388,a_1753,lighting,0.17493546607041016,0.4372699535107801,0.9149122060388626,0.43726911992632395
4389,a_283,mirror,0.0799524962635538,0.7874018859863279,0.6350032424926759,0.15990411281585692
4390,a_320,table,0.36282002942778585,1.2001510858535782,0.7556713776934955,0.40005744679017036
4391,a_631,mirror,0.02103069997087537,0.6177594806994549,0.8769845002694556,0.03881882545071247
4392,a_778,chair,0.5413482740369956,0.7639688551425925,0.9183541626748211,0.7715976630367933
4393,a_824,cushion,0.0320267602466231,0.45846237242221843,0.45743985402077736,0.15271275490522213
4394,a_954,curtain,0.2570698688329216,1.6001702547073398,2.131834620008091,0.07535836584540162
4395,a_1036,stool,0.05729965574517272,0.3729358746644893,0.5045146193782898,0.304539825776737
4396,a_431,table,0.916431824471622,1.9857680797576904,0.7152928205163303,0.6451902131232989
4397,a_460,table,0.23037767943430582,0.8071342605957226,0.35811887468726034,0.7970166717613075
4398,a_473,sofa,1.3626440882816533,1.7531284248155021,0.6348259726998292,1.2243737734575988
4399,a_526,picture,0.03465453074044934,0.6598956115918879,0.9549732544933218,0.05499124769621666
4400,a_558,picture,0.004558322533238829,0.4369777791713645,0.5627325702617512,0.01853717909517627
4401,a_595,tv_monitor,0.04536668955361555,1.0895197085071422,0.6997010993493926,0.0595099304413962
4402,a_863,cabinet,0.34818344651234256,2.85749427218104,0.40362227404585393,0.3018892346576641
4403,a_1105,table,0.14308422604633586,1.0275633232370875,0.5311153143904614,0.262176849199669
4404,a_1141,chair,0.4965122160659194,0.7696496248245274,0.8381744415795644,0.7696662843227404
4405,a_693,cushion,0.006534985528345112,0.2732618370519258,0.2696395382993376,0.08869151464780421
4406,a_723,cushion,0.002907378396324029,0.24523075213615586,0.24441440956464006,0.04850648697811978
4407,a_746,cushion,0.0013874709924898724,0.19163833158192206,0.1910003914906338,0.037905940239607354
4408,a_776,cushion,0.0034322314619384623,0.23762682877429248,0.17104480891754062,0.08444446675477478
4409,a_844,cushion,0.003229178674922335,0.21012981840196954,0.20920909787007103,0.07345541620723228
4410,a_874,cushion,0.003687691043305456,0.2331836137226429,0.2384926794497651,0.06631036938639846
4411,a_904,cushion,0.002099654635462225,0.20180873410506361,0.20185251976915253,0.051543479380078416
4412,a_932,cushion,0.0034238628853072647,0.22341424019379905,0.17185708961592847,0.08917396149721396
4413,a_998,cushion,0.006561677853396695,0.3617897300111165,0.18067339864482185,0.10038399054921548
4414,a_1040,cushion,0.0042262067359264445,0.22464999253569218,0.16796294940423853,0.11200330478323295
4415,a_1132,cushion,0.004047538745638613,0.22427767285573103,0.2181166392147566,0.08274012568868729
4416,a_2011,lighting,0.22160880461837681,0.5487258118353537,0.7640801954445408,0.5285580338047478
4417,a_2080,lighting,0.20356724995008046,0.5334114770760685,0.7427555563559575,0.5138065595806318
4418,a_2111,lighting,0.11670812615953416,0.44312550901319087,0.6170357184415671,0.4268389471042724
4419,a_2293,stool,0.08308746551191923,0.34092290256367264,0.7148618670446676,0.34092370785886406
4420,a_2549,cushion,0.005003535099023825,0.27840045494472143,0.24944379055811883,0.07205005431644551
4421,a_2577,cushion,0.006153623482221088,0.27758186652826744,0.26609469696820204,0.08331124192260919
4422,a_2599,cushion,0.005029272723841331,0.25952698060541834,0.24878697633600355,0.07789239022377004
4423,a_2647,cushion,0.004045150682536262,0.27063060137452766,0.27063064201765696,0.055230736348830245
4424,a_2819,cushion,0.0023461276924231873,0.18630041048020013,0.18224180586213712,0.0691018737377127
4425,a_1508,cushion,0.005272406430379574,0.3312095693824926,0.3311943450681946,0.04806435206315918
4426,a_1775,cushion,0.017405238952410734,0.3192775586427197,0.2831679194184105,0.19251631768055688
4427,a_1934,cabinet,0.5046887569737383,2.071415706385657,0.6542817410563636,0.3723844730947368
4428,a_1599,cabinet,1.5537032656244123,3.5993762008370003,0.7842278439373431,0.550425543554264
4429,a_678,picture,0.6813285455118596,2.2138540026194966,2.3527235433256015,0.13080872405927702
4430,a_907,picture,0.0702001381341854,1.2012066167683457,1.5338925654268987,0.038100029189442886
4431,a_933,picture,0.06449132932313002,1.1021277397926608,1.5358333259200814,0.038100029189442886
4432,a_1059,cabinet,0.9169756981851743,2.075074292251329,0.7937379785507831,0.5567330649360941
4433,a_1525,mirror,1.4590004573410758,1.9786682025001652,1.692100993554192,0.435768840462583
4434,a_457,toilet,0.25756282306581274,0.535759762011298,0.7825378558000009,0.6143384923564986
4435,a_704,mirror,0.032214228225771864,1.216093628329452,1.0429053905257943,0.025400122195060618
4436,a_708,picture,0.015453732822983077,0.49566105503539815,0.8183198128980905,0.038100049179692376
4437,a_399,picture,0.12218410018868654,1.084481333242376,1.4086491262122471,0.07998154397893559
4438,a_683,table,1.4561831324691805,2.0065995788574247,0.7037216153911836,1.031227268482759
4439,a_756,shelving,0.6267392434738104,1.2364731043037782,1.4658459784212388,0.3457911509211908
4440,a_808,plant,0.020662424023705255,0.2373421633317107,0.3666748174011554,0.23742436695781877
4441,a_858,picture,0.004551670336364943,0.49408913529529364,0.49408924920003794,0.018644901420867284
4442,a_900,picture,0.0036638512199519907,0.45961512719574504,0.4596152331530315,0.01734399347393562
4443,a_927,plant,0.10375935239247454,0.40643418011671784,0.6279085724178866,0.4065749491156917
4444,a_978,shelving,0.3681565869762175,0.9411452061418072,1.4715775863836473,0.26582313543204816
4445,a_1133,curtain,0.05156752801792555,1.026188827275896,1.089480900567471,0.046124259850456775
4446,a_1203,curtain,0.008782189385901548,0.6985622898928856,0.8320270965741112,0.015109851305620925
4447,a_1249,shelving,2.693699874416895,2.0940698527403283,2.2238853526160454,0.578423124512911
4448,a_1285,picture,0.032214615196074624,0.7620018804934983,0.9373467690324002,0.04510208490680113
4449,a_675,chair,0.21141663485309406,0.4633879512548454,0.8034585744174811,0.5678464677652064
4450,a_731,chair,0.2114166348530929,0.46338795125484433,0.8034585744174796,0.5678464677652056
4451,a_759,chair,0.21141663485309317,0.46338795125484455,0.8034585744174803,0.5678464677652056
4452,a_522,table,1.7060917687665416,1.9313293286765156,0.8521541683037065,1.0366398013056133
4453,a_568,chair,0.3398053630123717,0.5029228031635294,1.059245693221772,0.6378700255093149
4454,a_632,chair,0.33980536301237185,0.5029228031635299,1.0592456932217715,0.637870025509315
4455,a_676,chair,0.33980536301237085,0.5029228031635286,1.0592456932217724,0.6378700255093142
4456,a_710,chair,0.3398053630123703,0.5029228031635284,1.0592456932217724,0.6378700255093133
4457,a_744,chair,0.33980536301237174,0.5029228031635282,1.0592456932217718,0.6378700255093168
4458,a_782,plant,0.17401890853370336,0.4871246510989362,0.741395074296347,0.4818442006764794
4459,a_818,chest of drawers,0.5962882392885013,1.6662751158939888,0.8053684317349386,0.44433951094489565
4460,a_852,chair,0.339805363012369,0.5029228031635267,1.0592456932217726,0.637870025509313
4461,a_878,chair,0.3398053630123698,0.5029228031635292,1.0592456932217722,0.6378700255093116
4462,a_958,chair,0.3398053630123696,0.5029228031635282,1.059245693221774,0.6378700255093114
4463,a_1018,sofa,1.2906381736216417,1.4217613220214902,0.9390171813964889,0.9667279434204108
4464,a_1080,sofa,0.9911952200428314,1.420409164428708,0.8833330338903812,0.7899893951416014
4465,a_1124,table,2.1446650066001784,2.2342083543583158,0.8592946709982047,1.1171041771791579
4466,a_1180,chair,0.33980536301237074,0.5029228031635282,1.0592456932217715,0.637870025509315
4467,a_1314,cabinet,1.6976573546560874,3.168815267942987,1.249903816956285,0.4286240376496604
4468,a_1549,cabinet,1.8010214472038415,3.3617527377592835,1.2499038169562906,0.4286240376496601
4469,a_1673,sink,0.30371025809264823,0.8525015002686306,0.45931475320000037,0.775628777049653
4470,a_1737,plant,0.02616825819938975,0.2538356752588632,0.37545669197662124,0.2745758312331272
4471,a_1833,picture,0.007867562076420361,0.4064000351694902,0.5079998815506646,0.0381085856126413
4472,a_1869,picture,0.0010349757232058418,0.1946505752864437,0.2071828563985657,0.025663781850918006
4473,a_4020,table,0.34001816612096636,0.8589620292186737,0.4574737070028686,0.8652906606368003
4474,a_423,tv_monitor,0.0067957761882866,1.0629197139098587,0.5316466378715764,0.012025843109530143
4475,a_495,table,0.4128536805856011,1.4448775495678543,0.6446739005453122,0.4432257966984171
4476,a_701,chair,0.42674757544631603,0.6741834799609054,0.9280431326821423,0.6820634767789625
4477,a_749,tv_monitor,0.05731739169134164,0.6311255814563168,0.4817286943358608,0.18852463958331447
4478,a_791,shelving,0.22499986152907683,1.5323281765881045,0.8024597770379622,0.18298150299856084
4479,a_910,table,0.28182965319811637,0.9877066016197205,0.7193147472568335,0.3966795076290799
4480,a_936,shelving,0.9922533995332314,0.5656966070488235,1.968948321127245,0.8908502458718865
4481,a_532,chair,0.9452605782336816,0.9071636795997619,1.0332070164255582,1.0085061373405493
4482,a_561,chair,0.9452605782336828,0.9071636795997621,1.0332070164255593,1.0085061373405493
4483,a_605,picture,0.042074008417604676,0.7867677876957706,0.6117463830674643,0.08741700212818011
4484,a_817,curtain,0.23821239530675087,0.9310581684112558,2.7994030518700788,0.09139493109367303
4485,a_845,chest of drawers,0.5806314617716389,1.3724921941757204,0.9257484376430513,0.45698052644729614
4486,a_901,shelving,0.08196758260641296,0.5539948081970216,0.6756929779052734,0.2189712142944336
4487,a_700,lighting,0.26969085422456185,0.4511399153816722,1.3246537027571494,0.45128677569450737
4488,a_1900,cabinet,0.7650329854416515,0.9651645959382227,1.8356764652559694,0.4318000000000024
4489,a_2158,cabinet,0.5122211886368164,0.7557013298915856,1.4975518473691745,0.45261139739217515
4490,a_2679,oven,0.47395708265600806,0.6804220304170369,1.1400136855031655,0.6110131908389834
4491,a_7525,cabinet,0.3777976153710021,0.6858000000000022,0.8762999999999996,0.6286500000000017
4492,a_8517,table,0.45280868766088334,1.1746018465572128,0.723395691364763,0.5329029860205932
4493,a_8583,chair,0.13489314956482631,0.382998098049975,0.8480347221029138,0.4153169377746915
4494,a_8614,chair,0.2108358008488827,0.4444757843017572,0.9841586685180729,0.4819823455810581
4495,a_8651,chair,0.21083580084888018,0.4444757843017567,0.9841586685180669,0.4819823455810558
4496,a_9170,cabinet,0.7678511375600596,1.0822097060781513,1.201937358278754,0.5903149380889551
4497,a_9336,chair,0.26289404213591694,0.48511517047881886,0.996984210357292,0.5435601472854631
4498,a_9423,table,1.5818143683873829,2.2199816968385857,0.7500681975510163,0.9499601125717216
4499,a_9450,chair,0.15380843333309208,0.40954656446658966,0.9205540245785127,0.4079693911325766
4500,a_9483,chair,0.17256374091795149,0.4255589741558862,0.9565457516776831,0.4239201366601719
4501,a_9516,chair,0.21444577499224995,0.4575259544747488,1.0283991987319292,0.4557640113951926
4502,a_9587,chair,0.23984275174048422,0.47491815328598186,1.0674923324584973,0.47308923244476375
4503,a_8843,lighting,0.10566777345089833,0.3255600188334028,0.9969659885641287,0.3255600817310774
4504,a_9051,lighting,0.18085139403933542,0.4352510741755298,0.9546453766849758,0.4352511582653431
4505,a_9098,lighting,0.16001706264953755,0.42823338508606135,0.8725798228780957,0.42823346782006766
4506,a_9137,lighting,0.16549578599302514,0.42823338508605957,0.9024555334148507,0.42823346782006677
4507,a_8698,tv_monitor,0.08802715300721824,1.2514303493072294,0.7391177116377452,0.09516918790040751
4508,a_8751,shelving,0.13800327094677464,1.3555826149406238,0.3641308566823077,0.27957987527093325
4509,a_8741,others,0.05789150470799446,0.39891725083515067,0.3403553705257161,0.42638254022523797
4510,a_8861,picture,0.031077924324334507,0.7371985398288032,0.6862211180117963,0.06143324548050444
4511,a_9187,plant,0.012268622021009035,0.2063736010477832,0.30466595373281047,0.19512715820249577
4512,a_9357,plant,0.018226148006329008,0.23547990086449572,0.34763510555336424,0.22264729421379942
4513,a_8814,chair,0.837217348856993,0.8287093661439634,1.0681415549090503,0.9458170981346279
4514,a_8847,chair,1.042640065613041,0.8915950405768694,1.1491962706085022,1.0175893605661868
4515,a_8945,sofa,1.3420723653460498,1.5713962436311295,0.9772298335521624,0.8739639247070272
4516,a_8875,chair,0.23984275174048272,0.4749181532859801,1.0674923324584966,0.47308923244476286
4517,a_8946,chair,0.23984275174048172,0.4749181532859784,1.0674923324584957,0.473089232444763
4518,a_580,mirror,0.009806130741001244,0.9501677493693916,0.5712031167931199,0.018067864512127052
4519,a_622,table,0.22681604730498273,1.0554871582528274,0.6700982457912158,0.3206877296357398
4520,a_670,picture,0.03639755626028071,0.8379222750663758,1.0859048944537384,0.040001538924743216
4521,a_701,curtain,0.20173859031559677,0.46868497802860387,2.1581991207801727,0.19944191544167464
4522,a_604,bed,2.8847032289733585,1.5819757347752768,1.0781473541259672,1.691309940769101
4523,a_860,table,0.09507774836416183,0.44824369013591253,0.45719984672813746,0.4639365913360674
4524,a_973,table,0.0764894538823722,0.37440263738978147,0.5805663952660997,0.3518931125877092
4525,a_362,picture,0.1836642551382177,2.2936956278950587,0.961652019963277,0.08326661443693614
4526,a_397,curtain,1.2411170233503594,1.0885925694332066,2.645223280019507,0.431007701802035
4527,a_431,sofa,3.8287494045077235,2.2474628686904947,0.7006057343493883,2.4315921313909445
4528,a_459,cushion,0.028176876456686494,0.4510621084605785,0.3469708158657061,0.18003774091492486
4529,a_481,cushion,0.01590511219014549,0.3727786020335347,0.28675274038488124,0.14879152141729285
4530,a_511,cushion,0.01832738641775996,0.34859838173710395,0.34965493924115343,0.15036110286544582
4531,a_533,cushion,0.011949746198456379,0.3388896382123033,0.26068430944080123,0.13526501947026615
4532,a_561,cushion,0.018810245425712427,0.37738805422919536,0.3749535188478372,0.1329317981243632
4533,a_593,cushion,0.03396413030908332,0.45007802546024345,0.4511308313917413,0.16727466933947097
4534,a_615,cushion,0.011949746198456486,0.33888963821230517,0.2606843094408008,0.13526501947026684
4535,a_663,table,0.7044735273174915,1.21993887424469,0.47357783334142933,1.219369256021909
4536,a_711,plant,0.031648418620750504,0.3857548585609728,0.3393262257781675,0.24178156434513368
4537,a_756,tv_monitor,0.09261036029969673,1.3661699079107101,0.8104719872869923,0.08364054423342987
4538,a_786,picture,0.021058006764747682,0.5234067679965131,0.4917569970316409,0.08181395334018764
4539,a_809,picture,0.019419452704279746,0.4694521427863143,0.5056130580893441,0.0818139533401877
4540,a_836,picture,0.016903843356682047,0.5192437142360158,0.4814732943215931,0.06761483747122946
4541,a_591,cabinet,0.5196961379793386,1.3268342037573433,0.8695614178320581,0.45043545638575005
4542,a_632,cabinet,0.4504257753514446,0.9527539741516139,0.7990844726562509,0.5916294363021857
4543,a_1283,refrigerator,1.2872832948000035,0.894000000000001,1.7530000000000014,0.8214000000000006
4544,a_1349,cabinet,1.4701126006581764,0.6728733967512858,2.2453460762798865,0.9730473035156089
4545,a_1733,stove,0.34695825697571603,0.8181818181818201,0.7178913257135004,0.5907023482109093
4546,a_1789,cabinet,0.2588908572355054,0.7692616283893597,0.7232887744903569,0.46529771392431846
4547,a_4904,microwave,0.08855749565985986,0.587224076657991,0.31185330000000033,0.483583115351391
4548,a_5227,curtain,0.46774878233175277,1.2748857274377063,2.931735947709278,0.12514587934962407
4549,a_5251,curtain,0.5281228151288807,1.3275330657491227,3.0528041273562505,0.13031386994407687
4550,a_5285,counter,1.0941086297724454,2.054944086670881,0.9974390505738708,0.5337944656735605
4551,a_5455,chair,0.2360921662596848,0.430000457763672,0.9800365447998052,0.5602351951599123
4552,a_5491,chair,0.23609216625968482,0.430000457763672,0.980036544799805,0.5602351951599125
4553,a_5605,curtain,0.07213643309729452,0.5801554396478004,2.8361213524582936,0.043841508193523726
4554,a_5633,curtain,0.08398395113039413,0.6103209082130552,2.9835868826561507,0.04612106906098212
4555,a_5661,curtain,0.05504066163878128,0.5300678619283273,3.3827769892030424,0.030695789251510952
4556,a_5685,curtain,0.054853875219702475,0.45250304176990197,3.0770862821618628,0.039395456493235066
4557,a_5709,curtain,0.06664212578660966,0.5650355348099634,2.762206877082944,0.04269891883465249
4558,a_5733,curtain,0.06890853484618543,0.5713696299278868,2.7931714448259433,0.0431775772493337
4559,a_5757,curtain,0.060110868837187525,0.5459386175509275,2.668850560649264,0.041255792394276035
4560,a_5793,table,1.1064941803303545,1.700100839138031,0.7230923622846608,0.9000791013240823
4561,a_5833,chair,0.18177633999071435,0.4426161795854582,0.8315252065658574,0.4938950240612031
4562,a_5867,chair,0.18177633999071183,0.4426161795854544,0.831525206565855,0.4938950240612019
4563,a_5897,chair,0.18177633999071335,0.44261617958545685,0.8315252065658569,0.4938950240612021
4564,a_5927,chair,0.18177633999071438,0.4426161795854567,0.8315252065658584,0.4938950240612042
4565,a_5953,chair,0.1817763399907144,0.4426161795854575,0.8315252065658588,0.4938950240612031
4566,a_5997,table,0.3705176240058805,0.8281669581036603,0.5368696807492057,0.8333397403407278
4567,a_6027,lighting,0.08834294451183904,0.3556335866451283,0.6984997763559896,0.35563363537159737
4568,a_6073,chair,0.23609216625968357,0.43000045776367096,0.9800365447998041,0.5602351951599115
4569,a_6121,sink,0.07459920183942464,0.5974810719490042,0.26898806380945944,0.4641699492931348
4570,a_1410,lighting,0.02568687236550152,0.22871786147324258,0.26683637127280235,0.4208875894546509
4571,a_374,chair,3.017166420560858,2.2147053527832017,0.8652202606201187,1.5745506286621098
4572,a_430,table,0.0729019064238942,0.6854956098612329,0.23957815877374006,0.44390188048561796
4573,a_728,picture,0.12173584401799434,1.518809473085318,1.0125396666613586,0.0791595156068068
4574,a_894,picture,0.054917031638783934,1.0693096416387582,0.6315538821619101,0.08131921226392791
4575,a_1026,chair,0.6914237742592676,0.7203377914428711,1.1081458762288092,0.8661860275268565
4576,a_1058,curtain,0.6743759930221178,3.0738935362312896,2.086988469873661,0.10512190684676524
4577,a_1120,bed,3.2088404363212453,1.6421543117109292,0.9447600787732046,2.068295671821066
4578,a_1180,chest of drawers,0.09183903499699256,0.4654788428040141,0.750777009486045,0.2627945780545727
4579,a_1214,chest of drawers,0.29445610605097633,0.7597388428369252,0.8718551386874764,0.44454108178615614
4580,a_1382,mirror,0.13780585418319125,0.9440789852571739,0.7613560844555919,0.1917218071894022
4581,a_1585,cushion,0.03805369154159919,0.4646663710368814,0.5079999715089795,0.16120995726762996
4582,a_1703,lighting,0.02158106932965405,0.13865574836730943,1.1225945281982423,0.1386475372314453
4583,a_1833,cushion,0.04227541113886847,0.42917822301387787,0.3806390433050318,0.25878364728971004
4584,a_1849,cushion,0.04227541113886846,0.42917822301387787,0.3806390433050317,0.25878364728971004
4585,a_1865,cushion,0.04227541113886862,0.42917822301387965,0.38063904330503157,0.25878364728971004
4586,a_1007,chair,3.1339835126199955,2.5706683463758577,0.8844559058603768,1.378397482355674
4587,a_1033,picture,0.1825736873733018,1.5287707818170095,1.0735354478663277,0.11124472424593315
4588,a_1971,picture,0.023298199739882848,1.1521840315327252,0.6739732371501488,0.030002528770056755
4589,a_2003,curtain,0.48735265110044007,2.5376273345947316,2.1372092437744206,0.08986042022704943
4590,a_1699,picture,0.06426478680087497,0.9446249732940626,1.4169376338178103,0.048013449955387144
4591,a_2843,table,0.12897587588958767,0.6302368838498182,0.3247138274826966,0.6302369865594624
4592,a_1839,tv_monitor,0.11021561491912803,1.3488039852578664,0.7966283665595508,0.10257429027902779
4593,a_2017,cushion,0.022268062005625436,0.3939925271997136,0.4042533409583881,0.1398108317561086
4594,a_482,picture,0.20909875842777115,1.0525351878659595,1.5015406656995365,0.132305449215203
4595,a_931,tv_monitor,0.13581006680350474,1.2186620608125178,0.7835883157373945,0.14222001508681628
4596,a_839,picture,0.25111799053147243,1.5272233773333461,1.5631042079411646,0.10519311894369941
4597,a_1506,sofa,4.786023320283377,2.6764785766601604,0.8867020511627202,2.0166629791259796
4598,a_4185,curtain,0.25756194340403576,0.931058168411256,3.02679333492428,0.09139493109367615
4599,a_4217,curtain,0.19444477853890185,0.8652263935316361,2.4589200980256933,0.09139493109367441
4600,a_4253,bed,4.847259023443371,1.9491914741415624,1.1050051947419948,2.2504916452705257
4601,a_4343,lighting,0.049845594569443784,0.30368839204311554,0.5409327307096735,0.3034277719788126
4602,a_4385,chair,0.7498427904251356,0.852942428588868,1.0008616638183585,0.8783678817749037
4603,a_2921,picture,0.06398660396931852,1.1606388728337722,0.7124294562389104,0.0773838051602418
4604,a_2972,table,0.49368592526176874,1.512090989350865,0.7882420182662139,0.4142029986621738
4605,a_3004,chair,0.21437749392410174,0.4317999333143252,0.9397162092901602,0.5283234659146956
4606,a_3060,table,0.3825101499340888,0.6924412887798578,0.7977688400002816,0.6924412607423279
4607,a_3094,picture,0.10165622398967608,1.1120746481934605,0.8923777549999955,0.10243569014568621
4608,a_3170,lighting,0.0795347689324027,0.35395324230194086,0.634841332114113,0.3539532745333371
4609,a_3060,table,0.041724402906063954,0.8001016080379486,0.12831893656402826,0.40640050172805786
4610,a_3320,picture,0.01455828585805842,0.40640874207019806,0.705152661620512,0.0508000397246029
4611,a_3345,picture,0.02113199860715087,0.6023628075701595,0.6905869586088589,0.0508000397246029
4612,a_3366,picture,0.014536582865819242,0.4064087420702016,0.7041014442662488,0.05080003972460112
4613,a_3398,chair,0.21437749392410108,0.4317999333143244,0.9397162092901589,0.5283234659146956
4614,a_3436,table,0.15771570660573284,0.679449737071991,0.38088677433604134,0.6094270380294571
4615,a_3195,picture,0.052449220095252484,0.846749506538063,0.6583847942045132,0.09408151245218299
4616,a_3538,chest of drawers,0.2350612432611867,0.7996748048263258,0.7598114648550268,0.38686707817055116
4617,a_3591,chest of drawers,0.14448641765596806,0.6799266719673404,0.646032709175707,0.3289352663941418
4618,a_773,chair,0.18654705291306375,0.4865777043520579,0.8588784091451249,0.4463797677777227
4619,a_856,chair,0.2680398767649477,0.5555002212524407,0.9133441543579119,0.5283001327514657
4620,a_910,table,0.930934200041598,1.1077515996177492,0.645093893212862,1.3027277637200827
4621,a_1134,chair,0.29685310326501707,0.5589020400358722,0.9177905876608592,0.5787117483594191
4622,a_1168,table,0.14377695965862633,0.5410974092922979,0.6933761614160081,0.3832171482908838
4623,a_1322,refrigerator,0.8009782375265149,0.7411063702349457,1.822450000000001,0.5930407661795656
4624,a_1382,table,0.25129055445483933,0.9146432280540466,0.7556541316499432,0.3635811676630145
4625,a_1414,chest of drawers,0.1664161092500713,0.7448913110409423,0.8684582721923517,0.2572488840880114
4626,a_497,picture,0.03391263824340426,1.7374837392183964,1.009523156393276,0.019334125936914862
4627,a_728,chair,0.21588331871154218,0.5062131764914951,0.8803911284262931,0.4844065229911084
4628,a_818,table,0.8062052758204533,1.3644050927143034,0.7366050431104803,0.8021722169148082
4629,a_896,bed,5.537664829110719,2.0870824440842672,1.136092138185631,2.3354657721694885
4630,a_962,chest of drawers,0.22070082963113508,0.7923621368545213,0.6093840894468694,0.4570767600279506
4631,a_978,chest of drawers,0.22012598557427654,0.7191655951406943,0.6696583225311501,0.45707676002794984
4632,a_1000,picture,0.008290836942256503,0.4391579120629068,0.49551006827919464,0.038100017829720834
4633,a_1026,picture,0.020989097891979853,0.7092918379772084,0.7766817759180817,0.03810006317312541
4634,a_1055,tv_monitor,0.06325619541184543,1.3055477191709395,0.8384693307553599,0.05778606680000564
4635,a_1085,table,0.7164376568951839,1.8035457052212234,0.6798514796009625,0.5843017743900419
4636,a_1113,chair,0.24636494797174702,0.5502471029758464,0.7960852458613338,0.5624210645406011
4637,a_1982,cabinet,0.7501647497161241,0.5899167621161118,2.1540924491413773,0.5903391394153487
4638,a_2104,stool,0.11832155693759856,0.652185678482059,0.45693230896510634,0.3970459317720473
4639,a_1337,cabinet,0.09797013790199113,0.39622468418940715,0.6240369070589041,0.3962250380287921
4640,a_1376,toilet,0.07421067281257086,0.3512441032000009,0.4053266381369511,0.5212573364856207
4641,a_1753,mirror,0.027394057412251045,1.5383645310608243,0.6936719270182687,0.025671011695573395
4642,a_446,chair,0.26336979559216706,0.49645785987377133,0.826016962143418,0.6422359473083037
4643,a_482,chair,0.334692568706786,0.5377442292077029,0.8947100862361981,0.695645496563582
4644,a_516,chair,0.3389218183097955,0.5399997736862925,0.8984629082756292,0.6985633509516083
4645,a_568,chair,0.26336979559216833,0.49645785987377306,0.8260169621434186,0.6422359473083041
4646,a_628,picture,0.11335437617874658,1.2505331910373483,1.3047758244876049,0.06947157851213892
4647,a_836,stool,0.2002474037591086,0.40116032045252104,1.0628479041720968,0.4696537604709917
4648,a_920,stool,0.2563969899660121,0.435612144470215,1.154125747680665,0.5099878311157228
4649,a_958,stool,0.2563969899660109,0.43561214447021424,1.1541257476806626,0.5099878311157223
4650,a_1028,chair,0.2633697955921663,0.4964578598737708,0.8260169621434172,0.6422359473083032
4651,a_1080,chair,0.2633697955921672,0.49645785987377156,0.8260169621434176,0.6422359473083041
4652,a_1122,chair,0.26336979559216667,0.49645785987377145,0.8260169621434169,0.6422359473083036
4653,a_1174,chair,0.2633697955921675,0.49645785987377256,0.8260169621434174,0.6422359473083037
4654,a_1285,curtain,0.6915465208782002,2.528735137504157,1.8151325262008366,0.15066407803572793
4655,a_1405,lighting,1.0757984463514707,1.0978818893432618,0.892514839172363,1.0978925704956053
4656,a_1006,tv_monitor,0.023779009032459608,1.1202401007991265,0.6789827355134235,0.03126251444090635
4657,a_636,bathtub,0.8896694025454517,1.6944046596691147,0.5431507572243505,0.9666986857726845
4658,a_868,toilet,0.22231847262053392,0.39054808860000034,0.8318894461999999,0.6842824769999996
4659,a_984,mirror,0.06343887031215978,1.4934900664067372,0.8361593237683831,0.05080004131813089
4660,a_1103,picture,0.006435715805922537,0.7227852181484169,0.7009431159363845,0.012702956793709582
4661,a_1139,chair,1.0423619054602657,0.8784698648110494,1.2905757364212975,0.9194077648954758
4662,a_1171,picture,0.006028376194850673,0.5603663617898866,0.8578473458087997,0.012540598889041465
4663,a_773,bed,7.082383447987216,2.256665753790458,1.2657206226430453,2.479558401388716
4664,a_1004,stool,0.4787217127047213,1.6166538155422843,0.43178613559491374,0.685799873605537
4665,a_1114,stool,0.07775458523337883,0.5203934616626371,0.31956267158086277,0.46756084457550784
4666,a_553,picture,0.00233126499191054,0.28849344912622765,0.3365450380018475,0.02401112420607099
4667,a_804,picture,0.005077754275440982,0.4671159453999728,0.37240106436590564,0.029190133040071238
4668,a_890,picture,0.08167466724448787,1.366131306537774,0.9154040165963198,0.06531036580343175
4669,a_926,cabinet,0.4535298615844676,1.5208154624410515,0.9141316850831017,0.3262275282038593
4670,a_1215,mirror,0.11978550510553333,1.5907883609866074,1.0566047473899043,0.07126549500283286
4671,a_532,lighting,0.03547271241579186,0.5210978163244978,0.2668910603195305,0.25505927312560844
4672,a_746,lighting,0.023481598550255046,0.45497269066953283,0.2173878138481049,0.23741444245113463
4673,a_818,toilet,0.22328690444626842,0.45239297380000093,0.6659419752000002,0.7411583602000007
4674,a_606,curtain,0.1743235193964782,1.3432861828578604,1.9983116587386638,0.06494178409275708
4675,a_555,table,0.5109763907741017,1.3383048396290018,1.0160265919159226,0.3757860994621127
4676,a_787,picture,0.011628216449414837,0.36898442605672166,0.595450354586823,0.05292483502870804
4677,a_834,table,0.6492025277752235,1.1753685848537891,0.45719984672813707,1.208092108043835
4678,a_990,others,0.7865880889024831,1.8647769605185225,0.25401759147644043,1.6605680477030726
4679,a_1052,table,1.106494180330359,1.7001008391380337,0.7230923622846603,0.900079101324085
4680,a_1021,tv_monitor,0.08696019265899872,1.5322246390919307,0.9031486912386807,0.06284037883803885
4681,a_1263,picture,0.045529538472795776,0.9315755051947298,0.962079886698214,0.05080003972460119
4682,a_770,picture,0.017778269238117636,0.5903892398291932,0.45905346878171494,0.06559757305996873
4683,a_804,shelving,1.1393097404926906,1.0858036653043752,1.7812419705537885,0.5890709246624696
4684,a_1143,picture,0.024891371648155906,0.6312128306633924,0.7762630938200958,0.05080004210076883
4685,a_625,mirror,0.11240907751268825,0.7333352203636148,1.2512132024981524,0.12250886656032156
4686,a_1047,stool,0.0735046573022763,0.439736686655098,0.4320170202856818,0.38692010790616227
4687,a_1093,chair,0.5134922897189513,0.7729351098783193,0.9250361722112784,0.7181781305640811
4688,a_785,toilet,0.13970942948623596,0.33452191402778136,0.7125505358377381,0.586118561640582
4689,a_854,picture,0.13311203480418451,1.509810133616607,1.2044749445611573,0.07319766310441374
4690,a_1068,picture,0.33454429983387884,1.7345910950258627,0.4501526608862001,0.4284465996087226
4691,a_461,bed,4.000697982423916,1.6016518473625199,1.1653121709823635,2.1435092687606825
4692,a_500,chest of drawers,0.12078032644117553,0.5003800988197332,0.6052890124238647,0.39878001017996667
4693,a_556,lighting,0.09306731702896545,0.3554043769836431,0.7366014920319509,0.3555018195162179
4694,a_658,cabinet,0.5802085835498113,1.075119145390979,1.7990526621945495,0.29997404365493474
4695,a_548,picture,0.07638619460891174,0.9030398461840906,1.106383759473814,0.07645434448434772
4696,a_686,toilet,0.15767669308935356,0.3949341112338129,0.6375279239617436,0.626244096713198
4697,a_760,cabinet,0.42850093236559955,1.0365867482579962,1.0602388748854024,0.3898902677064622
4698,a_1021,mirror,0.05768198919171941,1.5118345021841684,0.8583502529685401,0.04444996640086174
4699,a_1532,lighting,0.024470666504696984,0.7404487176279507,0.22935244207975458,0.14409451324503667
4700,a_1334,lighting,0.009008371427447872,0.25843553145387377,0.1348736473002612,0.2584443006223607
4701,a_446,bathtub,0.8749458487547742,2.1470695738731225,0.5117449759999991,0.7963087165825449
4702,a_652,towel,0.020340895362080346,0.20812472836516713,0.3135870486463773,0.31166516522158744
4703,a_808,plant,0.22413191425917647,0.5378001013818157,0.8593843525307417,0.48494823017809896
4704,a_599,mirror,0.051275855733251136,2.7281857515485815,0.6359704634384253,0.029553031350397774
4705,a_874,sink,0.1534458237393461,0.5183227769893106,0.7773578796122432,0.38083229866169793
4706,a_952,picture,0.019472504245062364,0.47005092326337916,0.7050679547190013,0.058755147472296716
4707,a_471,table,0.1543602921943943,0.6564810890934819,0.31679363441002295,0.7422273022762853
4708,a_694,lighting,0.09677458078438503,0.4613315639123487,0.6379955378423429,0.32879899978637706
4709,a_738,table,0.33939030216872784,1.227414356952223,0.3556253503153672,0.7775270698842269
4710,a_815,cabinet,0.5279019122537622,2.1034860771392365,0.5432777771508684,0.46194647010602147
4711,a_941,tv_monitor,0.1407434534070223,1.0863065577845474,0.7925230270552576,0.1634797301307793
4712,a_959,sofa,1.2682216730060294,1.9529590863388788,0.8061056744765243,0.8055825444914116
4713,a_1057,plant,0.043988427412061354,0.36350580709856173,0.30833277047340546,0.39247084264855875
4714,a_344,toilet,0.2717718029281236,0.46049506580000027,0.7811149477999996,0.7555521846000004
4715,a_589,mirror,0.01828696488710665,0.48062788538064993,0.7742311086589736,0.049143043482189785
4716,a_799,mirror,0.07995249626355361,0.7874018859863278,0.6350032424926756,0.15990411281585665
4717,a_875,table,0.3508859686123692,1.0998251283210763,0.8001156950929236,0.39873978847276637
4718,a_935,chair,0.624015194832146,0.7513712310791008,0.9684587478637693,0.8575500488281236
4719,a_1069,stool,0.08240900810837512,0.41884520649909973,0.4698630552770333,0.4187451973300689
4720,a_786,toilet,0.20185071299903015,0.4086108495987658,0.7350908994076956,0.6720155890280458
4721,a_831,toilet,0.06120469523841999,0.35124410320000093,0.32089999319999984,0.5430077024000005
4722,a_905,mirror,0.018298552808186236,0.6984068295697804,1.5997454476212902,0.016377868626445746
4723,a_955,sink,0.4426993115090469,0.8999220132827788,1.0247274915794444,0.4800600693154733
4724,a_987,sink,0.44269931150904523,0.8999220132827797,1.0247274915794435,0.4800600693154714
4725,a_1822,bathtub,1.2128283183750619,1.1416136934000007,0.5403502020000003,1.9660965503999992
4726,a_1866,table,0.45405336905119636,1.290078341960909,0.7999764584935039,0.43996042338176444
4727,a_1926,stool,0.09462520869900072,0.44257646821669294,0.4830958875287959,0.44257328092915144
4728,a_1983,picture,0.33009806731834296,1.2074948899599969,1.8112206790001428,0.15093373253921175
4729,a_482,picture,0.050582087830186896,1.1671230388417881,1.1670510007222021,0.03713558535598248
4730,a_583,cabinet,0.46306813248848105,0.8309891007163333,1.4555807547135808,0.38283643397418055
4731,a_708,sofa,4.669273908636397,2.717371987193974,0.7998760532291683,2.14821409689386
4732,a_736,cushion,0.06643960078063567,0.6003636663610286,0.4618181559172554,0.23963023315776344
4733,a_808,plant,0.4433231583351285,0.7340099647812419,0.8617452046761619,0.7008734156145913
4734,a_856,picture,0.012585665961872522,0.4064087420701983,0.609605824326401,0.05080003972460288
4735,a_894,lighting,0.002230893731159563,0.19203116970303558,0.060497221438249746,0.19203116970303297
4736,a_802,table,0.9128043516729551,1.9663477697884957,0.5801939467545827,0.8000998306274425
4737,a_1020,chair,0.3381950798187389,0.5148302018642431,0.9769100748629829,0.6724324762016166
4738,a_1082,chair,0.33819507981873853,0.5148302018642426,0.9769100748629831,0.6724324762016165
4739,a_1109,chair,0.3381950798187384,0.5148302018642426,0.976910074862983,0.6724324762016164
4740,a_1168,chair,0.3381950798187385,0.5148302018642427,0.976910074862983,0.6724324762016164
4741,a_1191,chair,0.33819507981873914,0.5148302018642429,0.9769100748629828,0.6724324762016175
4742,a_1218,chair,0.33819507981873853,0.5148302018642426,0.9769100748629836,0.6724324762016161
4743,a_761,picture,0.15520341889118972,1.1113479141695077,1.538679828294836,0.0907617758648427
4744,a_982,picture,0.037385823358591225,1.2335167537250689,1.5909884206277054,0.019049995541573495
4745,a_1016,bed,4.605344687003176,2.1590905761718746,0.9652007293701172,2.209905166625977
4746,a_461,bed,1.1036448716230847,1.3224820952770153,0.48779139104311875,1.7108243281936981
4747,a_494,cushion,0.028176876456686296,0.4510621084605744,0.34697081586570566,0.18003774091492547
4748,a_516,cushion,0.037503422563849864,0.4961683193066372,0.38166789745227636,0.19804151500641792
4749,a_554,cushion,0.024207295010535427,0.48869888157995334,0.3366282260809225,0.14714800868188146
4750,a_582,cushion,0.01712483693119811,0.5035231888294228,0.35800305433158996,0.0949992631651915
4751,a_604,cushion,0.01712483693119827,0.5035231888294228,0.35800305433158996,0.09499926316519239
4752,a_636,cushion,0.013582472744779589,0.34444956605726423,0.34368133284806707,0.11473535304674967
4753,a_688,table,0.22885618850973188,0.715036137665562,0.4476168487307638,0.7150365532059495
4754,a_728,lighting,0.029168174145356256,0.25245102344357745,0.45769855832225415,0.2524367406235316
4755,a_815,table,0.30460758690645084,0.7865397514321142,0.49237853360384054,0.7865402085265419
4756,a_841,lighting,0.0388228397874687,0.27769612578793357,0.5034684141544795,0.277680414685883
4757,a_885,table,0.40030362670947894,1.145003793115995,0.5725019432962202,0.6106686627927527
4758,a_931,chair,0.2040807831563733,0.5229344618735396,0.6124047208423464,0.6372595009672062
4759,a_977,picture,0.052573450100106896,0.6545253431914746,0.9817762761359107,0.0818139719768673
4760,a_1055,curtain,0.163676000812151,0.5541016666364766,1.3464382076827641,0.2193861069858424
4761,a_1088,curtain,0.28996201967477475,0.6704630166301365,1.629190231296145,0.2654571894528691
4762,a_932,washing machine,0.348500865216789,0.6712744470290098,0.8349076108219345,0.6218209145346735
4763,a_1631,counter,0.10487856836653685,2.105875919886761,0.07036970921620439,0.7077309942283891
4764,a_1657,shelving,0.058348721175046254,1.6777778102491547,0.07036970921620442,0.4942095568690048
4765,a_2452,cabinet,0.48133242482207045,1.1130086826233256,1.0015299209881032,0.43180000000000085
4766,a_2200,shelving,0.003355411305655644,0.7497896752638846,0.03927053188882347,0.11395661076034186
4767,a_454,picture,0.05533904804412497,1.2707415692066772,1.1430001068115234,0.03810028076171923
4768,a_723,tv_monitor,0.1912870393532563,1.8324267415644884,1.3117712575062224,0.07957942807706607
4769,a_751,picture,0.09760975892883891,1.0415329663847641,0.8098374577554306,0.11572371284503233
4770,a_785,table,0.3244906188155106,1.1175999641418457,0.7620628434556642,0.3810000034419385
4771,a_819,sofa,2.439563966236721,2.3365531921386733,0.9904998779296876,1.0541007232666015
4772,a_851,cabinet,0.26377834127057975,1.8169623357759843,0.5027710611880908,0.2887506268971242
4773,a_893,chair,0.6466520774630049,0.7278116838928301,0.9866125806278314,0.9005441407819583
4774,a_929,table,0.23405828943886595,0.6575808398066152,0.3640520427521205,0.977713032021435
4775,a_969,picture,0.4430630387752711,1.8449805047896837,1.790118733581314,0.13415037864948073
4776,a_992,picture,0.6389400357888241,2.228105687357765,1.9481250184086332,0.14719989181791152
4777,a_1028,table,0.03478915379002697,0.3217859072525505,0.33597719793511477,0.32178592298412795
4778,a_1078,cushion,0.08843110863902678,0.6604000329971336,0.5079999715089802,0.26359325647354137
4779,a_1100,cushion,0.027764973496860988,0.44885336371650586,0.3452717816273715,0.17915613856677345
4780,a_1150,chair,0.34932521276260065,0.5029466450214383,0.9585468800793494,0.7245938753100515
4781,a_1179,chair,0.3493252127626029,0.5029466450214404,0.9585468800793493,0.7245938753100533
4782,a_1208,chair,0.3493252127626004,0.5029466450214386,0.9585468800793487,0.7245938753100511
4783,a_1251,chair,0.34932521276259965,0.5029466450214368,0.9585468800793485,0.7245938753100521
4784,a_1276,chair,0.3493252127626009,0.5029466450214386,0.9585468800793487,0.7245938753100521
4785,a_1311,chair,0.3493252127626013,0.5029466450214386,0.9585468800793486,0.724593875310053
4786,a_1349,plant,2.8896538598673454,1.48549081370773,1.6419994531430473,1.184684877857416
4787,a_1415,table,0.5023339651502848,0.9480613470077519,0.9434744725879806,0.5615985131198108
4788,a_1590,toilet,0.2352702801483658,0.4604950657999997,0.7266203653999997,0.7031282101999996
4789,a_1676,mirror,0.04127739413500899,1.2186695753409456,0.761999815702439,0.04444996640086175
4790,a_1790,table,0.4411369080698746,0.8122672438621522,0.4496900327503681,1.2077059149742126
4791,a_1821,table,0.556474032358451,0.6922725296020504,0.9384361395179385,0.8565704345703137
4792,a_1899,plant,0.2536789972165037,0.5313383637270246,0.9672021724855894,0.4936237817581767
4793,a_1925,cushion,0.040226129502683804,0.5078960230393803,0.39068920705921617,0.20272253175900817
4794,a_1983,plant,2.012719918577735,0.9364014446084967,2.260101297189657,0.9510281345002808
4795,a_2075,sofa,1.5085837406280456,2.0067006683349633,0.8953222942352294,0.8396676635742166
4796,a_2139,chair,0.31176222961290884,0.7012167082506513,0.7426021890994349,0.5987079401713878
4797,a_2188,chair,0.4621271713405809,0.7995241582851408,0.8467116986724721,0.6826441188464287
4798,a_2252,table,0.4411369080698746,0.8122672438621521,0.4496900327503682,1.2077059149742126
4799,a_2303,plant,1.0018697858038002,0.8873156513192044,1.6189795108167453,0.6974158043395443
4800,a_2363,picture,0.09294263200243445,1.0774000945324893,1.698141617693646,0.050800039724601134
4801,a_546,picture,0.041575111210198586,0.5130350436078315,0.9015754717306538,0.08988439520353708
4802,a_1095,shelving,0.3455013537795746,0.6153575342911112,1.541063729868986,0.3643356191236248
4803,a_1137,shelving,0.3753612473398458,0.6325974191532654,1.5842382419009047,0.3745428625144277
4804,a_602,chair,0.3560649245874515,0.5703573226928706,0.8212972804685703,0.7601193487644196
4805,a_637,plant,0.02089249332430185,0.26403755207964646,0.3209603316204986,0.2465319519474781
4806,a_652,picture,0.0578882584986632,0.6758694983804101,1.0138043719776269,0.08448380730690982
4807,a_697,picture,0.02720206126509709,0.5071699216059047,1.20597062722226,0.04447455332458894
4808,a_907,picture,0.013804642746941919,0.8703058536442809,0.8681332529116288,0.018271191759136943
4809,a_945,picture,0.028149385949891085,0.8845785161012856,0.835233053764997,0.03809999031850708
4810,a_972,picture,0.057286332675552824,1.374495602281435,1.0939130434629207,0.03809999031850709
4811,a_956,picture,0.024083041511275913,0.6423158638991274,0.6423159006784327,0.0583732686643712
4812,a_911,table,0.5612602341339898,1.30601336577145,0.7906164663396238,0.5435641382098056
4813,a_681,picture,0.000688871392311322,2.3157848912246903,1.8250737192271829,0.0001629894604402438
4814,a_903,plant,0.1588632265176493,0.433136585219538,0.9103833866342844,0.4028785883936231
4815,a_964,tv_monitor,0.1299314917817259,1.5428833627189626,0.8753993261675201,0.09620001079999965
4816,a_1026,table,0.5159842409733774,1.408890040239413,0.3699468184708503,0.989965459301855
4817,a_1092,plant,0.2841747002576227,0.5882799095105751,0.8684679570818764,0.556221272439881
4818,a_1348,chair,0.30042576295393086,0.579690340605481,0.766598484793918,0.6760411821068821
4819,a_1396,chair,0.29004087801702505,0.5729324357443978,0.757661645133147,0.6681600399334879
4820,a_805,plant,0.1585244717485884,0.4770964867032691,0.7074656915965541,0.4696612314749907
4821,a_897,table,0.13025530764623147,0.5124956703186037,0.49911600721085636,0.5092179800861851
4822,a_936,lighting,0.07639591064743491,0.3548055561361192,0.6068611687140276,0.35480550607722616
4823,a_624,tv_monitor,0.129219945875083,1.422255590048314,0.8400102312225632,0.10816016214297793
4824,a_673,chair,0.5621988000833182,0.7796805202960959,0.8102106667950264,0.8899698087357616
4825,a_705,chair,0.5621988000833185,0.7796805202960968,0.8102106667950266,0.8899698087357608
4826,a_743,chair,1.2020624860269455,0.8126651942729953,0.9393053311633803,1.5747390492674576
4827,a_770,chair,1.202062486026947,0.8126651942729951,0.9393053311633802,1.5747390492674602
4828,a_808,picture,0.5115529427266594,1.809139835211667,1.406685387940616,0.20101176395140863
4829,a_835,picture,0.05382945444824746,0.8541128715222511,0.6641101326928555,0.09489964875943542
4830,a_862,picture,0.04258891228782262,0.789964284806557,0.6142317994464657,0.08777216180693968
4831,a_903,picture,0.0417680239113115,0.7848558811542103,0.6102597920683764,0.08720457205564024
4832,a_4653,counter,1.1814515500346778,3.270048702397146,0.8128060115164379,0.44450309430696144
4833,a_4847,chair,0.27126056862711323,0.5812244713306447,0.7675750416158426,0.6080256936224748
4834,a_4888,chair,0.2712605686271113,0.5812244713306436,0.767575041615841,0.6080256936224728
4835,a_5006,sofa,2.08759688545072,2.164867639541626,0.9478314784777143,1.0173822670599888
4836,a_5126,table,0.3373468694524241,0.8001000285148621,0.5210782973103962,0.8091506978987635
4837,a_5170,picture,0.0128024084909132,0.635000050067902,0.6350000259426777,0.03175003275700484
4838,a_5199,picture,0.012802408490913221,0.6350000500679029,0.6350000259426779,0.03175003275700484
4839,a_5228,picture,0.012802408490913022,0.635000050067902,0.6350000259426778,0.031750032757004394
4840,a_5253,picture,0.012802408490913063,0.6350000500679038,0.635000025942678,0.031750032757004394
4841,a_5278,picture,0.012802408490913384,0.635000050067902,0.635000025942678,0.03175003275700528
4842,a_5303,picture,0.012802408490913023,0.635000050067902,0.6350000259426779,0.031750032757004394
4843,a_5331,table,0.7384594559046151,1.776836162956605,0.5584455821809461,0.7442149872865488
4844,a_5389,seating,0.07244232427535839,0.8082560976391576,0.3333004373720028,0.26891034056759205
4845,a_4548,seating,0.4308375515288665,0.7894632220268277,0.7696253070607795,0.7090915441513076
4846,a_4627,seating,0.35983069907669457,1.246527442932125,0.5387829589843739,0.5357750892639161
4847,a_4769,chair,0.21732049180686214,0.4300997704267502,0.9000897321144956,0.5613654255867006
4848,a_4799,chair,0.21732049180686247,0.43009977042675007,0.9000897321144957,0.5613654255867014
4849,a_4833,chair,0.21732049180686214,0.4300997704267502,0.9000897321144957,0.5613654255867004
4850,a_4863,chair,0.21732049180686197,0.4300997704267513,0.9000897321144957,0.5613654255866986
4851,a_4903,chair,0.43083755152886355,0.7894632220268243,0.7696253070607786,0.7090915441513066
4852,a_932,shower,0.8180336752493139,0.7571222190818069,1.713021788527487,0.6307282798233225
4853,a_532,picture,0.006288385451022496,0.47979665112379305,0.6269763272978333,0.02090406746557604
4854,a_733,picture,0.01852765514239938,0.5399799916050991,0.675427713814871,0.050800023633721395
4855,a_761,cabinet,0.9494823157721336,1.392715909448242,0.9585136095707596,0.7112561915763251
4856,a_1279,plant,0.014180106847943703,0.20275230967201174,0.27725608806610536,0.25225082877341914
4857,a_1328,towel,0.004891335250005573,0.1572766695845047,0.08252785120000095,0.3768448535358654
4858,a_1362,lighting,0.01846034302866416,0.3151501366792573,0.18586802273733927,0.31515020069891264
4859,a_1452,lighting,0.015845350460940436,0.7124220735914468,0.15947679825749095,0.1394655597130603
4860,a_1816,curtain,0.16634114874786796,0.453032449314052,2.020787109818527,0.18169786453247025
4861,a_2020,shower,2.9292490676807135,1.59727328028093,2.133600000000002,0.8595360000000023
4862,a_2274,toilet,0.2717718029281231,0.46049506579999916,0.7811149477999995,0.7555521846000008
4863,a_1066,picture,0.022324021160399624,0.5965353232731233,0.7366689177507846,0.05080002363372314
4864,a_872,chair,1.5154247249307427,2.143127510702552,0.8690165558457377,0.8136887417108785
4865,a_1093,table,0.837690867841041,1.8223737224622525,0.4859019639712744,0.9460142580505198
4866,a_1141,plant,0.04864899980547029,0.31278778175503463,0.41818836702587997,0.37192227361385827
4867,a_1179,cushion,0.012678740651870272,0.43279093872312147,0.3185644721323213,0.09196035080594736
4868,a_1203,cushion,0.011861387698756248,0.38951799704099155,0.31429036919826536,0.09688954131663254
4869,a_1263,table,0.17636976233654664,0.6721440058116359,0.45719984672813696,0.5739257674232334
4870,a_1291,lighting,0.20921624647521483,0.43961822287312025,0.9352678150524935,0.5088429133236309
4871,a_1330,table,0.185384502205244,0.6352325603363589,0.457199846728137,0.6383143357019047
4872,a_1363,lighting,0.2972470843267619,0.6056456856401341,1.034234502873044,0.4745477880641289
4873,a_1399,stool,0.08261094710552833,0.37281356267436117,0.6231974336314173,0.3555660128078948
4874,a_1439,chair,0.44020739202089454,0.5219846542063955,1.274467673098451,0.6617146831659078
4875,a_1499,stool,0.14223115706590045,0.6114522627707082,0.3751818435874242,0.6199981212089068
4876,a_1531,tv_monitor,0.13762605408564363,2.0812793151957063,1.4708331096967575,0.044957990646370405
4877,a_1571,shelving,0.6716854627246324,2.3676895103093343,0.5771009701933649,0.4915745546956246
4878,a_1608,plant,0.04864866273393587,0.31278705921798783,0.4181874012869728,0.37192141472338125
4879,a_1692,table,0.08710012656213363,0.469950836839665,0.3556253503153668,0.5211630862353515
4880,a_597,picture,0.07130083526006517,1.964044717913513,0.7651786018202822,0.047443905179313184
4881,a_806,bed,7.1811680982868635,2.6022542715072636,1.1371088816085828,2.4268521070480356
4882,a_926,curtain,0.2129153015962558,0.9310581684112562,2.502118935964103,0.09139493109367436
4883,a_1028,table,0.3269695884767547,0.9315155056609116,0.5778613736833392,0.6074263207476065
4884,a_1078,chair,0.1394700022777405,0.37074977510277135,0.7414797098487648,0.5073417941757434
4885,a_812,chest of drawers,0.05792387337460258,0.49163237800265763,0.4269551131993554,0.27595285998088803
4886,a_858,curtain,0.2999147280632999,0.9138946533203122,2.1359839474316678,0.153639778494835
4887,a_1130,chest of drawers,0.18491511560305765,0.7239002883434296,0.6286667505715926,0.40632465201118334
4888,a_1190,cushion,0.06358267443233381,0.5587756633758543,0.5588490366935747,0.2036136090755462
4889,a_1298,picture,0.012585665961872067,0.40640874207019806,0.6096058243264004,0.05080003972460112
4890,a_844,picture,0.008465632269979251,0.5148546815101774,0.863136548278781,0.019050010834478215
4891,a_314,picture,0.041958321609506334,1.0811100010108756,0.7207400694330006,0.053847997246201394
4892,a_384,picture,0.026968477252278814,0.9330021777335153,0.622001511161703,0.04647103315140512
4893,a_412,picture,0.020233825235152655,0.47609324264611963,0.7141399516034621,0.05951173986726886
4894,a_512,tv_monitor,0.06591920888075979,1.1745758747650648,0.7461266142208458,0.07521741063516307
4895,a_590,lighting,0.6464827975031305,0.6438382489590221,1.0519892340217731,0.9544845527159243
4896,a_810,table,1.5585560226288182,1.9541275024414066,0.7230522155761722,1.103061837040233
4897,a_888,table,0.23376579336683617,0.9211042588303319,0.6733404813284404,0.37690981447545346
4898,a_948,chair,1.6950481350310576,2.124804615974425,0.9197432192135033,0.8673541079310204
4899,a_1322,refrigerator,0.7835022087750033,0.6750000000000016,1.7253720000000015,0.6727500000000006
4900,a_2661,cabinet,0.837324796187034,1.519960216427418,0.8763000000000002,0.6286500000000003
4901,a_3062,cabinet,0.6204364868442596,1.140410878246519,0.9585928172947262,0.567546968376497
4902,a_3139,microwave,0.054728579258794915,0.5029231030531129,0.2826809808702039,0.3849603477774212
4903,a_3281,chair,0.24608649458116247,0.49215095520019564,0.9752044440194338,0.5127359585327153
4904,a_3355,chair,0.24608649458116227,0.4921509552001955,0.9752044440194336,0.5127359585327151
4905,a_3385,chair,0.24608649458116214,0.49215095520019503,0.975204444019434,0.5127359585327151
4906,a_2383,chair,0.24608649458116139,0.4921509552001948,0.9752044440194332,0.5127359585327143
4907,a_2422,table,0.15173580493640937,0.5978457389148625,0.6154489185740375,0.4123888569130685
4908,a_2458,picture,0.005836211955960813,0.47184688037700706,0.31456462875414776,0.03932059501656404
4909,a_2445,plant,3.366495062709979,1.2303171753883357,2.255871793293958,1.212960004806518
4910,a_2471,plant,3.366495062709976,1.2303171753883353,2.2558717932939576,1.2129600048065174
4911,a_279,picture,0.42632130405345603,1.3973513352249725,1.397351420270249,0.2183362167527588
4912,a_608,bed,4.618311589213456,1.854068040847777,1.066677751189668,2.3352013125684055
4913,a_704,tv_monitor,0.09120297566856801,1.2322579131891978,0.7696546527856698,0.09616377271936341
4914,a_778,cabinet,0.21115053451031818,0.9147577625673825,0.5080001120959617,0.45438320807498905
4915,a_795,lighting,0.3584442658383872,1.2097344028439647,0.2451968015808417,1.2084169406197331
4916,a_926,tv_monitor,0.06347757637895468,1.0599999882000037,0.622499999600002,0.09620001080000036
4917,a_972,lighting,0.002473715433938221,0.13335584163665762,0.13335427761077948,0.13910115718841629
4918,a_1354,table,0.36304244062809815,1.2334612607955937,0.43306779285625663,0.6796354088559253
4919,a_765,tv_monitor,0.18410626274970213,1.572260381,0.9220199479645945,0.12700001555252172
4920,a_7057,stool,0.20974409858720525,0.4444999545812627,0.9526823908090595,0.49530178308486994
4921,a_7100,stool,0.2097440985872029,0.44449995458125946,0.9526823908090586,0.4953017830848684
4922,a_7129,stool,0.20974409858720494,0.444499954581262,0.9526823908090588,0.4953017830848703
4923,a_7267,shelving,0.03674760990808813,2.1603917444447243,0.057610469364119954,0.29525358185715067
4924,a_7353,counter,0.0862296594205256,2.18680526014334,0.058314830062066184,0.6761881358760105
4925,a_2796,chair,0.4810376221288047,0.7109790742397308,0.8394170314380652,0.8060174584388742
4926,a_2830,chair,0.4810376221288054,0.710979074239732,0.8394170314380651,0.8060174584388742
4927,a_2860,chair,0.48103762212880447,0.7109790742397317,0.839417031438064,0.806017458438874
4928,a_2886,chair,0.48103762212880463,0.7109790742397317,0.8394170314380643,0.8060174584388737
4929,a_2916,chair,0.481037622128804,0.7109790742397312,0.8394170314380647,0.8060174584388732
4930,a_2956,chair,0.48103762212880424,0.7109790742397303,0.8394170314380653,0.8060174584388738
4931,a_2982,chair,0.48103762212880535,0.7109790742397324,0.8394170314380649,0.8060174584388737
4932,a_3008,chair,0.48103762212880474,0.7109790742397313,0.8394170314380653,0.8060174584388735
4933,a_5279,oven,0.39579276033516375,0.7582915878027332,0.7688341588576297,0.6788892586799359
4934,a_5914,cabinet,0.7333267847842005,1.5608389919813102,0.7473611568578408,0.6286500000000008
4935,a_3640,curtain,0.5896635579307723,2.5265907049179077,1.949064033930725,0.11974111199378967
4936,a_3761,toilet,0.2838915543385125,0.4578086093999998,0.8235976670000007,0.7529279328000005
4937,a_3801,chair,0.5265205349539795,0.7339091113403552,0.844661512231293,0.8493571143338475
4938,a_3469,dishwasher,0.14479140531027582,0.43767230542260904,0.7032887906465707,0.4703921019500841
4939,a_3966,sink,0.22752703458461784,0.8572500000000003,0.45931475320000037,0.5778500000000002
4940,a_4174,cushion,0.04002793384534589,0.5001202821731566,0.5000761755706399,0.16004884384603454
4941,a_4198,cushion,0.04002793384534561,0.5001202821731566,0.5000761755706393,0.1600488438460336
4942,a_3922,mirror,0.018668001847576176,0.8498605780298069,0.8482551174313471,0.025895461929190247
4943,a_4738,picture,0.08067954272557293,0.9989454989952851,1.5898552369330126,0.05080003972460101
4944,a_495,picture,0.09074354284842667,1.3519862296538827,1.6077662855287402,0.04174654567930615
4945,a_818,picture,0.02259691629833308,0.6905604873295411,1.0306292996380855,0.03175009045926512
4946,a_856,picture,0.021124952865511974,0.6762660157310029,0.9838598051983031,0.031750090459265114
4947,a_881,picture,0.018603096790146923,0.5967733557354323,0.9818176923642384,0.03175009045926468
4948,a_909,picture,0.027600088208499192,0.5750239740402773,0.9448447763456749,0.05080003972459938
4949,a_926,picture,0.08540100632284035,1.100968452434835,1.5269473465730439,0.050800039724601107
4950,a_1016,picture,0.0032774145815120475,0.25399997830391025,0.25400001900010644,0.05080002815268925
4951,a_870,lighting,0.012825890653145355,0.3556067943572998,0.10160094499588013,0.35499295592308044
4952,a_597,seating,0.20241047032639684,1.1948324759022984,0.4667343287941068,0.3629578642909563
4953,a_817,picture,0.03394020805131365,1.1775400959725844,1.5130173834264724,0.019049995541572603
4954,a_911,mirror,0.01568996275279198,0.7499116056370269,0.7296597059932608,0.028674210818290476
4955,a_810,plant,0.039727920550949786,0.2785252503092022,0.5815232954231646,0.24528113296705695
4956,a_847,toilet,0.06120469523841984,0.35124410320000005,0.3208999932000003,0.5430077023999998
4957,a_900,towel,0.043475716601919165,0.7501429840156837,0.08252785120000099,0.7022668364895471
4958,a_348,picture,0.006602096175047862,0.4896421257116699,0.39978411829911104,0.03372698615814373
4959,a_372,picture,0.006602096175047773,0.48964212571167026,0.3997841182991106,0.033726986158143284
4960,a_395,picture,0.006602096175047787,0.4896421257116706,0.399784118299111,0.033726986158143304
4961,a_497,plant,1.5128507800291657,0.9262612088532541,1.762112763160081,0.9268915441280402
4962,a_537,chair,0.5631617331059187,0.9879952316364913,0.7470117600945113,0.7630462271227993
4963,a_573,chest of drawers,0.1750628867284124,0.6133357338052732,0.6089792334485704,0.46869825254909986
4964,a_872,mirror,0.01255071493416617,1.1063517838716512,0.7382150140333861,0.01536711535292623
4965,a_937,chest of drawers,0.2146260528249765,0.7273592689633396,0.5308715078342237,0.5558326370834649
4966,a_971,curtain,0.08629680552339428,0.9227853417396543,2.4441869258880615,0.03826129063963979
4967,a_1023,bed,5.044468393384594,1.9889655980196923,1.2238000904317132,2.0724194180326383
4968,a_1279,seating,0.2753851758964824,1.321507692337036,0.48260009108663726,0.4318008205588762
4969,a_1381,picture,0.1044106042923922,1.0780538107591866,1.0780536883172815,0.08983876652361544
4970,a_1417,picture,0.012585665961872067,0.40640874207019806,0.6096058243264004,0.05080003972460112
4971,a_1465,chest of drawers,0.3940845739673838,1.3118757689294736,0.7882601469548322,0.38108965071358175
4972,a_1505,plant,0.046291059491935044,0.35493612986402123,0.5308019038202879,0.24570525184273728
4973,a_1551,shelving,0.1698901971407599,0.8569991776285603,1.0285069042160246,0.1927439272647096
4974,a_1589,lighting,0.012403584680435162,0.34019493103027343,0.10717451810836787,0.34019493103027365
4975,a_900,lighting,0.11709009285031008,0.4658598600823466,0.8020642238503336,0.31336877035303157
4976,a_1286,lighting,0.12797889339634824,0.40488775253295917,0.78067265675356,0.40488784790039045
4977,a_4572,shelving,0.13683772260237145,0.4336143434047699,0.957072910713832,0.329729021602863
4978,a_4905,cabinet,0.5892899343202334,0.9891078036848198,1.9334470359390188,0.30814357368746403
4979,a_4966,picture,0.023681773883198316,0.6476778483143016,0.7197656460095441,0.05080004210076883
4980,a_4998,picture,0.012585665961872066,0.40640874207019806,0.6096058243264003,0.05080003972460112
4981,a_5049,picture,0.012585665961872041,0.4064087420701985,0.609605824326401,0.05080003972460091
4982,a_5301,picture,0.0029999036952712116,0.2787628235810533,0.28245355389317395,0.038100038509285346
4983,a_5334,picture,0.005292169938649019,0.28848996915383734,0.3611095818583992,0.050800039724601134
4984,a_5612,picture,0.006282117102518404,0.3178305764454384,0.3890866233545819,0.05080003972460114
4985,a_5633,picture,0.004524211938397603,0.22794852189585454,0.3906988285893237,0.05080003972460091
4986,a_5662,picture,0.005861820206882324,0.3669731662888159,0.3144373537906576,0.05080003972460137
4987,a_5679,picture,0.005636977664354614,0.33099501969158723,0.3352438371512983,0.05080003972460115
4988,a_5810,picture,0.005041115876716411,0.2843539478051586,0.3489822725122501,0.050800039724601134
4989,a_5859,picture,0.012585665961871844,0.40640874207019806,0.6096058243264002,0.05080003972460023
4990,a_5899,shelving,0.4640167995916259,1.5974656122755955,0.9144519683049888,0.3176444614031393
4991,a_5965,cabinet,0.37623288907416336,0.8445422744750977,0.7462576675415038,0.5969618225097655
4992,a_530,picture,0.5366620127176541,1.1011866242350112,1.4933721049033308,0.32634118998517675
4993,a_536,tv_monitor,0.05408720702571529,0.922707731458018,0.55882298664598,0.10489532528199995
4994,a_718,sofa,5.29222031267448,2.4103040695190434,0.9120485699041976,2.4073992153675867
4995,a_1297,picture,0.11114471794725177,1.2843359542688975,1.7035162205211145,0.05080002363372317
4996,a_1323,picture,0.02423736058011645,0.6877417419961597,0.693738864670125,0.050800023633721735
4997,a_1070,oven,0.4890756306770467,0.7621623060000005,0.9271000000000008,0.692152794
4998,a_1392,shelving,0.027804849713908376,2.1023210299288526,0.05080001938195168,0.2603500344032119
4999,a_1425,shelving,0.02519512346374855,1.9049999713897723,0.05080001938195179,0.26035003440321175
5000,a_1478,shelving,0.025195123463748446,1.9049999713897723,0.05080001938195157,0.2603500344032118
5001,a_1516,shelving,0.025195123463748793,1.9049999713897727,0.050800019381952256,0.2603500344032118
5002,a_1537,shelving,0.025195123463748664,1.9049999713897718,0.0508000193819517,0.26035003440321347
5003,a_1581,shelving,0.02519512346374851,1.9049999713897723,0.05080001938195137,0.2603500344032135
5004,a_1622,shelving,0.025195123463748612,1.9049999713897718,0.05080001938195159,0.26035003440321347
5005,a_1643,shelving,0.025195123463748782,1.9049999713897718,0.05080001938195159,0.26035003440321525
5006,a_1733,shelving,0.02519512346374876,1.904999971389771,0.05080001938195157,0.26035003440321525
5007,a_1760,shelving,0.025195123463748872,1.904999971389771,0.05080001938195179,0.26035003440321525
5008,a_1793,shelving,0.025195123463748758,1.9049999713897707,0.05080001938195157,0.26035003440321525
5009,a_1824,shelving,0.02519512346374848,1.904999971389771,0.05080001938195135,0.26035003440321347
5010,a_1859,shelving,0.025195123463748584,1.9049999713897707,0.05080001938195157,0.26035003440321347
5011,a_1230,chair,0.18654545074327394,0.41302020847797394,1.0801140069961548,0.41816122829914093
5012,a_1291,chair,0.2009135382311037,0.4850362688302994,0.9290905892848964,0.4458378404378891
5013,a_1337,chair,0.2009135382311042,0.4850362688302994,0.9290905892848967,0.44583784043789
5014,a_2900,cabinet,0.6146608021037164,1.0598211987026633,1.343136892665543,0.4318000000000008
5015,a_3332,cabinet,0.1828656383456117,0.8830890228605083,0.5089087622622728,0.406900001540002
5016,a_3374,lighting,0.06515460217956874,0.20320046693086624,1.4251964506604107,0.22498090723819608
5017,a_3408,lighting,0.3744797421129528,0.6075884103775024,1.3670672494023643,0.4508467763662338
5018,a_3488,lighting,0.0179147426158796,0.39921472637311795,0.11870158706300371,0.37804847808182807
5019,a_3536,table,1.007714042011822,1.8034005165100075,0.6197020819556119,0.9017001986503619
5020,a_758,plant,0.47539379085825845,1.0577056975535464,0.6351558817670206,0.7076334226607066
5021,a_715,bathtub,1.2208497817524209,1.820314190200003,0.6337011202000001,1.0583550842000002
5022,a_1792,tv_monitor,0.015493324208036898,1.0056864531824776,0.5882790733592902,0.02618777549374941
5023,a_1798,mirror,0.37202051541591064,3.6549513132942746,1.8545604693899698,0.05488381547291786
5024,a_2043,curtain,0.20106433223870424,0.9854746295226491,3.017855876965371,0.06760691086142412
5025,a_2157,shelving,0.11495454105357819,0.6795741929189939,0.12415506443106411,1.3624633047485633
5026,a_513,plant,2.3984364501213817,1.1023810080055263,2.0541591426115082,1.0591620374663933
5027,a_546,picture,0.034407204221663414,0.8624743528120368,0.785306661474052,0.05080002363372162
5028,a_595,mirror,0.051868992748062545,1.4929898101598769,0.7815909711040256,0.04444996640086263
5029,a_538,chest of drawers,0.5670330185266494,1.4732000827789307,0.9017039754853395,0.42685721815355393
5030,a_575,mirror,0.09052634090012938,1.2982772415446782,1.1807274227593965,0.05905516297131719
5031,a_1011,picture,0.04873217568586097,1.131194192059427,1.1304615728714633,0.038108585612640446
5032,a_1043,chair,0.4601178628203911,0.8106929779052727,0.800744142532348,0.7087921714782732
5033,a_639,chair,0.3141865461829477,0.7170106183726527,0.6755951670860457,0.6485977872323062
5034,a_680,stool,0.09353426572207099,0.4504367262125015,0.4500993476258933,0.4613479173246725
5035,a_708,stool,0.09353426572207107,0.45043672621250064,0.4500993476258941,0.46134791732467306
5036,a_954,curtain,1.2899547703928198,2.921782379150393,2.7971655273437515,0.1578368663787853
5037,a_1005,curtain,1.2899547703928205,2.921782379150394,2.797165527343752,0.1578368663787853
5038,a_1151,chest of drawers,0.23368717479147869,0.8000998546600384,0.729998610305786,0.40010009384155143
5039,a_1197,lighting,0.0849301977674855,0.3780826046351162,0.5941394782757604,0.3780828940895443
5040,a_1252,chest of drawers,0.30974563205349354,0.8788895398893788,0.8018850884608026,0.4394998765941692
5041,a_1318,lighting,0.08898614016425503,0.3840078544861071,0.6034507367467007,0.3840081484768214
5042,a_813,curtain,0.04007707948465884,1.0475206961447268,0.5456567796651779,0.07011547784132154
5043,a_1079,picture,0.007077977015443577,0.767718693856722,0.7351716564892232,0.012540598889041018
5044,a_579,chair,0.5308592774052926,0.7240727543830873,0.9451724505415766,0.775686353445054
5045,a_614,chair,0.5308592774052925,0.7240727543830854,0.9451724505415776,0.7756863534450549
5046,a_658,picture,0.8087952178646717,2.44176348198968,1.6278425378245815,0.20348040221191788
5047,a_716,table,0.40237399576888866,0.9711402537101321,0.42664437783208964,0.971140179502509
5048,a_962,plant,0.30805366499497644,0.43616117537021637,1.6370646946564489,0.43143317103386014
5049,a_996,cushion,0.08874301508073978,0.6628488872386873,0.508443039960205,0.2633160561313412
5050,a_1012,cushion,0.08843110863902641,0.6604000329971313,0.50799997150898,0.26359325647354126
5051,a_1028,cushion,0.08843110863902667,0.6604000329971313,0.5079999715089798,0.26359325647354215
5052,a_575,cabinet,2.5124012729889715,2.5144339530245907,2.3636769122998675,0.42272765375674154
5053,a_1319,oven,0.6356996907128818,0.5949988862000016,1.78942383411432,0.5970663970982032
5054,a_2012,shelving,0.01606314148762328,1.1080078812329996,0.06350136341725121,0.22829930280598987
5055,a_2000,sink,0.0745992018394253,0.597481071949007,0.2689880638094596,0.46416994929313654
5056,a_2627,plant,0.6432275045698832,0.8051363886324907,0.9887873559272644,0.8079644400579866
5057,a_2696,sink,0.07459920183942507,0.5974810719490051,0.2689880638094596,0.4641699492931366
5058,a_2383,lighting,0.08834294451183768,0.35563358664512634,0.6984997763559865,0.3556336353715954
5059,a_467,curtain,0.3242926219864911,2.092949016415864,1.268123778864696,0.1221846847797176
5060,a_956,toilet,0.2988882718042468,0.5398164972000006,0.7412341538000005,0.7469771191999997
5061,a_1009,mirror,0.01752931009954573,0.47079110155229514,0.837654915329388,0.04444996640086174
5062,a_1235,bed,5.30114602939486,2.0571203231811523,1.1383971155450432,2.263686528647555
5063,a_1285,chest of drawers,0.32546796672028266,0.7685473779749472,0.7462576675415042,0.5674776990791668
5064,a_1315,lighting,0.0762299498899088,0.3272998221093707,0.7643862204212923,0.30469618428930295
5065,a_4136,bathtub,4.12052434130095,1.8843059786439684,2.1945165467664447,0.9964653419934739
5066,a_870,shelving,0.8372080123214212,1.065366598116734,2.3438330723324388,0.33527997970581114
5067,a_896,shelving,0.6755825032149053,0.930843709483201,2.0032560761010836,0.36229734919416945
5068,a_952,cabinet,1.918247747894098,1.0440126858795769,2.1336010462123514,0.8611636810995658
5069,a_974,cabinet,1.1700146926732489,1.1320324847673353,2.1336010462123514,0.48441681550056875
5070,a_593,picture,0.029055793333371296,0.544182548566714,0.7478643388745585,0.07139458980877755
5071,a_660,cabinet,0.32294443024313835,0.7627899938619319,1.2532974770259644,0.3378070009347634
5072,a_686,picture,0.013074843754605705,0.5172903576566407,0.43869808186554976,0.05761510915235317
5073,a_990,mirror,0.29245684303778136,1.5283987988796144,2.204207087265721,0.08681058951774913
5074,a_1044,lighting,0.27708476293776096,0.6050592238835794,0.9346422888836264,0.4899698210030961
5075,a_1138,shelving,0.45815586361732563,1.8795999288558949,0.5547126779599811,0.43941991674229774
5076,a_1182,cabinet,0.8445974682488144,1.869833759804107,0.8010949079212695,0.563848990691479
5077,a_1252,shelving,0.33543034919851034,0.759981193542481,1.471294175609946,0.2999853134155259
5078,a_1304,table,1.9637880024232945,2.331883467692289,0.7493032455444335,1.1239064025878887
5079,a_1346,chair,0.3223663976315831,0.5079346001148225,1.0411815716834907,0.6095586460618635
5080,a_1387,chair,0.3223663976315836,0.5079346001148222,1.0411815716834905,0.6095586460618649
5081,a_1414,chair,0.32236639763158315,0.5079346001148224,1.0411815716834913,0.6095586460618634
5082,a_1455,chair,0.3223663976315836,0.5079346001148228,1.0411815716834918,0.6095586460618634
5083,a_1488,chair,0.32236639763158514,0.5079346001148232,1.0411815716834925,0.6095586460618656
5084,a_1511,chair,0.32236639763158265,0.5079346001148223,1.04118157168349,0.6095586460618633
5085,a_955,table,2.036564072819448,1.8399332784281783,0.9728667857577664,1.137738952143165
5086,a_1217,sink,3.0351333686395736,3.091724436632875,0.7230923622846605,1.3576356281139321
5087,a_1301,chair,0.22021087817891322,0.5021831393241876,0.7964914496491996,0.5505484237277899
5088,a_1341,picture,0.028413668999016407,0.5331467260362182,0.7997105272801736,0.06664195933315517
5089,a_1399,tv_monitor,0.025663529136864743,0.8495588741510393,0.4880406992000952,0.06189660902553205
5090,a_1451,chair,0.35065986220283984,0.6806550621986389,0.8145969115461447,0.6324354708194728
5091,a_1531,chair,0.26085208550447747,0.6064713001251222,0.7349942401051521,0.5851943492889408
5092,a_1555,chair,0.26085208550447886,0.6064713001251243,0.7349942401051526,0.5851943492889414
5093,a_1581,chair,0.6240151948321494,0.7513712310791032,0.968458747863771,0.8575500488281241
5094,a_1625,stool,0.03921228595243877,0.31083405017852783,0.4058484780032814,0.31083481223652054
5095,a_1697,shelving,0.7881548104076825,0.7891632714171868,2.109956970243104,0.47333766881890266
5096,a_1747,shelving,1.8058257517693925,0.7887644886130164,2.9084221700548265,0.7871745520489707
5097,a_1859,chair,0.3514912546163567,0.5748864412307739,0.8128063997435219,0.7522208094596881
5098,a_1891,chair,0.35149125461635705,0.5748864412307757,0.8128063997435221,0.7522208094596862
5099,a_1927,chair,0.3514912546163571,0.5748864412307757,0.8128063997435216,0.7522208094596867
5100,a_1995,chair,0.3514912546163538,0.574886441230771,0.8128063997435213,0.752220809459686
5101,a_2045,picture,0.00792579052485164,0.8052051956710227,0.380055091501886,0.025899385881428944
5102,a_534,cabinet,0.4701063809765515,1.04431188334822,0.987303440621073,0.4559479587263242
5103,a_589,cabinet,0.5402244611651674,0.8457903902945019,2.017322082424446,0.31661847735651927
5104,a_808,cabinet,0.3867901189123512,0.9356735267851168,1.768521647037422,0.23374409530353912
5105,a_853,cabinet,0.9684837216033649,1.1518630990431693,2.0026570080200785,0.4198410362005241
5106,a_933,lighting,0.017589436506732403,0.33656126260757446,0.15240951790044832,0.342906493341518
5107,a_864,picture,0.004607485326194047,0.4374504535498271,0.5549183932906625,0.01898042660685206
5108,a_1064,picture,0.0020653591386585353,0.29082937496175476,0.374154817326241,0.018980426606855613
5109,a_1088,picture,0.017029513657786263,0.45947820312815335,0.7295806033542468,0.05080003972460289
5110,a_1114,picture,0.005903261210756172,0.3912622209716439,0.29700254472426246,0.05080002363372319
5111,a_1130,picture,0.006553002205783539,0.4170609945404422,0.3092977959789332,0.05080002363371962
5112,a_1154,picture,0.006606836675978788,0.2978854089330221,0.40640001933622716,0.054574607378469954
5113,a_1176,picture,0.014493907705379826,0.72976176588638,0.5230689874333885,0.037970421139885246
5114,a_1317,plant,0.6578845067994422,0.6716496947120383,2.1993700815808617,0.44535724753211803
5115,a_1403,lighting,0.17951251633320656,0.3673475377279311,1.3302694137831041,0.3673482674224615
5116,a_1453,table,0.3215872571503927,0.9186567424057905,0.43814196684510437,0.7989704390187923
5117,a_1495,table,0.06859173932220786,0.4331006426254148,0.3811359852552413,0.4155306205608029
5118,a_1535,table,0.08584195526153285,0.4005245967367392,0.43925707180858115,0.48792340064240186
5119,a_1587,table,0.12078032644117571,0.5003800988197334,0.6052890124238637,0.3987800101799677
5120,a_1664,table,0.07650984378396583,0.3561541980692553,0.6050652861595155,0.35503977537155157
5121,a_1698,picture,0.0049137443368281524,0.4047175338195734,0.33147162418729414,0.03662808218618496
5122,a_1724,picture,0.003977909370072064,0.3777715780096265,0.28836639187498925,0.03651581183612154
5123,a_1750,picture,0.0060215387763783825,0.4245804958344724,0.27972251892648664,0.050701407650598315
5124,a_1807,chair,0.7567562725845833,0.6999806290016616,1.3222878759263008,0.8176058530807511
5125,a_1839,stool,0.08412151008438935,0.42034590244293224,0.4778556442897822,0.41879696125508387
5126,a_1917,picture,0.004028872395327034,0.32950086168439036,0.3577445903591347,0.034178569540013914
5127,a_555,picture,0.0030514773053039543,0.6164199821614479,0.6473822597396648,0.007646675165455362
5128,a_565,table,1.4966347896712215,2.305695834347877,0.7230923622846585,0.8976768947854709
5129,a_1048,table,0.8357828888128341,1.0655573606490734,0.7361088575338595,1.065551877021722
5130,a_1092,lighting,0.2785911915332825,0.6350084543228149,0.6908891679312563,0.6350084285085416
5131,a_1270,refrigerator,1.1532251364440211,0.9144001143000011,1.9006308062621515,0.6635597946689131
5132,a_1902,cabinet,0.5560615647215214,0.9170624200631698,0.8156125366278583,0.7434300092143227
5133,a_2224,stool,0.05672354085036675,0.3191449666603958,0.5532745868073494,0.32124369384247853
5134,a_1309,chair,0.2680324044559953,0.5400205756657271,0.9969757814363294,0.4978429785399344
5135,a_1343,chair,0.2613390143461335,0.5354874410215895,0.9886067939239155,0.493663898417706
5136,a_1373,chair,0.2266602243920846,0.5106691762253,0.9427877824748201,0.470784031566067
5137,a_2615,oven,0.43071685211309124,0.6128369491394139,1.2043437489656674,0.5835747054382683
5138,a_2709,sink,0.08465160893015317,0.8372202842040221,0.20811602313517868,0.48583629548577895
5139,a_721,picture,0.09626535757775304,0.7087037668842501,0.8834648831153737,0.15375030849294796
5140,a_783,picture,0.06410991662025604,0.06916987058496482,0.7540519497268547,1.2291559327609427
5141,a_506,toilet,0.23665268093769617,0.43151795839999996,0.7618933962000003,0.7198107778000002
5142,a_796,counter,0.11150545542474428,1.1349388335759105,0.22603306226484887,0.43466201675996974
5143,a_830,sink,0.07459920183942505,0.5974810719490051,0.2689880638094595,0.4641699492931366
5144,a_898,lighting,0.001327352359537268,0.22860000610351605,0.025400002002716082,0.22860000610351694
5145,a_1250,cushion,0.14092114860342628,0.8197762668132791,0.5900784672988161,0.2913205132027432
5146,a_1273,towel,0.011836316934507441,0.14818321035714813,0.3642994776749219,0.21925981205438833
5147,a_1498,cabinet,0.26595460323221004,1.1801721272049739,0.47278058380718346,0.47665321383092696
5148,a_1530,mirror,0.04076150321316909,0.9034777445496504,1.0755774953762793,0.04194604571838134
5149,a_1592,sofa,5.292220312674504,2.410304069519046,0.9120485699041987,2.4073992153675925
5150,a_1624,table,0.36304244062809893,1.233461260795595,0.4330677928562565,0.6796354088559262
5151,a_1985,oven,0.33270794393008385,0.7569984860000003,0.6761474790141809,0.6500200105999997
5152,a_2033,chair,0.40998044794532057,0.6604319131514219,0.8889985611776511,0.6982871282462506
5153,a_2092,tv_monitor,0.10320288750627016,1.836050259966393,0.8944755803814626,0.0628403788380392
5154,a_1897,lighting,0.0027315551485991994,0.20543862072713454,0.06472108538066079,0.2054386207271346
5155,a_1947,mirror,0.01140615253525092,0.7211541897242735,0.7197918666951243,0.021973746456593224
5156,a_2269,cabinet,0.5741363840909948,1.3080999975074943,0.6651278813629777,0.6598860867220865
5157,a_759,lighting,0.055009582022629726,0.2552498131990433,0.8447104590187804,0.25513206289833745
5158,a_842,picture,0.002787050265572303,0.2558520616859932,0.43702765119299863,0.02492567708796861
5159,a_1047,picture,0.00585566090801033,0.31269347962875577,0.36863200828783604,0.05080003972460097
5160,a_1064,picture,0.003895471132939285,0.24768475620233243,0.3095969401932486,0.05080003972460101
5161,a_880,cabinet,2.335431527095599,2.595204780607593,0.8846292562218088,1.0172652472267854
5162,a_916,sofa,0.7452520873273538,1.3498808145523071,0.650027232671762,0.8493295307813646
5163,a_941,cabinet,0.6980627860378016,1.3080999975074936,0.6426694645850766,0.8303589590954833
5164,a_977,picture,0.02090461559937735,0.45720896124840293,0.7619953853312832,0.0600032965340173
5165,a_442,bathtub,0.8688205256070717,1.7260556867786836,0.5805478690382838,0.8670362077490325
5166,a_832,plant,0.2619797791916239,0.6159579622925855,0.7231493382326664,0.5881508175923322
5167,a_924,mirror,0.04256066391575695,2.129941592232343,0.6648042500653275,0.030057088671154197
5168,a_1013,shower,1.5867011811473675,0.7249920095000021,2.006600000000003,1.0906894620000003
5169,a_1060,towel,0.034587994881639536,0.24841365080496403,0.37429143673269866,0.371997513844614
5170,a_615,sink,0.0438513930350249,0.5005036196221858,0.2253284763191432,0.38883029211825726
5171,a_659,picture,0.03482446742534889,0.7268735597297522,0.7238357220609589,0.06618896646942314
5172,a_995,shelving,0.3054752421600336,2.5288083858685413,1.299652903095568,0.0929464299994027
5173,a_1665,picture,0.09762254554335979,1.2934160736943372,1.7654290422021024,0.04275250903295281
5174,a_1177,sofa,0.8178088565506018,1.4224003553390543,0.8120098288092592,0.7080577346278345
5175,a_1194,sofa,0.8178088565505963,1.4224003553390503,0.8120098288092583,0.7080577346278325
5176,a_1316,lighting,0.012403584680435103,0.34019493103027365,0.10717451810836787,0.3401949310302719
5177,a_1355,lighting,0.012403584680435169,0.34019493103027365,0.10717451810836787,0.34019493103027365
5178,a_1384,lighting,0.01240358468043504,0.3401949310302719,0.10717451810836787,0.3401949310302719
5179,a_738,picture,0.06177424007785837,0.8701855487864736,0.8701855993427456,0.08157999099131358
5180,a_812,chest of drawers,0.09646467294702694,0.48469190967668063,0.5105719068765349,0.38980338892999944
5181,a_849,chest of drawers,0.1321988026725572,0.5383757781982459,0.5671222114562986,0.43297752380371124
5182,a_919,picture,0.0012454863157735597,0.18545005462679853,0.23179259210002412,0.028974265977612212
5183,a_965,table,0.37045493502475824,1.2669107237300956,0.6329058361880774,0.46200882574497115
5184,a_1109,picture,0.024456149008493508,0.5334680969535811,1.2150917540622703,0.037728587467332986
5185,a_1193,picture,0.09845268148521433,0.7264408345227651,1.089661385499806,0.12437575771184402
5186,a_1352,bed,4.312855963987675,1.7784399228835284,1.2381870251552427,1.958571842560269
5187,a_1460,cushion,0.08988317953514613,0.8430106659048159,0.5058136949361066,0.210792315093204
5188,a_1486,cushion,0.08196264499725107,0.8174833490672617,0.49049708392081237,0.20440928527883034
5189,a_1528,cushion,0.03959829653814307,0.5288625127590143,0.5286272607743587,0.14163942792280526
5190,a_1570,cushion,0.0308318944692485,0.49418634384027293,0.49429356554871035,0.12621893565015793
5191,a_1597,cushion,0.03083189446924839,0.49418634384027116,0.49429356554871035,0.12621893565015793
5192,a_1629,cushion,0.024593517459720535,0.4220120167375809,0.42199348928940994,0.1380988555504259
5193,a_706,lighting,0.07655389725323324,0.34041126234753544,0.6607995345074452,0.34032484584542305
5194,a_772,lighting,0.05508528668444841,0.30504226928746575,0.592141952531708,0.3049648315266639
5195,a_1071,plant,0.07645288309153056,0.43465719265519276,0.4799729655689775,0.3664630741611336
5196,a_1037,bed,6.297704742503206,2.2155410327411067,1.2754770367453645,2.228588338769854
5197,a_1083,chair,0.3560649245874511,0.5703573226928713,0.8212972804685692,0.7601193487644189
5198,a_1125,chair,0.35606492458745287,0.570357322692872,0.8212972804685712,0.76011934876442
5199,a_1171,chest of drawers,0.14081004667503486,0.5333999395370486,0.6477059465782028,0.40757055050092084
5200,a_1198,chest of drawers,0.14081004667503483,0.5333999395370488,0.6477059465782026,0.4075705505009207
5201,a_1248,lighting,0.17714080286407477,0.4766403408905485,0.779717067882416,0.47664031324085226
5202,a_1279,lighting,0.1586322746086773,0.4594255149228225,0.7515560154574736,0.459425488271751
5203,a_1327,cushion,0.028079739506753187,0.42565545379255687,0.4367408704824914,0.1510466288770369
5204,a_1528,cushion,0.02807973950675323,0.425655453792557,0.4367408704824912,0.15104662887703715
5205,a_1627,seating,0.3566367710316483,1.141963323334221,0.4524217675200143,0.6902882344388357
5206,a_1695,lighting,0.048466388758068704,0.253990963101387,0.7517534326841883,0.2538323536747309
5207,a_1771,chest of drawers,0.40348910094482127,1.1049070358276363,0.8077029589159688,0.4521207039203672
5208,a_1817,picture,0.04423179782712987,0.45719999074936013,1.8279691666729867,0.052924835028708164
5209,a_1095,picture,0.04264114525808463,0.4571999907493592,1.762232208332118,0.0529248350287082
5210,a_1314,picture,0.02383688064795185,0.8251318663493759,0.5686721895911396,0.050800042100769736
5211,a_1362,cushion,0.033964130309083185,0.45007802546024306,0.4511308313917407,0.16727466933947066
5212,a_1420,mirror,0.019094183437844556,0.3417143630981449,1.2570811843872072,0.044450283050538435
5213,a_455,toilet,0.30905891969976484,0.5415466943999994,0.7440244707999994,0.7670402490000001
5214,a_559,cabinet,0.7971043702145512,1.5055645299370262,0.740378788863769,0.7150918815851576
5215,a_765,towel,0.05034897678166222,0.2815338018686168,0.4241944468380141,0.42159468297727837
5216,a_1207,shower,1.453336151296584,0.9725481136700331,1.9566699158612149,0.7637257138299249
5217,a_906,mirror,0.05966814478723082,1.3564831497257663,0.9728625921128937,0.0452143849037725
5218,a_549,seating,0.3205610321939556,1.0865055363762706,0.5433826212911822,0.5429665055259043
5219,a_995,picture,0.058001288108528844,0.8433765377078571,1.3537923366919997,0.050800042100770604
5220,a_1046,picture,0.012119421146899042,0.4516684030965596,0.5281996328869093,0.050800042100769716
5221,a_800,others,0.03640074812118549,1.0593611858269887,0.5794694398517543,0.059297408800704936
5222,a_830,others,0.10265657198078647,0.4567010555990667,0.7374925747023902,0.30478745689899667
5223,a_1037,others,0.06740776748446936,0.4252148833397062,0.3996245644513874,0.39668822604205833
5224,a_1086,others,0.09208233636341111,0.44963841904883156,0.6387613230770189,0.32060796387667073
5225,a_1117,others,0.0487415604248968,0.46248167772304716,0.3249323665316528,0.32434852198753883
5226,a_1146,others,0.032794068640026014,0.4386613241069688,0.2286030493482692,0.3270272459249964
5227,a_1285,lighting,0.022418826797409926,0.29012441635131836,0.2662585969753115,0.29021841287612915
5228,a_525,table,1.4161288476686227,1.4772817235192977,1.593276512657926,0.6016560537922594
5229,a_359,chair,0.5318138304354152,0.7364753908623599,1.0728470779188855,0.6730751632794197
5230,a_693,table,0.13962917488898713,0.3463751442821943,0.7168080164435459,0.5623757667916931
5231,a_813,table,0.8543587901204965,1.5419048154657822,0.7721603760601801,0.7175880793423104
5232,a_873,shelving,0.035600811949740414,3.3595669104648267,0.04257129996076026,0.24891994476318358
5233,a_907,chair,0.2899868147951521,0.607755552992291,0.7957474700348721,0.5996171551169084
5234,a_957,picture,0.005829794373562562,0.56495117140971,0.8437480472225343,0.012230086890733238
5235,a_1005,picture,0.006382626478326157,0.5830410805243273,0.8729351806160154,0.012540598889042801
5236,a_1031,picture,0.02375533481432255,0.5381542557724049,0.8689410710412979,0.05080003972460112
5237,a_483,chair,0.471665978585614,0.6184426116943359,0.8834272003173829,0.8633052444458009
5238,a_527,sofa,0.5178971790939647,1.138910466061747,0.897952026565972,0.5064083133986474
5239,a_769,plant,0.3739852086098361,0.5822129868959965,1.0081988243201936,0.6371274998178577
5240,a_863,plant,0.20610674337126467,0.4517568981293005,1.0055714437998713,0.4537059520105496
5241,a_1031,chest of drawers,0.5208304306920687,0.9458734238894242,0.9579763102756665,0.5747891453201702
5242,a_1085,shelving,0.0524899529947017,0.8127465065706856,0.3646015126778675,0.17713427587351788
5243,a_1170,picture,0.02294949346657648,0.4276652646473475,1.0563432817415475,0.05080003972460112
5244,a_1307,plant,2.031177867782182,1.1361657168375647,2.0647042088802507,0.8658615052700046
5245,a_1390,plant,1.378635029739081,0.8706496357917786,1.8287631185031126,0.8658615052700043
5246,a_1448,chair,0.471665978585614,0.6184426116943356,0.8834272003173834,0.8633052444458007
5247,a_1524,table,0.07440388766121993,0.41087222099304244,0.508303595625664,0.35625885426998144
5248,a_1660,cushion,0.03856055123304388,0.4518093416477478,0.4575200172011389,0.1865425578975976
5249,a_1681,cushion,0.05319640301179305,0.47468202197766907,0.4880004642479038,0.22964619221891855
5250,a_458,plant,0.709612730103509,0.7979865282676751,1.118064607371888,0.7953511957738479
5251,a_500,plant,0.4221852781442034,0.6711549361617307,0.9403599604800092,0.6689384621374148
5252,a_570,chair,1.0195049318533702,0.6380240917205808,0.8117689867632585,1.9684291953746627
5253,a_601,chair,1.0195049318533695,0.6380240917205809,0.811768986763258,1.9684291953746624
5254,a_636,plant,0.27134866552017595,0.5792032502867626,0.8115257985948929,0.5772904446290981
5255,a_704,chair,0.6043240627730253,0.7113004922866817,0.9652549367671808,0.8801865875720989
5256,a_733,chair,0.6043240627730261,0.7113004922866824,0.9652549367671819,0.8801865875720982
5257,a_791,table,0.18515371794209784,0.5450781285762812,0.32505325763412524,1.0450069004747176
5258,a_829,sofa,1.2247374823903374,1.8289366960525508,0.8228794157592314,0.8137821077714384
5259,a_865,cushion,0.04975465804705503,0.4515735358797328,0.45307175368990527,0.24318583566959534
5260,a_895,cushion,0.06240909585362151,0.48700475044249114,0.4886205209267579,0.2622666028926944
5261,a_926,plant,0.30267142548105047,0.6006833133550891,0.8416216679235978,0.5986995702740864
5262,a_967,plant,0.25399837064580183,0.5665854320845158,0.7938468836578056,0.5647142964865969
5263,a_1173,bed,4.29947928931972,1.574799776077275,1.2951679342890288,2.107970036158496
5264,a_1211,stool,0.1382810524361532,0.49608796384934895,0.5639603769465098,0.4942599191948496
5265,a_1239,stool,0.12675900310328872,0.4819079266605826,0.5478402940159746,0.4801321343142878
5266,a_1277,cabinet,1.3247888957452385,2.758252561012279,1.2158872487649965,0.39502023696899485
5267,a_1547,shelving,1.846707005631959,2.4803858754708807,1.86106000809092,0.40005377269078934
5268,a_1579,cabinet,0.7276756597788075,0.7371309587905834,2.400397959248227,0.41125382277859934
5269,a_820,picture,0.057451869021223005,0.7709486675997353,0.8699692434696694,0.08565935511119736
5270,a_1078,shower,3.100198152922502,1.320793150000001,2.4642638861489274,0.9525053700000014
5271,a_1116,curtain,0.15933435828607578,1.2791612148284905,1.8952742516781158,0.06572219963756253
5272,a_1234,chair,0.4232754994177454,0.6950266957283021,0.8141619952919872,0.7480158819502186
5273,a_1314,table,0.06553551001275348,0.5045886887003745,0.25739591278912627,0.5045887068258796
5274,a_1403,plant,0.01746893312327044,0.27060978114604967,0.29912074080614076,0.21581238508224496
5275,a_1612,picture,0.012585665961872118,0.40640874207019984,0.6096058243264002,0.05080003972460112
5276,a_799,cabinet,1.6127873013764449,1.633881807327271,1.9303489582867146,0.5113527932485045
5277,a_1090,shelving,1.8303503697784638,1.6338818073272705,2.190750712500104,0.5113527932485038
5278,a_1160,shelving,0.10478996469664502,0.5113606750965123,0.6681297923468086,0.3067125380039215
5279,a_1200,table,1.5276318248150778,1.556284167773602,0.72257713879461,1.3584560145082016
5280,a_918,cabinet,0.2053218910961698,0.381000079214573,0.7360278367996218,0.7321767769016567
5281,a_1144,shelving,0.5202913469634727,1.5086835848204627,1.1889088835527395,0.29006803035736095
5282,a_1168,picture,0.022720744666663403,0.7401430547358732,0.6042865667038149,0.05080002815268958
5283,a_2157,oven,0.6765050621963176,0.6301370432743988,1.4881375622000017,0.7214279450000002
5284,a_2227,cabinet,0.8986148060366853,1.1561054807373066,1.2648542911141996,0.6145194192573697
5285,a_2476,refrigerator,0.350303898685157,0.6032500000000001,0.8921750000000004,0.650875000000001
5286,a_2590,chair,0.3452534362586679,0.579784721136094,0.9199482418131293,0.6473033425778432
5287,a_2640,picture,0.007867562076420444,0.40640003516948964,0.5079998815506647,0.03810858561264174
5288,a_2474,picture,0.007867562076420502,0.40640003516948964,0.5079998815506653,0.03810858561264197
5289,a_2548,chair,0.2566728101791227,0.5140708684921265,0.8999752104282379,0.5547870621085167
5290,a_2596,chair,0.25667281017912247,0.5140708684921259,0.8999752104282378,0.5547870621085168
5291,a_2648,picture,0.0036614952375260326,0.3149390419122229,0.3936736765299873,0.029532186030618596
5292,a_2684,picture,0.002730711436064844,0.28560487346208585,0.357005977690242,0.02678148826236798
5293,a_966,picture,0.14521913533566788,1.24966045694961,1.40734016944069,0.08257198691622135
5294,a_1245,chest of drawers,0.12219101368455278,0.5861844455779937,0.5845913512354264,0.35657639634368715
5295,a_1269,chest of drawers,0.15486169617276685,0.7262557818500744,0.6316024901737054,0.3376063255668348
5296,a_1335,lighting,0.04691948178919536,0.29390415009553333,0.5431781337751156,0.293903805627904
5297,a_1374,lighting,0.045194275434081534,0.2902568374542952,0.536437363108494,0.2902564972614636
5298,a_1416,picture,0.0037418175847197,0.27124405176516925,0.4068661275755221,0.03390555463353006
5299,a_1448,picture,0.004327384399088953,0.31601300270949295,0.3594139810974293,0.03810005086675883
5300,a_1488,chair,0.35606492458745354,0.5703573226928718,0.821297280468571,0.7601193487644219
5301,a_746,picture,0.05295924867404123,0.6561224723793108,0.9841719412737897,0.0820136089870707
5302,a_780,picture,0.04642004228130731,0.6279226538109688,0.9418727191737889,0.07848870473377863
5303,a_812,cabinet,0.5122676034247725,1.203653019757513,0.903746964076867,0.47092172932116033
5304,a_936,lighting,0.26726310601402486,0.4161701484670923,1.5672461408661207,0.4097612412978679
5305,a_984,chair,0.11897245029064529,0.3674840116255146,0.7416375818259983,0.4365321438463933
5306,a_1021,chair,0.2081466676766232,0.44280529022216797,0.8936471636071768,0.5260058574852753
5307,a_1053,lighting,0.30395242358758195,0.4047180366516118,1.6387485470149226,0.45829036983031113
5308,a_1269,picture,0.017416975544087894,0.6083916425704955,0.6096952905912706,0.046954439643177824
5309,a_1295,table,0.09306813031743427,0.36881378961355293,0.4732335933281963,0.5332345395670636
5310,a_1329,picture,0.1319073814053659,1.983909635260637,1.3088301714956745,0.05080002363372185
5311,a_1357,sofa,1.2469665918141626,2.2576041596264327,0.7140036544285857,0.7735824117306633
5312,a_1389,lighting,0.24580115188255344,0.40471803665161127,1.5241188812255864,0.39848548889160174
5313,a_545,picture,0.005080849297874631,0.4509286039121232,0.6585725467927581,0.017109011012828475
5314,a_590,picture,0.03866059141580046,0.861425544387928,0.8590776011608283,0.05224182639423535
5315,a_686,picture,0.05732958151160887,1.5294322130139282,0.852968454038442,0.04394561724953499
5316,a_950,lighting,2.417303494937183,1.2117507457733154,1.7268320611383208,1.1552281975746157
5317,a_766,table,1.2624740682519975,1.6367857040257285,0.7597082901000979,1.0152751993201172
5318,a_978,chair,0.27080490164108745,0.4824252464779402,0.995362715360444,0.5639558743420381
5319,a_1007,chair,0.2741063762716657,0.48437780315261225,0.9993913231660784,0.5662384161756293
5320,a_1032,chair,0.24886317180345824,0.46902723802552126,0.9677193070376346,0.5482935813207059
5321,a_1061,chair,0.1916911535058951,0.4299439848898874,0.8870808801513617,0.5026051967364531
5322,a_1090,chair,0.25099368182519544,0.4703618792580577,0.9704730023115639,0.5498537790274449
5323,a_1139,chair,0.21951061614677983,0.4498106115106062,0.9280706491624533,0.525829314603232
5324,a_1241,stool,0.09398436772694325,0.41884520649909973,0.5690820828491164,0.39430034968039784
5325,a_1276,stool,0.10551608917632153,0.41884520649909973,0.6095861772450696,0.4132663325822987
5326,a_1311,stool,0.0963496156824033,0.41884520649909973,0.5821610675328637,0.39514207752615516
5327,a_1342,stool,0.0964016023617824,0.41884520649909973,0.5646131780318491,0.4076427219721612
5328,a_1418,chair,0.9448442778070303,1.0203458233037601,0.9118416674695768,1.0155315311825328
5329,a_1462,sofa,1.4094472301759824,2.1502529144287115,0.8396879959106439,0.7806229782104503
5330,a_1543,table,1.0510548391921204,1.7773206014216685,0.863574691188634,0.6847936037305263
5331,a_1571,picture,0.09161226605128817,1.606853036835028,1.122311862795644,0.05080002363372184
5332,a_1600,table,0.6990433488207484,1.4886407162691064,0.8635746911886345,0.5437688291422643
5333,a_1074,table,0.42439186255173134,1.127675669928991,0.3400739819762885,1.1066478150128976
5334,a_986,tv_monitor,0.12841052784062423,1.4078400115093441,0.8806011227369193,0.10357813630493724
5335,a_1271,lighting,1.4815370023459382,1.3437198996543884,0.8453018665313721,1.3043433427810671
5336,a_1299,lighting,1.097194151674834,2.3829808914827018,0.7899399228220837,0.5828661856932543
5337,a_550,bed,4.0723131117366025,1.4985994696617178,1.320799560198755,2.0573997011021024
5338,a_663,chest of drawers,0.580631461771643,1.372492194175726,0.9257484376430506,0.4569805264472978
5339,a_789,cushion,0.08843110863902653,0.6604000329971342,0.5079999715089796,0.2635932564735407
5340,a_823,lighting,0.02158106932965427,0.1386557483673112,1.122594528198243,0.13864753723144488
5341,a_851,chair,0.6477149315740065,0.7157942056655889,1.0478915129044868,0.8635339317541624
5342,a_1093,curtain,0.3514212729628954,1.4840052127838135,1.5961600542068481,0.1483597808806758
5343,a_1316,tv_monitor,0.0780655261805757,1.2426920251257387,0.7893960817233459,0.07957942807706608
5344,a_1344,chair,0.5265205349539802,0.7339091113403562,0.8446615122312924,0.8493571143338481
5345,a_1393,chair,0.5265205349539808,0.7339091113403562,0.8446615122312929,0.8493571143338484
5346,a_1499,picture,0.09609551156646176,0.8470349028979006,1.428653373546875,0.07940995059470944
5347,a_1555,picture,0.01744179756865513,0.4531076433394773,0.6796533387041278,0.05663728138306155
5348,a_1651,chair,0.5265205349539795,0.733909111340355,0.8446615122312927,0.849357114333848
5349,a_862,lighting,0.1845579182766403,0.9696024703979496,0.1965253067016599,0.9685465240478515
5350,a_900,chair,0.4113735516403692,0.6604459881782534,0.8936048914942045,0.6970332933832113
5351,a_966,stool,0.25639698996601185,0.4356121444702153,1.154125747680664,0.5099878311157224
5352,a_990,stool,0.2563969899660097,0.43561214447021296,1.1541257476806621,0.5099878311157215
5353,a_1018,stool,0.34094409560614575,0.4790234005748059,1.2691410176759543,0.5608110522490901
5354,a_1092,curtain,0.4461473811093497,4.720097307726885,1.1463384332081812,0.08245453423864893
5355,a_1132,table,0.5263741353189201,1.133142709732058,0.5079879517435201,0.9144427478313456
5356,a_1166,sofa,6.393291216256591,2.584183573722837,0.9553006806161701,2.589769062022971
5357,a_1219,chair,0.41137355164036976,0.6604459881782535,0.8936048914942056,0.6970332933832113
5358,a_1261,cushion,0.05437739423925324,0.5075110244750983,0.5030041694641112,0.21301065444946304
5359,a_1301,lighting,0.02826640043907364,0.253997802734375,0.4381368432490357,0.25399827818624976
5360,a_1345,curtain,0.351421272962889,1.484005212783813,1.5961600542068486,0.14835978088067311
5361,a_1399,picture,0.012585270530846286,0.6095999479293823,0.4064000193362274,0.05080002363372316
5362,a_1459,cushion,0.028079739506752594,0.4256554537925579,0.43674087048249177,0.1510466288770332
5363,a_356,mirror,0.03339022796092142,1.1804174877888998,0.8856999355268365,0.03193722192251115
5364,a_429,chest of drawers,0.18928640122153198,0.727010971462447,0.6695344710563053,0.3888709560293044
5365,a_559,chest of drawers,0.23459786721068115,0.7809247369779273,0.7191858874640205,0.4177088943302492
5366,a_596,lighting,0.10062785466729743,0.38505104009625163,0.6788523506478978,0.3849679610427052
5367,a_634,chair,0.3130746688881961,0.6918286741939147,0.7255780910359618,0.6236848735108582
5368,a_666,picture,0.01176188327937036,0.5809062366081773,0.43873203383180504,0.04614997614062942
5369,a_860,picture,0.011344437348113695,0.5139693414722883,0.45807522735523654,0.04818467579953903
5370,a_886,picture,0.010612644546630443,0.5026713113554168,0.44800585687561467,0.047125484376183906
5371,a_1118,curtain,2.084237270262264,3.1024710861191784,2.412984935393819,0.27840998337844886
5372,a_1156,shelving,0.5279399597737854,0.8554942256289184,2.0585948040036293,0.2997758066170041
5373,a_507,bed,4.197279873720366,1.8029434129191957,1.2156006912550967,1.9151151605391188
5374,a_587,picture,0.03827686705272358,0.8839773588473983,1.2910319182961352,0.033539629636266
5375,a_624,picture,0.009736052501408536,0.61017281646277,0.6101728503231039,0.026150329876298173
5376,a_648,picture,0.011186954851496725,0.6390907254641119,0.6390907609291886,0.027389671976298928
5377,a_672,picture,0.008614749986413848,0.5857866176760924,0.5857866501831624,0.025105204420862393
5378,a_706,picture,0.016200916529695568,0.7230556900283851,0.7230557301529303,0.0309881795829412
5379,a_2678,sink,0.07232315230248096,0.5913310624813398,0.2662347016463313,0.45939048149519646
5380,a_2765,picture,0.01122933601424346,0.7530282152408655,0.5532220619056593,0.02695524833587525
5381,a_394,chair,0.2206177725994681,0.5456850783467927,0.7659536100758912,0.5278322843404293
5382,a_635,chest of drawers,0.26707194835601394,0.8103121166491025,0.8790782464942114,0.3749284604242984
5383,a_644,table,0.09595695272543955,0.36646472555688714,0.631814026813696,0.41443364626114576
5384,a_693,lighting,0.02160394000692025,0.23961089626368448,0.37628758174204524,0.23961086833531026
5385,a_803,lighting,0.06713783120976966,0.3405036102091792,0.48590196397127494,0.4057858814755031
5386,a_739,picture,0.011350660692336518,0.7421885059251989,0.5937938329226202,0.025755574071204095
5387,a_765,lighting,0.023656735246631647,0.23124043248371606,0.32628041526612916,0.31354510870693186
5388,a_609,chair,0.2844056165437703,0.6276285026590217,0.794085576217976,0.570647873328582
5389,a_715,chest of drawers,0.4530165503183378,1.1854333082021034,0.9580615903531504,0.3988811502923201
5390,a_961,stool,0.0813083096453281,0.444296672940254,0.4697013717272931,0.38961892416106636
5391,a_1183,plant,0.8187855821902955,1.0992951232916255,1.2131528706088233,0.6139603925791111
5392,a_1253,picture,0.018298093805569376,0.6905991179062397,0.4603994731692296,0.05754995818196561
5393,a_1306,picture,0.012585270530846291,0.6095999479293834,0.4064000193362266,0.050800023633723185
5394,a_1341,picture,0.03327888927770204,0.5619882669567213,0.8429723213993792,0.0702470772177182
5395,a_1391,curtain,0.024075119928178616,0.7766157090663949,0.4065838076272608,0.07624514759915882
5396,a_1413,curtain,0.03561146626439648,1.1487554041817414,0.4065838076272589,0.07624514759915793
5397,a_1453,cabinet,0.41837166739662013,1.053889224576193,0.8388250303578896,0.4732557731991396
5398,a_1659,toilet,0.22669094153949532,0.445738554800001,0.7195397090000015,0.7068043267999998
5399,a_1760,bathtub,2.315272415263055,1.5295683658000003,1.8668760731999998,0.8108074208000018
5400,a_1790,curtain,0.33150654047053396,1.8843868970870934,1.8286146294589223,0.09620548549486066
5401,a_1968,table,0.16007012184669253,0.5452535460068508,0.601284942931875,0.48823785424340604
5402,a_1021,lighting,0.01827256811517219,0.3189796151126938,0.17961583479690457,0.3189275515283825
5403,a_856,tv_monitor,0.04337333252673098,0.9253569721374972,0.5502978353977912,0.0851756949715554
5404,a_1082,chair,0.5501871415486738,0.7004638671875014,0.9854963111877454,0.7970208740234367
5405,a_1128,cushion,0.005137883902911427,0.2825649087028511,0.28255706364285105,0.06435168030865768
5406,a_1216,picture,0.04006887366300981,0.8263629521604575,1.525593382341886,0.031783191156175
5407,a_1272,chest of drawers,0.07619490642442957,0.34555745599510945,0.4983406182775928,0.4424654713011646
5408,a_633,curtain,0.5445907198282649,3.7054924089628427,2.173868232915253,0.06760691086142323
5409,a_958,chair,0.3526440051484808,0.6039408796520949,0.8496962326727756,0.687192459607553
5410,a_1062,stool,0.17297698837163883,0.3921289741992946,0.9195070518400787,0.4797382361063828
5411,a_1108,stool,0.17297698837163877,0.39212897419929515,0.9195070518400779,0.47973823610638244
5412,a_1176,cushion,0.042675042564949424,0.45102098497573634,0.45139074912863375,0.20961606286688464
5413,a_1258,cushion,0.04030337588345123,0.44231175101103437,0.44338042092257907,0.20551164525271737
5414,a_1358,table,0.22839187469654773,0.7367814147550088,0.5052446374795364,0.6135363160418233
5415,a_1416,chair,0.25140241017559545,0.6146938371301165,0.893060021735604,0.45796251273314764
5416,a_1446,stool,0.1486213899906487,0.37278628753933174,0.874150197448775,0.4560740159381149
5417,a_1584,curtain,0.10695205168179206,0.3058152943849582,1.1878543020745913,0.29441961722643484
5418,a_279,bed,5.561377604572431,1.8896513581275904,1.2156696970341703,2.420946033726197
5419,a_504,picture,0.2371775827833548,1.0815058024851474,1.6222393073519672,0.13518542305160872
5420,a_550,picture,0.055947393412069245,1.0023452929510872,0.6682302841733297,0.08352882040758142
5421,a_963,tv_monitor,0.08691352947773216,1.287971371228292,0.818158910866578,0.08247902378838752
5422,a_1023,chest of drawers,0.11819389397941293,0.5699760317802464,0.5250180951313024,0.39497005972777327
5423,a_1069,table,0.44113690806987477,0.8122672438621521,0.44969003275036823,1.2077059149742129
5424,a_1167,picture,0.15827469150976886,0.9249687156065143,0.9249688638061673,0.18499386144413865
5425,a_1419,lighting,0.010069622104888069,0.2549815773963928,0.3021152168512349,0.13071690872311637
5426,a_1455,cushion,0.02807973950675328,0.4256554537925581,0.4367408704824908,0.15104662887703718
5427,a_831,table,0.2697969871785605,0.7112005762790592,0.6222984569207083,0.6096018434391403
5428,a_1029,lighting,0.016280528669869,0.12341680049896242,1.068858516135383,0.123416719436646
5429,a_939,shower,2.0718873797944863,1.0591453253053016,1.9552402094000008,1.000484745832453
5430,a_850,shelving,0.6493865046089566,0.926748037338256,2.1232504844665527,0.3300200700759896
5431,a_976,table,1.0756849767358607,1.2485737834245232,1.234607029381281,0.6978179652959746
5432,a_1354,lighting,0.0013432464127198296,0.14841520317258416,0.06098160975424544,0.1484152110724638
5433,a_723,mirror,0.03892939071071791,0.7708979964938146,0.7969382991172376,0.06336595593887694
5434,a_985,cabinet,0.42358670415615884,0.8873983350942863,0.8614326145048318,0.554118180707571
5435,a_1235,toilet,0.22328690444626909,0.4523929738000013,0.6659419752000018,0.7411583602000006
5436,a_1517,chest of drawers,0.42680263482941705,1.3617671674758025,0.8452706487630768,0.37079036806084
5437,a_1615,stool,0.08240900810837587,0.41884520649909995,0.46986305527703387,0.418745197330072
5438,a_1651,curtain,0.030564414262824205,1.0557688903808582,0.3775412750244138,0.07668011903762918
5439,a_1685,plant,0.23420620813406876,0.7517270892858505,0.6612508186523751,0.47116386890411377
5440,a_1719,table,0.11057776487260383,0.49420245646394523,0.4707820538824178,0.47527285251595586
5441,a_1767,chest of drawers,0.3374229453219051,1.0545519172994768,0.7978511153186805,0.4010373204946538
5442,a_1805,curtain,0.030564414262824104,1.055768890380863,0.37754127502441576,0.07668011903762818
5443,a_1883,lighting,0.00629746054737677,0.30691111917141445,0.06686587337148264,0.30686567399870057
5444,a_1165,lighting,0.02782646869207068,0.598392018498977,0.2844951581093289,0.1634547042846679
5445,a_1218,plant,0.04684367370702557,0.35901811756801466,0.35262625867062264,0.37001551303153213
5446,a_1168,lighting,0.04984559456944334,0.3036883920431123,0.5409327307096747,0.3034277719788125
5447,a_1609,chair,0.3533090602917345,0.634373337030409,0.9142829882234196,0.6091569653657176
5448,a_752,table,1.0034957084763523,1.3945255875587463,0.7662015285554005,0.9391739070415497
5449,a_1156,refrigerator,1.1118960682549346,0.9003219666905273,1.5684498730000003,0.7874005334000004
5450,a_984,picture,0.03231573732965651,2.443388649276182,0.05080001938195167,0.2603500344032117
5451,a_993,cabinet,0.8147316640643695,0.9425032298659688,1.8164052842261462,0.4759036014787339
5452,a_1083,cabinet,0.12654175014184757,0.5783606502699367,0.673220640514416,0.32499574621882243
5453,a_1413,picture,0.0015487267100407903,0.13811645057859587,0.22073201485350685,0.05080003972460068
5454,a_1439,picture,0.004750378143916174,0.24114464361589802,0.3877809859658133,0.05080003972460111
5455,a_1505,picture,0.0014458029766829584,0.1403320986456343,0.2028093824319418,0.05080003972460156
5456,a_1570,picture,0.005857925812700122,0.4104890318084477,0.2809172417947847,0.05080002363372227
5457,a_753,bed,2.2851334606096434,1.3272327582488401,0.9674775983996237,1.7796047632847785
5458,a_797,others,0.24171548155360317,0.9186946650403164,0.9013658380917875,0.2918987120019044
5459,a_1001,picture,0.09654814767841931,1.1193020256328552,0.6778871354363475,0.12724457167171987
5460,a_1047,table,0.6245031250220479,1.5748532414436336,0.8673376618784925,0.45720010594454585
5461,a_1101,table,1.1440324570704916,1.1518508045065072,0.8597056382344932,1.1552935293592022
5462,a_1159,chair,0.1420285242463939,0.36924247857577797,0.8866212383452164,0.4338361992518181
5463,a_1228,chair,0.2392181243729124,0.4393235588073736,1.054899206739245,0.5161769678557135
5464,a_1278,table,0.1771535097327259,1.116477728887046,0.37535788889429306,0.4227213167312483
5465,a_1362,picture,0.003998549949914729,0.3753462365379967,0.6527761490311885,0.01631947495003594
5466,a_1384,picture,0.004440432745402974,0.38869264492109856,0.6759872970849848,0.016899756183946124
5467,a_1424,picture,0.008853663808488779,0.6386845348168149,0.7446417140651729,0.018616124099317236
5468,a_1492,chair,0.8025522289661342,0.8747035783749357,0.9363867277166245,0.9798444851987504
5469,a_1674,chest of drawers,0.5058022024073059,1.1811426866033319,1.1138031180411092,0.3844766075680184
5470,a_996,lighting,0.07471480384286287,0.3160502504323776,0.5170641138510927,0.4571998977661129
5471,a_1232,lighting,0.05235415288191607,0.41039660694601976,0.4677136047942604,0.27275164125436485
5472,a_1206,plant,0.042751339263350056,0.36676094225080763,0.4370967863302621,0.2666791308954078
5473,a_532,curtain,0.6424183933088553,0.5624130084192325,2.938985051177531,0.38865587107794397
5474,a_765,curtain,0.551377156794075,0.4989709216450254,2.843205822736097,0.3886558710779439
5475,a_788,curtain,0.6988280040063495,0.5874732510877612,3.060673268179231,0.38865587107794575
5476,a_805,curtain,0.1150685147960287,0.17206852199773215,1.7206393341942163,0.38865587107794214
5477,a_935,picture,0.07580788896110342,0.8502407835564901,0.9438026636856265,0.09446942483919239
5478,a_1115,sofa,1.53966151086085,1.6730772852897644,0.9475286756512488,0.9712183696221923
5479,a_1292,plant,0.707430461317066,0.7590534687042241,1.2273832584755104,0.7593311071395876
5480,a_848,seating,0.15383182560642292,1.1960081584009012,0.36967550365723884,0.34792960073300433
5481,a_960,sofa,0.6028950780054463,1.105629789342664,0.7392131343760618,0.7376703571786963
5482,a_1010,chair,0.92875965895449,0.9480128288269046,1.017257736956145,0.9630706047444374
5483,a_479,mirror,0.008417854670285685,0.6095998585224165,0.9143998920917508,0.015101510882232098
5484,a_1044,toilet,0.2352702801483685,0.4604950658000017,0.7266203654000023,0.7031282102000023
5485,a_2401,cabinet,0.4051679471651963,1.0261627028254923,0.9143999999999998,0.43180000000000096
5486,a_2646,plant,0.0030036258737166487,0.12362522268709775,0.16528340634773686,0.1469973464766472
5487,a_2718,sink,0.04042402544341619,0.47664590980000004,0.14622299939999997,0.5800000084000005
5488,a_910,stool,0.16195493799480631,0.48773839499615335,0.7200401724497253,0.46115882303077305
5489,a_1104,chair,0.16994270348496765,0.4133733144142653,0.9249170949740471,0.4444851738659281
5490,a_1151,chair,0.15465798346455512,0.40058902237531413,0.8963124176965054,0.4307386932114171
5491,a_1180,chair,0.2011711847140834,0.4372839331196251,0.9784167748537916,0.4701953857782578
5492,a_1229,chair,0.16823259707333163,0.4119820673083047,0.9218041987449861,0.44298921684543546
5493,a_951,lighting,0.00646864083657167,1.2286592972837855,0.02540000200271609,0.20727542579181352
5494,a_1159,lighting,0.005609084693626507,1.1178279795889985,0.025400002002716308,0.1975528369916724
5495,a_1181,lighting,0.008361968842912028,1.3548301576078805,0.025400002002716304,0.242990860486966
5496,a_465,shelving,1.0148616610234396,1.4547324730274491,1.811230536491594,0.38516780734062217
5497,a_756,chest of drawers,0.14235016083961616,0.5844759625331633,0.43831237898422193,0.5556579994794514
5498,a_874,lighting,0.08672116218930719,0.35560284554958305,0.685795637710307,0.3556027767876277
5499,a_673,tv_monitor,0.11564472685093748,1.4559840066015046,0.8946570102159129,0.08877949308603679
5500,a_714,picture,0.3099307669136007,1.6689431541766795,1.112685707409874,0.16689780960318681
5501,a_824,picture,0.07513755887120137,1.2021617698007856,1.7674134642150707,0.03536356252356249
5502,a_898,chair,2.3906805117700127,2.411518442201081,0.9515369327363877,1.0418502593762404
5503,a_962,plant,1.0004974803715176,0.6864586453527517,2.1540454945024976,0.676622988064262
5504,a_1008,table,0.4587625171930323,1.1078941979446635,0.4186871482063974,0.9890084650906429
5505,a_1333,table,0.3503439909618458,1.7978437926087576,0.5599672484892085,0.3480006790566574
5506,a_605,picture,0.05928465537820829,1.1625076086831778,1.1625078766816475,0.043868278447273056
5507,a_630,picture,0.042629348377859554,1.0414808021149629,1.041481042212543,0.03930122218848897
5508,a_927,lighting,0.24014922772643119,0.4598276317119589,1.6445638313889495,0.31756702065467834
5509,a_660,picture,0.007166901745289344,0.487186818151921,0.456460846651815,0.03222792839456902
5510,a_731,chair,0.23507719439423086,0.4445142173767095,0.9648168945312503,0.5481254196166995
5511,a_808,table,0.6415096649321772,1.2188649773597717,0.43189113298204806,1.218634075552436
5512,a_923,cabinet,0.2806146981703901,1.0783748350386226,0.6051606042429615,0.4300015514462674
5513,a_1256,table,0.14636748185188977,0.5627692605350061,0.4621509671557377,0.5627692605350052
5514,a_1364,tv_monitor,0.05731892458408349,1.0656165610007065,0.6249090405109423,0.08607564081341589
5515,a_1227,chair,0.37889799597783336,0.7159174409568775,0.7272933122459582,0.7276956377290827
5516,a_1281,chair,0.4136671630972884,0.7371782660484313,0.7488919701599933,0.7493062436293486
5517,a_1355,chair,0.8794623653022671,0.9901036743564653,0.8690459969006767,1.0221010251186913
5518,a_1437,sofa,1.2133963669165424,1.9695267081260681,0.7898827907402797,0.779970476125035
5519,a_973,chair,0.6784225284722912,0.7680690288543702,0.9791980414328436,0.9020476341247561
5520,a_1036,stool,0.0789225906949796,0.4125642627477647,0.4652031932284865,0.41121319329292216
5521,a_1266,shelving,0.4725292615936412,0.7521402484013957,1.5946301192078618,0.3939761352539063
5522,a_1316,picture,0.009082621082318918,0.6464537647168414,0.3687779264010351,0.03809858177223192
5523,a_429,table,0.4574554738136353,1.32951994266862,0.671882463873856,0.5121069459175872
5524,a_660,chair,0.3527538222235434,0.6078719860567661,0.7163292807659198,0.8101154132501829
5525,a_710,picture,0.009302570976812178,0.36745596779727047,0.5511773615194965,0.04593104386991477
5526,a_976,table,0.03806034959452635,0.3815669121237977,0.2607766741224559,0.3825016592864837
5527,a_579,cushion,0.005287463419664786,0.2582386176838125,0.19864506945968777,0.10307382613773709
5528,a_617,cushion,0.004446347994414544,0.32122682933785773,0.22839104253282744,0.060605574426334755
5529,a_671,shelving,0.6735673602151202,1.4124090351778202,1.6885094442553454,0.2824340493819602
5530,a_709,cabinet,0.6784897519476983,0.8131116821263076,2.0896122994643815,0.3993258049846796
5531,a_599,picture,0.023362051362775155,1.0405336117070043,0.8329357902679951,0.0269552483358746
5532,a_618,lighting,0.5731400682048046,0.6037231245166186,1.5723959905632567,0.6037554057541018
5533,a_682,others,0.014623042924751629,0.2280834838747987,0.2801091444075611,0.22888462990522385
5534,a_808,chest of drawers,0.31828058126921194,0.8724256049396859,0.4523339630902577,0.8065337429611035
5535,a_1013,chest of drawers,0.7368841573700619,1.021830197753027,0.7361088575338596,0.9796669181817824
5536,a_1071,lighting,0.15301438463443492,0.4802137431410428,0.5966767346737406,0.5340212890925737
5537,a_1099,picture,0.02753622298892845,0.6549597567093443,0.827609947350515,0.05080003972460202
5538,a_1129,curtain,0.5968967107155556,1.8639521965876658,2.158481010744151,0.14835978088067667
5539,a_1171,chair,0.47547559927024374,0.6280776921054043,0.9044128652783452,0.8370437045369554
5540,a_1217,chair,0.5278552692175263,0.6503426616270359,0.9364737474486597,0.8667163912189422
5541,a_1281,picture,0.006270211044290611,0.44667898058396943,0.4095784076310202,0.03427280019865256
5542,a_1319,cushion,0.027019106629070554,0.33860602766203124,0.30272062046365894,0.2635932564735412
5543,a_1367,cushion,0.04358356679844608,0.365060711462718,0.3566238053266085,0.3347706253518814
5544,a_1133,table,0.11630623422321082,0.34305110573768705,0.6067192322076917,0.5588000149802914
5545,a_1029,picture,0.04995065207127178,0.8501274350609648,0.7797377582590463,0.07535439112959517
5546,a_536,chair,0.29308458537846344,0.44280529022216886,1.258315645136138,0.526005857485278
5547,a_753,table,0.42703793161543835,0.8325064700894528,0.8759973666565107,0.5855662463375136
5548,a_787,picture,0.03403585576129683,1.1009304725358322,0.6085732620417624,0.05080002363372229
5549,a_528,curtain,0.7219922831152474,2.147893141144868,2.190732603588267,0.1534371463618456
5550,a_570,mirror,0.012102263695435815,0.7355360160466043,0.7341465244958272,0.022411964260348645
5551,a_601,tv_monitor,0.07833981909407013,1.652000374896289,1.0046859422838652,0.04720001071132309
5552,a_675,lighting,0.1579828677385551,0.4189246248659642,0.9001249083302255,0.4189588066194302
5553,a_553,shelving,0.5003689649730478,0.9985678958664509,1.565651339834648,0.32004991173744207
5554,a_759,shelving,0.46585589651601733,0.9945276722725188,1.4635818443719544,0.320049911737442
5555,a_793,plant,0.023511515256579556,0.22591214539046187,0.4978372844565386,0.20905165989177668
5556,a_847,picture,0.0038205949193062623,0.2805106341838834,0.35671906823485283,0.03818170684235628
5557,a_865,picture,0.07729207733735573,1.2420869279593838,1.6297749929094303,0.03818170684235633
5558,a_915,picture,0.0061257908495222545,0.41824190726136906,0.38360060158708376,0.03818170684235638
5559,a_943,plant,0.023511514232739276,0.22591213881969444,0.4978372830292054,0.20905165746808038
5560,a_1005,shelving,1.8905849034738809,1.802233270361046,2.3071846978002113,0.45467682668960085
5561,a_1045,picture,0.032717256795933874,0.9432769429850423,0.8792228187237561,0.03944924655141334
5562,a_1091,table,0.7965621896910438,1.5612463420965772,0.6533354066581032,0.7809299143481679
5563,a_1310,chair,0.36664762219808356,0.5977143368639493,1.0091194854805725,0.6078726555761277
5564,a_1382,chair,0.1318514628480556,0.41580258377023044,0.6907976628130427,0.45903617204408165
5565,a_1412,chair,0.1567366909740449,0.440469414844491,0.7317781423006808,0.4862677674086817
5566,a_621,picture,0.014293272997416328,0.7114937455762558,0.7636193352889125,0.02630774874861076
5567,a_820,picture,0.02095889862160586,0.7637687912173214,0.7202446346218668,0.03810013519988063
5568,a_836,picture,0.01800529817880018,0.700164997007652,0.6749528036151887,0.03810013519988063
5569,a_864,chest of drawers,0.2662590249818876,0.6840572582079614,0.7104659886695344,0.5478587341344319
5570,a_704,tv_monitor,0.08776599256840698,1.2401146834910612,0.7756892641756838,0.09123818521302418
5571,a_825,stool,0.07189832480331207,0.47503941788531645,0.3897105858543207,0.3883711139491268
5572,a_871,chair,0.46067607586061793,0.893618917778015,0.8696993325895483,0.5927535556905921
5573,a_1115,chest of drawers,0.1913937641686662,0.7138313487449182,0.7098125971986856,0.37773607616952803
5574,a_1143,bed,5.983957449910523,1.9797979054940176,1.3461800994748843,2.2452487856007726
5575,a_881,cushion,0.045855836029255526,0.6340084825144888,0.38031932491220743,0.19017400551643399
5576,a_903,cushion,0.03967980084525713,0.6041619329308902,0.36241543261162856,0.1812213841529975
5577,a_925,cushion,0.06093862455164658,0.6028421358820862,0.6032053813121268,0.1675806383204907
5578,a_1301,chair,0.3560649245874497,0.5703573226928692,0.8212972804685703,0.7601193487644177
5579,a_1329,chair,0.35606492458745204,0.5703573226928711,0.821297280468571,0.7601193487644196
5580,a_1375,table,0.6009010819094968,1.704227927184442,0.42521096514818085,0.8292220705673432
5581,a_1429,sofa,1.424292202919071,2.2347527471896598,0.8396879959106449,0.7590172959079011
5582,a_1537,cushion,0.030670145530260942,0.4639921951350175,0.3569170353297102,0.18519867895657402
5583,a_1559,cushion,0.02865311642300814,0.4535891781842584,0.348914715447002,0.18104640006774045
5584,a_549,tv_monitor,0.299355975468759,1.7431107520827023,0.9574463285612301,0.17936946453161431
5585,a_646,lighting,0.1208185240848959,0.4316985487160883,0.6482179060320681,0.4317495701596455
5586,a_748,chest of drawers,0.4562231234104486,1.5240073394775386,0.7366054916381836,0.4064014816284178
5587,a_784,mirror,0.02064753897375156,0.6095958352088928,0.7619998157024385,0.04444996640086174
5588,a_1078,picture,0.012585665961871627,0.40640874207019806,0.6096058243264003,0.050800039724599344
5589,a_1114,lighting,0.006881549933297399,0.1636405754089374,0.2569829559326171,0.16364055633544972
5590,a_1144,lighting,0.21775089747769963,0.47824201211420125,0.960025126681798,0.4742743404936061
5591,a_1218,chair,0.1287551616588066,0.36769604004229,0.8372838497161863,0.41821825108601196
5592,a_868,chair,0.6969842730247411,0.8341423416137699,0.9601812934875489,0.8702210235595728
5593,a_1713,tv_monitor,0.17140223691904763,2.24088666549836,1.3108128551507643,0.05835202086823443
5594,a_1748,chest of drawers,0.2429365781034164,0.7954308054418568,0.5114419814413547,0.597164702882461
5595,a_1957,chest of drawers,0.20449165697414215,0.6004594005400374,0.5505387867199251,0.6185916083921191
5596,a_2067,bed,1.389958899870221,1.122089309121686,0.8164247021357179,1.5172543720587042
5597,a_2139,table,0.11306796414186752,0.5973428820634117,0.31598757260756644,0.5990262813333836
5598,a_2173,cushion,0.05269093343418553,0.515081447632877,0.48997486985571276,0.20877869490990097
5599,a_548,lighting,0.016503030395940286,0.12394681572914301,1.0768565492654618,0.12364326702852499
5600,a_674,picture,0.04783505259858589,0.8766317828639963,1.6183973920798407,0.033716607763576094
5601,a_726,curtain,0.9579450092629699,3.0876707534205625,1.956141763681123,0.15860222280025135
5602,a_986,chest of drawers,0.17630117168063897,0.461042772754957,0.7629580428285618,0.5012026107566507
5603,a_1054,picture,0.10031830324165487,1.0203304196740588,0.77416862966819,0.12700001555252366
5604,a_1086,chair,3.1659204661075675,2.438403606414795,0.7864704791674177,1.65086660633145
5605,a_1118,cushion,0.028079739506753274,0.4256554537925563,0.4367408704824914,0.15104662887703757
5606,a_1137,cushion,0.028079739506753194,0.4256554537925563,0.43674087048249144,0.15104662887703713
5607,a_1156,cushion,0.028079739506753194,0.4256554537925563,0.43674087048249144,0.15104662887703713
5608,a_1194,picture,0.1952812105882699,1.5204689497668173,1.0136461013230744,0.12670581558422667
5609,a_1276,table,0.11183788727160009,0.6575127792106645,0.25870589630741475,0.6574737667095808
5610,a_1647,tv_monitor,0.0074679504912028545,0.4056104664000014,0.2543778504000005,0.07237906758600053
5611,a_1677,chair,0.24406291096750293,0.5494861746701454,0.708244700725676,0.6271359301872916
5612,a_1870,lighting,0.013435138741143665,0.12394681572914124,0.8766703324529975,0.12364326702852502
5613,a_672,curtain,0.2179972890379606,0.6179323054941968,2.8670585786921094,0.12304773554206072
5614,a_1287,curtain,0.191543001596823,0.7178485312958535,2.9195193827684944,0.09139493109367314
5615,a_1305,curtain,0.16781571524112876,0.626576610976844,2.930463653003614,0.09139493109367319
5616,a_458,curtain,0.015564454838945727,0.5861703278815029,2.8087113871842884,0.009453725069763044
5617,a_1205,stove,0.3367661953180826,0.6730256587801448,0.8186735073921,0.6112039213841238
5618,a_1624,cabinet,0.5345387005134798,1.129854301366559,0.812082779107213,0.5825811241421327
5619,a_1778,refrigerator,0.8155481200400918,0.8248364212790325,1.6439446063616607,0.6014431486689011
5620,a_2401,cabinet,1.8105148434770664,2.09496512861949,1.110587643256942,0.7781663633518241
5621,a_3011,microwave,0.16931439790436742,0.728830784847662,0.3870554604809059,0.6001972254041351
5622,a_3806,cabinet,0.4197751281900009,0.7619999999999998,0.8763000000000003,0.6286500000000014
5623,a_4227,cabinet,0.6427903395457925,0.759968429803849,1.8000999032483385,0.4698694199323654
5624,a_298,table,0.4942694071392458,1.3150144353482718,0.7651937429711522,0.49120389311742707
5625,a_401,chair,0.48054173439642045,0.6607843399047845,1.0659926085002442,0.682208578535156
5626,a_505,table,2.0409022299080353,1.5011439634234578,1.9883452609339867,0.6837668748223696
5627,a_575,chair,0.48054173439642184,0.6607843399047857,1.065992608500244,0.6822085785351568
5628,a_615,table,0.19632824944562693,0.6340041079114141,0.6770257458045846,0.4573888128850109
5629,a_661,table,0.5863548676870988,0.6599453995243761,2.0263332007038932,0.43847180161496446
5630,a_1073,table,1.6735111062651773,1.544563135801519,2.2427155333526305,0.48311302065849443
5631,a_1119,table,0.48054173439642295,0.6607843399047866,1.065992608500244,0.6822085785351575
5632,a_1187,shelving,0.03253902625524269,3.2472509408099803,0.03375623408611261,0.29684839912421745
5633,a_1355,tv_monitor,0.09115407513870752,0.7089864863092128,0.47477392990838274,0.2708016262285926
5634,a_948,picture,0.01095837240230998,0.5620978782014823,0.7675382979304174,0.025400019760259497
5635,a_593,picture,0.009489947062057608,0.6357079914798668,0.42371010958793365,0.03523199961711552
5636,a_674,chair,0.14258845643431362,0.5010579172437984,0.6535957935818315,0.435398762488373
5637,a_810,cabinet,0.48649233619442506,1.6616274016753971,0.809838383366568,0.36152971663421096
5638,a_1022,picture,0.01958771283440034,0.8094020820075333,0.5394801535682365,0.044858416483010075
5639,a_1048,picture,0.005139984172304312,0.5181915597100195,0.3453834236709112,0.028719042513207036
5640,a_1070,picture,0.005698187940323157,0.5363093034277768,0.3574592057580082,0.029723158157940587
5641,a_1096,picture,0.006488718051986779,0.5600447222803958,0.37327926317107796,0.031038614749859358
5642,a_1122,picture,0.015776343635834408,0.7530755139066564,0.50193754491363,0.041736703916296296
5643,a_1152,bed,4.618311589213483,1.8540680408477799,1.0666777511896701,2.335201312568411
5644,a_1369,cabinet,0.43614200221705984,0.8037189947073651,0.8906464851066483,0.6092819640000005
5645,a_1411,shelving,0.13009586902679401,0.8582385258907846,0.5842144294386554,0.2594676516802327
5646,a_1873,clothes dryer,0.5716573490240024,0.6858000254000007,1.0541000508000002,0.790781425800001
5647,a_2206,washing machine,0.3070208323847831,0.5964466377346218,0.8349076108219351,0.61653513347754
5648,a_2811,shelving,2.6947882004817623,0.8381999999999998,4.844923954886883,0.6635750000000011
5649,a_2889,chair,0.27871707304760684,0.6421331167221068,0.7410497888922696,0.5857214331626893
5650,a_2927,chair,0.2787170730476072,0.6421331167221073,0.7410497888922694,0.5857214331626898
5651,a_2969,table,0.4034891009448205,1.1049070358276367,0.8077029589159692,0.45212070392036585
5652,a_3019,sofa,2.2662635041685486,2.3749078369140624,0.9397417068481446,1.0154420471191408
5653,a_3172,towel,0.019178555817924253,0.3879219318000005,0.12001644780000037,0.4119369968
5654,a_459,shelving,0.15871967197321107,2.3321888862615525,0.1054096783906491,0.6456342298980166
5655,a_536,plant,0.4344635789974343,0.7255415916442871,0.8349296273391704,0.7172015011310582
5656,a_467,curtain,0.284810557531645,2.2406066472327786,1.2259036302566535,0.10368934540643351
5657,a_1238,washing machine,1.2205857322901394,1.4215977156000004,1.0096500000000002,0.8503950480000007
5658,a_1282,picture,0.006599824550513078,0.6828975909023541,0.7612614708435445,0.012695299766434905
5659,a_1301,picture,0.007445730443419501,0.6443504903608009,0.910211222896773,0.012695299766434683
5660,a_1052,towel,0.05609871747251023,0.23740313200000024,0.8722162202318394,0.270920787637849
5661,a_860,chair,0.8089713139614712,0.6058131754398364,0.8398568440318004,1.5899707757745283
5662,a_888,chair,0.4307156695783358,0.4910110105415538,0.6807031844411356,1.2886698226359705
5663,a_972,sofa,1.1584089424797503,1.9020744323730399,0.8255505493283253,0.7377185821533186
5664,a_1079,chair,0.181776339990714,0.44261617958545596,0.8315252065658572,0.4938950240612048
5665,a_1162,table,0.1338390977276136,0.5067818768799679,0.45897357929365207,0.5754058042173169
5666,a_1380,chair,0.6240151948321491,0.7513712310791032,0.968458747863771,0.8575500488281236
5667,a_1042,chair,0.6479261532890362,0.8450506925582886,0.8853557559837458,0.8660140406921758
5668,a_1080,chair,0.3724535484986072,0.7026379952698653,0.7361506226351568,0.7200684820284122
5669,a_1290,curtain,0.18190908151175528,1.5397262534472924,1.6683573991207836,0.07081443173272373
5670,a_818,shelving,0.17230406520434935,1.1574776202412225,0.7716518035318731,0.19291302259226098
5671,a_879,cabinet,0.6169676942775888,0.8798542785644531,1.7994438171386715,0.3896847248077391
5672,a_949,bed,3.0420450590367003,1.601344108581543,0.8897914751795365,2.1349747135571717
5673,a_1204,cushion,0.023985383522262187,0.4170089960098256,0.4139385439074509,0.13895218345251872
5674,a_1246,cushion,0.11050416639223606,0.6130153242468823,0.6100634230499248,0.29548288747039375
5675,a_1302,cushion,0.005474942916588998,0.2589482595486555,0.25866870774518447,0.08173775507202884
5676,a_1447,cushion,0.05259150309645011,0.5578220849331428,0.5578220564126292,0.1690145900797581
5677,a_1509,cushion,0.06999929062137546,0.6136042934264578,0.6136042620538923,0.18591604908773457
5678,a_1730,curtain,0.063405481922322,0.7835858922398721,0.8535893765625132,0.09479625883648178
5679,a_1876,shelving,0.5906371518961168,1.0147456556558607,1.6239234282285904,0.35842476827451186
5680,a_1995,cabinet,0.09787978597865513,0.4506403570511937,0.8272255329953271,0.2625663082551274
5681,a_2122,plant,0.04119083052224895,0.3601816187053923,0.39812970601297304,0.2872462845444681
5682,a_2256,mirror,0.035674739067403004,0.6353831887245176,0.7367116306844204,0.07621273710484022
5683,a_2298,sink,0.015427975424162504,0.31850221753120406,0.12446907836763899,0.38916610181331546
5684,a_3871,tv_monitor,0.0023840787822507438,0.538916232120095,0.3152405410718665,0.014033218059204322
5685,a_3907,picture,0.016407230809433525,0.4334050068460889,0.5521446865161571,0.06856278754489151
5686,a_4149,picture,0.04590782450100198,0.8099735645981756,0.6297898900695651,0.08999537338408149
5687,a_4225,cushion,0.0597659749781071,0.55449377030134,0.5511221927404398,0.19557324320077862
5688,a_4343,cushion,0.03796430803182679,0.6171704512834547,0.24678317663514282,0.24926127570446424
5689,a_4475,bed,3.0420450590367016,1.6013441085815439,0.8897914751795362,2.134974713557172
5690,a_4598,towel,0.0007814074648110034,0.13324761637000018,0.16699360765999988,0.035117068909999986
5691,a_2172,chest of drawers,0.10291071715698268,0.4445982667476583,0.7001455237623876,0.33060127399735356
5692,a_2202,chest of drawers,0.10616680498324171,0.4492386839517168,0.7074531710853927,0.33405186738531867
5693,a_2291,lighting,0.055505159212638086,0.3458175871712521,0.5304588940622001,0.3025760443245176
5694,a_2494,lighting,0.055799222770541876,0.29269040687771175,0.578120577652314,0.32976247450406776
5695,a_802,toilet,0.22153884874342236,0.47374335020000036,0.6753550882000001,0.6924279522000001
5696,a_849,plant,0.0019253285273724526,0.11987826347351048,0.13421854019165047,0.11966079711913923
5697,a_1197,mirror,0.005139103264177358,0.2731781375823779,1.245721627846033,0.015101510882231217
5698,a_1248,towel,0.030189668636134606,0.2374031320000009,0.35770159599999996,0.35550934740000095
5699,a_1313,curtain,0.045547823447213004,0.8063358473101823,1.0316471847164106,0.054754581451415874
5700,a_328,tv_monitor,0.18410626274970449,1.5722603810000044,0.9220199479645974,0.12700001555252258
5701,a_660,picture,0.0020388356157911036,1.0746573148840775,0.16779986030838423,0.011306302932565078
5702,a_482,cushion,0.033319564989389476,0.4981151844232049,0.49286329214250535,0.13571975539412445
5703,a_528,cushion,0.032668274065367306,0.4943388179706013,0.48999596525757544,0.1348680168835587
5704,a_478,sofa,7.150360712581812,2.7029423387145006,0.9553006806161708,2.7691793402645595
5705,a_732,lighting,0.1059359843302872,0.2748184050206874,1.4026581959063622,0.27481841964445686
5706,a_778,curtain,0.5326671799524562,2.60445191855138,1.5904703915365572,0.12859201626309955
5707,a_834,lighting,0.0034722100861564915,0.1805674960390038,0.10649439601404699,0.18056753271951775
5708,a_547,table,0.83553859993403,1.60251674410876,0.9158840038712863,0.5692767775696281
5709,a_750,picture,0.01494008983945034,0.4247704693751083,0.6923645778329082,0.050800039724601134
5710,a_597,picture,0.0651547096095952,1.0251250656456756,1.022330935067018,0.06216951199176714
5711,a_636,picture,0.022125951640959613,0.45719999074935913,0.9144000327783071,0.05292483502870926
5712,a_826,cushion,0.01959325072921901,0.4926289071231754,0.3813248863685954,0.10430171613825928
5713,a_850,cushion,0.02541515271919651,0.5324325258680354,0.3599922899384335,0.13259738093165999
5714,a_866,cushion,0.046728584945172125,0.6149990405317542,0.39484731658588795,0.19243275636741677
5715,a_740,table,0.4720485632579878,1.0243010379460475,0.4555155177207032,1.0117096465810707
5716,a_990,sofa,1.403955715161808,2.1365454604194305,0.7589127744558675,0.8658634508902447
5717,a_1030,chair,0.6842433820825023,0.9205237542707155,0.8848891806535907,0.8400143796432471
5718,a_1154,table,0.5341160053677202,1.1022349462841219,0.9281852147465784,0.5220676343637288
5719,a_1200,cushion,0.04180383895047135,0.5592851063746132,0.43120380328975816,0.17334061332373626
5720,a_1314,cushion,0.039376310773616426,0.4764370410098821,0.4888449711304912,0.16906680808503163
5721,a_1506,cushion,0.031575116838417586,0.4426313458574975,0.45415886856427445,0.1570706354902338
5722,a_1545,cushion,0.03157511683841789,0.4426313458574973,0.4541588685642739,0.1570706354902356
5723,a_1720,shelving,0.02519512346374839,1.9049999713897736,0.05080001938195132,0.2603500344032123
5724,a_1751,picture,0.1430958609566205,1.3355698833216296,1.1338947781097493,0.09449040260588384
5725,a_1831,tv_monitor,0.12510467191350547,1.1719411245726317,0.7888658382527861,0.135320808707219
5726,a_1256,lighting,0.12146220112328251,0.3276958002419352,1.1310957466504092,0.32769582049068435
5727,a_1310,others,1.1288679949956144,1.0357780754566195,0.8850019081377375,1.2314938272107834
5728,a_532,cushion,0.06430408433150427,0.6246549427360293,0.6086031216559932,0.16914696201682086
5729,a_570,cushion,0.0667681248687529,0.5788878391236079,0.5771432495862249,0.19984400878101555
5730,a_598,cushion,0.08843110863902665,0.6604000329971332,0.5079999715089799,0.26359325647354126
5731,a_620,cushion,0.1177018055985445,0.7264400362968465,0.5587999686598781,0.28995258212089536
5732,a_648,cushion,0.052427006287334856,0.5079847276210786,0.5079934867240513,0.2031637683033689
5733,a_865,chest of drawers,0.1509914638908173,0.6095383167266863,0.6096078453103245,0.406350535888127
5734,a_905,lighting,0.013275391707436494,0.19778218936111713,0.4068514942890178,0.1649773217289887
5735,a_971,curtain,0.3801229980059767,1.2845244779708607,1.763286255140668,0.1678258822990397
5736,a_1005,curtain,0.2899620196747736,0.670463016630137,1.6291902312961486,0.2654571894528673
5737,a_1071,picture,0.033384874651377544,0.6085331876873977,0.8113777357380327,0.06761489766637573
5738,a_1125,chair,0.2781256932143984,0.5334941495369465,0.7813251237955248,0.6672362919412632
5739,a_1153,cushion,0.023863367470196607,0.35469274629246195,0.31457772173969584,0.2138707828840598
5740,a_1200,chest of drawers,0.15099146389081805,0.6095383167266878,0.6096078453103257,0.4063505358881272
5741,a_1235,lighting,0.009973998277563205,0.17980199032828986,0.3698649948081973,0.1499793833899902
5742,a_746,picture,0.06763191485245115,0.906886374060704,0.7224156642469577,0.10323136091503791
5743,a_958,picture,0.0349407456369098,0.7395246652154621,0.5750127880294866,0.08216786483126721
5744,a_992,chair,0.13874697642215456,0.4035956722965626,0.8520391908674061,0.4034757669135915
5745,a_1019,chair,0.07960580007890163,0.3353669248752148,0.7080000677123265,0.3352672897643263
5746,a_1060,chair,0.11190574349063144,0.3756840730899268,0.7931144351372158,0.3755724600431281
5747,a_1264,chair,0.20169846672989183,0.4571999670207809,0.9652043287489662,0.4570641361858574
5748,a_1306,lighting,0.048466388758068586,0.25399096310138697,0.7517534326841878,0.25383235367473045
5749,a_3538,shelving,0.04110806460315179,1.5251814885015877,0.1267934082720581,0.2125733559026755
5750,a_3568,cabinet,0.5888237204812186,1.433449864387514,1.1223182678222658,0.3660047799348867
5751,a_3673,lighting,0.0184352234344014,0.30088126182556074,0.20366659164428746,0.30083853721618503
5752,a_465,mirror,0.09410842333998658,1.0305394506608958,1.2901796530279304,0.07078050991546324
5753,a_680,sink,0.4598572017993369,1.1957090594648616,0.8345064010801478,0.4608587104756685
5754,a_765,towel,0.05119202053158658,0.8105208188075715,0.08252785120000196,0.7653103018959784
5755,a_808,bathtub,0.8647735238049854,1.634725686112893,0.6889998920000009,0.7677827388329947
5756,a_883,toilet,0.21978428127899238,0.43453494499999995,0.7175905383999985,0.7048475869999995
5757,a_947,lighting,0.009503481538193945,0.4405972079593636,0.04895524788171499,0.4405972079593653
5758,a_464,chair,0.26499401033830444,0.43822128295898377,0.9516295242309567,0.6354401969909683
5759,a_495,chair,0.264994010338304,0.4382212829589843,0.9516295242309568,0.6354401969909664
5760,a_529,chair,0.26499401033830633,0.4382212829589862,0.9516295242309589,0.6354401969909679
5761,a_569,chair,0.2649940103383051,0.4382212829589855,0.9516295242309584,0.6354401969909664
5762,a_599,chair,0.2649940103383044,0.4382212829589845,0.9516295242309571,0.635440196990967
5763,a_649,picture,0.2502978810129139,1.3074146819875152,1.317895937633455,0.1452655711444939
5764,a_925,tv_monitor,0.2910879353216926,1.9270152403827598,1.224099172943035,0.12340207197348994
5765,a_959,plant,0.33983215167096803,0.5857304810078628,1.0662128549273788,0.5441551276253724
5766,a_1003,chair,0.26499401033830444,0.43822128295898477,0.951629524230957,0.6354401969909668
5767,a_1045,curtain,0.31995393521569343,2.2726182937622084,2.0824273808359792,0.06760691086142345
5768,a_1157,plant,1.9878376518419987,1.3523645659330443,1.8380343697025099,0.79971179452605
5769,a_1215,table,0.29894655946936005,1.067215740680695,0.45824170503074846,0.6112892031669617
5770,a_1309,cushion,0.0633047082829529,0.5655469513035802,0.5618986003625843,0.19920920208798892
5771,a_1429,table,0.034227838064400655,0.27239060166452034,0.4627605072094538,0.27153827907283906
5772,a_1467,shelving,0.7581314334639793,0.9363014358621263,2.0116884173875733,0.40250205203126826
5773,a_1524,tv_monitor,0.10596987101398893,1.331257087813457,0.7862648471734028,0.10123987803556525
5774,a_1576,cabinet,0.5078796061853391,1.2413667912341124,0.6370203095805163,0.6422548200845103
5775,a_1638,table,0.6331957132906469,1.2191997766494764,0.730249933898449,0.711199700832367
5776,a_1698,mirror,0.020647538973751694,0.6095958352088937,0.7619998157024386,0.044449966400861955
5777,a_1764,chair,0.1599226853163853,0.45631602406501703,0.8374359913112127,0.4184973686933516
5778,a_1816,picture,1.0886035094027158,1.7590565270365028,1.7590568088747556,0.351811530427405
5779,a_1900,chair,0.3560649245874498,0.5703573226928692,0.8212972804685695,0.7601193487644187
5780,a_1950,cabinet,0.049378188009196695,0.39084707363992544,0.42291559618585917,0.29872707263247655
5781,a_1994,sofa,1.2907795593906917,1.8443067752483202,0.8074821691732662,0.8667342861448667
5782,a_2045,picture,0.6654228918389483,2.0167933286789457,1.963161155088841,0.16806620326859248
5783,a_2093,chair,0.3377714276888158,0.7310315668582951,0.6529797115754051,0.707598805427554
5784,a_2163,plant,0.2370422754706536,0.672777400969237,0.6552644714640081,0.5376972206086597
5785,a_2253,table,0.45942575929541934,1.0663583874702454,0.40462814271450054,1.0647706389427185
5786,a_2337,plant,7.137268811607425,1.6622245971785532,2.5341993338546884,1.6943439525660038
5787,a_2399,sofa,2.3590722268067807,2.4584628295898443,0.9272510528564457,1.0348567962646522
5788,a_2463,table,0.3062639617390263,1.1998960971832304,0.3400739819762883,0.7505486510340413
5789,a_2657,counter,0.6684583149621512,1.8801079988479616,0.7899399228220833,0.45008803663924724
5790,a_2703,shelving,0.2804038290669458,1.7415272048909582,0.6021037990356556,0.2674128726221946
5791,a_2779,picture,0.07600644355805003,1.2069184762731828,1.2396770512344015,0.05080002363372317
5792,a_510,mirror,0.017511106697343026,1.216324424059892,0.5686393858137138,0.02531787373612726
5793,a_715,towel,0.008806204043593445,0.1574453759042937,0.2372271240456324,0.23577322829457373
5794,a_785,plant,0.002746642468980602,0.11973701616753507,0.177106956898662,0.129520370649428
5795,a_393,tv_monitor,0.07440481406939455,1.1832271956382014,0.698835678447295,0.0899824519781722
5796,a_428,table,0.2024643183569429,1.2626244231980253,0.530500077668665,0.3022656932464412
5797,a_524,table,0.35467768719299847,1.2161517739295973,0.48590196397127505,0.6002019965497042
5798,a_566,sofa,0.6438936814715638,1.5552872584160515,0.6520247431655332,0.6349499196293884
5799,a_597,tv_monitor,0.04002636171238613,0.9623133329637954,0.568359900279253,0.07318232169660767
5800,a_645,plant,0.0365396774943459,0.2785252503091993,0.5070031557697805,0.2587554311124518
5801,a_673,picture,0.08730328059542387,0.968152357208627,1.1176971821258674,0.08067940752668898
5802,a_883,chair,0.33284513572543234,0.5972861647605914,0.8858688458961625,0.6290574797028957
5803,a_927,chair,0.38499432051973137,0.6095244586467743,0.8582943989125392,0.7359137322076781
5804,a_995,cabinet,0.8821627277843466,2.199897766113281,0.8699515050094078,0.46094717958728626
5805,a_1029,chair,0.38499432051973226,0.609524458646776,0.8582943989125393,0.7359137322076778
5806,a_1593,stove,0.5341929497963953,0.8458887747274056,0.9197181296870898,0.6866416493963684
5807,a_1647,cabinet,0.14377188552098402,0.3677431467153217,0.779483990823896,0.5015591762911707
5808,a_2035,counter,0.943227718078329,2.010906223612127,0.9000529791944013,0.5211427047414698
5809,a_2205,plant,0.21485556163398514,0.5970845000169495,0.6020700405548007,0.5976732049469624
5810,a_2245,plant,0.16077809574983667,0.5420789679264449,0.546605222868982,0.5426134392799443
5811,a_2515,refrigerator,1.1402703116942452,0.8890000000000011,1.8161000000000005,0.7062627444440013
5812,a_2539,cabinet,0.49841323740274984,1.3799908757209778,0.8399894981773086,0.42997132867274773
5813,a_2663,lighting,0.10037355002738524,0.358341991476374,0.7818175947626345,0.3582747005567707
5814,a_2713,picture,0.18461056661807554,1.1548609274052866,1.2457986069426523,0.12831547214764505
5815,a_2777,plant,0.8970893302984153,0.7768006622791304,1.5407272169030135,0.7495495534083901
5816,a_2849,table,0.07318782356794283,0.39860336068408325,0.4079437959760986,0.45008811354637157
5817,a_2927,chair,0.18177633999071366,0.44261617958545685,0.8315252065658568,0.493895024061203
5818,a_2953,chair,0.18177633999071366,0.44261617958545685,0.8315252065658569,0.49389502406120295
5819,a_2993,chair,0.1817763399907136,0.44261617958545685,0.8315252065658569,0.4938950240612028
5820,a_3019,chair,0.18177633999071446,0.44261617958545696,0.8315252065658572,0.4938950240612049
5821,a_3049,chair,0.18177633999071344,0.4426161795854568,0.8315252065658564,0.4938950240612027
5822,a_3079,chair,0.18177633999071383,0.44261617958545685,0.8315252065658569,0.49389502406120345
5823,a_3127,table,0.4500504942519369,1.2858694200450997,0.5994765066935176,0.5838377963834948
5824,a_3237,stool,0.14149313246462744,0.42985111474990867,0.758309012625107,0.43408130929048205
5825,a_3289,stool,0.14149313246462783,0.42985111474990834,0.7583090126251067,0.4340813092904837
5826,a_3341,stool,0.14149313246462786,0.4298511147499081,0.758309012625107,0.43408130929048394
5827,a_3413,sink,0.07486018949024129,0.598780781560661,0.2689880638094592,0.46478281335752697
5828,a_597,seating,0.2958360061610434,1.2805137804015316,0.4892498565787551,0.472210964807964
5829,a_648,bed,4.857388373438923,2.7346032929517183,0.9422163121126226,1.8852019392877457
5830,a_874,chest of drawers,0.10812120613101153,0.5468472783316045,0.5004605813555283,0.3950708172052355
5831,a_897,chest of drawers,0.10735964886887105,0.5455603364186884,0.49928280517663925,0.394141063664568
5832,a_943,picture,0.03229483151317546,0.7582670939880228,0.505511394199144,0.08425193120992347
5833,a_991,chest of drawers,0.23718096844605904,1.1680682688662394,0.6950636147013202,0.2921373309822606
5834,a_1027,picture,0.0014511779284513118,0.2068355613152449,0.33921032845012367,0.020683612258039837
5835,a_1061,picture,0.5937076052099949,2.264837443801898,1.3544268001448256,0.19354414467811745
5836,a_1129,table,0.5143817712921358,1.199898242950439,0.764032166129067,0.5610860991919822
5837,a_1293,chair,0.5053863964616278,0.6442247390747068,1.1196641540527346,0.7006455612182614
5838,a_1413,tv_monitor,0.03241020189587463,0.44029145887196103,0.3641375073903222,0.20215107755162973
5839,a_1465,curtain,0.31995393521570076,2.2726182937622075,2.0824273808359797,0.06760691086142501
5840,a_947,curtain,0.6838801337087808,1.2688389420509347,2.8851385236638487,0.18681288141612776
5841,a_1179,curtain,0.6379631264657427,1.2688389420509338,2.691424859589689,0.18681288141612926
5842,a_1259,plant,0.12491573010082624,0.43616117537021637,0.6638295686520455,0.43143317103385925
5843,a_1301,picture,0.0018726770132560461,0.20716303407469444,0.23675288387372656,0.038181706842356035
5844,a_465,picture,0.07555071853237971,1.3384102807186622,1.1404205519945065,0.049497618025183585
5845,a_514,chair,0.16926701441954892,0.4088748115692787,0.8987352427870882,0.46062786320312843
5846,a_555,chair,0.1692670144195495,0.40887481156928046,0.8987352427870882,0.460627863203128
5847,a_578,chair,0.16926701441954978,0.4088748115692802,0.8987352427870892,0.46062786320312854
5848,a_613,chair,0.16926701441954886,0.40887481156927846,0.8987352427870886,0.4606278632031283
5849,a_640,chair,0.16926701441954972,0.4088748115692802,0.8987352427870887,0.46062786320312865
5850,a_680,sofa,5.292220312674484,2.4103040695190474,0.9120485699041975,2.407399215367585
5851,a_911,chair,0.7295536123973482,1.4469224214553853,0.6982133216899692,0.7221440461098753
5852,a_943,cushion,0.04991705543248374,0.5457851512372998,0.4198346871975043,0.21784566650705817
5853,a_1013,lighting,0.29828468020470894,0.7325136696002481,0.5559017457377373,0.7325161046618563
5854,a_1069,cabinet,0.46106049026052953,0.8186777514859651,1.4901237053276355,0.3779397713492827
5855,a_1096,chair,0.1692670144195489,0.4088748115692784,0.8987352427870889,0.4606278632031282
5856,a_670,mirror,0.024038926989547665,1.1597117275046989,0.8160297755115898,0.02540148014917773
5857,a_856,picture,0.005893286077398558,0.3155901807689495,0.4733796111692463,0.03944795487934539
5858,a_880,picture,0.006240377442193812,0.32166805057261844,0.48249630687057454,0.04020767285660742
5859,a_930,table,0.7414720397380006,1.5574974059591742,0.7599681277318036,0.6264293074992379
5860,a_1142,lighting,0.09329561393936266,0.37694305181503307,0.5793170711543526,0.42723729647306996
5861,a_1180,chair,0.330604677928811,0.5355419442295122,0.9370959383429476,0.6587664118587067
5862,a_1316,chest of drawers,0.18102367706142908,0.6091677259887311,0.706058147525083,0.4208797465409603
5863,a_1392,lighting,0.08975992751031746,0.36485094942357804,0.6742982627144267,0.36485052180340727
5864,a_1411,lighting,0.08975992752636497,0.36485094944930124,0.674298262715282,0.3648505218424502
5865,a_1455,table,0.12379009280413747,0.5118557573234499,0.4574695918709039,0.5286595284726164
5866,a_1485,table,0.15076095191561506,0.5558490929102949,0.4574695918709041,0.5928840104793943
5867,a_1294,picture,0.010279241495506446,0.4134311860935067,0.4894336037251934,0.05080003972460112
5868,a_1311,picture,0.007275333044325909,0.35473972179614904,0.4037188299394687,0.05080003972460112
5869,a_1328,picture,0.013874176965865907,0.4616177265210794,0.591644320701036,0.05080003972460069
5870,a_1364,lighting,0.08672116218930752,0.3556028455495833,0.6857956377103077,0.3556027767876284
5871,a_1389,lighting,0.08672116218930727,0.3556028455495826,0.685795637710307,0.3556027767876285
5872,a_1155,picture,0.002818478954058303,0.2467985325433106,0.3701933725815958,0.030849177095231068
5873,a_1270,mirror,0.0003368979372259529,0.2060921801576807,0.20609288699759779,0.007931837996886284
5874,a_1288,cabinet,0.6907444841377715,1.2538791880845828,0.8763000000000032,0.6286500000000013
5875,a_2588,chair,0.2269479195476084,0.48145034698946976,0.8445434812646848,0.5581522602030349
5876,a_2613,chair,0.2079666617918069,0.46763535962353886,0.8203097101258603,0.5421363481340408
5877,a_2065,curtain,0.18928790021871492,0.6946599396728252,2.843574907787722,0.09582656617846474
5878,a_2331,curtain,0.1707302375562789,0.6271426652218306,2.978667230118923,0.09139493109367347
5879,a_2416,tv_monitor,0.08371144419837874,1.2207161913460345,0.7635555459813836,0.0898109920326301
5880,a_2474,picture,0.003485055359256288,0.5119847458513296,0.5716062619417692,0.01190846217586089
5881,a_2499,picture,0.0034527549125619277,0.5596288199133643,0.544193672935397,0.011337366648992653
5882,a_2524,picture,0.0029050176765705376,0.47552268620441673,0.5415136610478488,0.011281533075572118
5883,a_2650,curtain,0.22908273147329838,0.8879693123142332,2.8227491543180827,0.09139493109367347
5884,a_2816,table,0.5138709471949668,1.055448475356271,0.3374793143545034,1.4426795298289985
5885,a_2858,plant,0.14286927858888837,0.5032395536814512,0.5908152314107803,0.4805210310247603
5886,a_2998,curtain,0.23286921942193756,0.931058168411259,2.736611596961251,0.09139493109367308
5887,a_3058,lighting,0.21972839280969775,0.48184520254020635,0.9463919574851314,0.48184526855932486
5888,a_3112,sofa,4.994263964167262,2.6988714599609334,0.6856784846572936,2.698787994384762
5889,a_2488,curtain,0.1740362713527725,0.5736396146964342,3.3195447296961857,0.09139493109367303
5890,a_2646,curtain,0.1884855707150739,0.6873469873239422,2.7192124434636513,0.10084606029042936
5891,a_2388,microwave,0.12300420493619871,0.7424730292443525,0.4032721867126034,0.4108099990619484
5892,a_3143,cabinet,1.0011538165438654,2.367827908826869,0.9791924002536774,0.43180000000000107
5893,a_4955,cabinet,0.5774442651071673,0.9918035755434615,0.8763000000000022,0.6644030098125818
5894,a_5436,cabinet,0.6253573674830466,1.0740979009411824,0.8763000000000003,0.6644030098125833
5895,a_6121,cabinet,0.7540022499068357,0.738030979462173,2.1741770507618114,0.46989750862121604
5896,a_5494,refrigerator,1.0307310015691844,0.8917978312576362,1.7774023998451247,0.6502691706750459
5897,a_5692,chair,0.29013087854393205,0.550306111230534,0.875079544911328,0.6024792376809303
5898,a_5723,chair,0.2642081883435702,0.5334025764465338,0.8482000732421886,0.5839731216430661
5899,a_5770,chair,0.182914627172292,0.47187014083270284,0.7503531210543759,0.5166069518973334
5900,a_6074,cushion,0.00941682344620761,0.4064181061463887,0.30586364413048717,0.07575364279106454
5901,a_6143,chair,0.2642081883435699,0.5334025764465338,0.8482000732421873,0.5839731216430664
5902,a_5396,counter,0.8767325660999263,2.2186416971828766,0.8224431815158199,0.4804786154217462
5903,a_907,table,0.17580869248866568,0.9123937424457046,0.33856607751204404,0.5691340955395753
5904,a_1013,table,0.3395200625142424,1.4137640595436105,0.5209282065114454,0.46101030319929115
5905,a_1061,stool,0.04397537592905354,0.32712627947330475,0.48994221567430785,0.2743779864114053
5906,a_1117,chair,0.5274986257935887,0.7469271421432494,0.814515272123986,0.8670494349719708
5907,a_1155,picture,0.05641129782109353,0.7795843036387005,0.9746041522706872,0.07424628835374847
5908,a_1197,lighting,0.042658311263413094,0.3050888571445246,0.45797228739261664,0.30530795043583747
5909,a_1319,table,0.09039358707867505,0.4401071549894935,0.601633875823218,0.3413869455109681
5910,a_1413,plant,1.8946483159006549,1.1602309734780611,1.4065561867484642,1.1609862270050746
5911,a_1562,picture,0.0377561699908515,0.05080051055166823,0.6096000222133792,1.2191997967135766
5912,a_1638,stool,0.03832049315473796,0.4337037618293155,0.3640312467898919,0.24271646441469674
5913,a_1714,chair,0.2873000637180803,0.545411563116657,0.8366258368414125,0.6296223106463092
5914,a_1804,plant,10.573467918851591,1.8628194829821614,3.048608604596464,1.861851372838022
5915,a_2053,picture,0.0021733599646299364,0.3434989746318721,0.33386667713938495,0.01895104412926417
5916,a_2080,plant,2.9250598790963696,1.2472894566118227,1.8885047783043751,1.24179361280331
5917,a_2298,picture,0.015140734537854332,0.944628014345148,0.7557024657883069,0.021209737066874474
5918,a_2370,table,0.14045960586875303,0.7806256791052215,0.5334728335130952,0.3372844378749384
5919,a_2448,lighting,0.012403584680435176,0.34019493103027365,0.10717451810836792,0.34019493103027365
5920,a_2532,picture,0.0007383132730782009,0.1524443921365286,0.15255977578795799,0.03174601238665975
5921,a_1022,picture,0.0002499935952402844,0.10772078586535148,0.107720803124511,0.021544170952812393
5922,a_676,picture,0.048602040478288616,1.0870298315292624,0.7922621511336914,0.05643442849272609
5923,a_904,picture,0.052065766082284554,0.8665054584638148,1.1828152279546038,0.050800039839703715
5924,a_1021,toilet,0.06958012989318173,0.3617057466111903,0.3438527200970408,0.5594449555697821
5925,a_1095,sink,0.4135256489192164,0.7874056100845367,0.9398045325840787,0.5588128855510872
5926,a_823,mirror,0.017467424418373314,0.604397023244345,1.5237660320286228,0.018966546845785356
5927,a_399,tv_monitor,0.03673204097658782,1.0154793137723424,0.6521515734549179,0.05546581934719798
5928,a_415,table,0.21195280013209808,0.8382283449172978,0.4525018588856162,0.5588000654247658
5929,a_523,table,0.09459639938248843,0.43810076955371097,0.49286337992532325,0.4381007928661365
5930,a_460,chair,0.5464467962734968,0.5315494034000262,0.7369027655471794,1.3950637779920052
5931,a_495,table,0.7337305428871602,2.230312108073618,0.7874002088035286,0.4178067287832369
5932,a_697,plant,0.8151960234029091,0.7543666751823568,1.7293801735123422,0.6248691471793596
5933,a_797,table,0.07903814948257137,0.3898900449275988,0.519939031443787,0.38989008963108085
5934,a_883,picture,0.10641031788809985,0.8938599303384512,0.8938598071477543,0.13318179435821706
5935,a_972,lighting,0.06891680915981656,0.3273812983856041,0.643009468995019,0.3273813432411396
5936,a_663,table,0.9387538369314886,1.9053054027593104,0.730249933898449,0.6747075963610213
5937,a_885,chair,0.24608649458116255,0.4921509552001948,0.9752044440194358,0.5127359585327153
5938,a_913,chair,0.24608649458116033,0.49215095520019503,0.9752044440194327,0.512735958532712
5939,a_951,chair,0.24608649458116227,0.49215095520019503,0.9752044440194341,0.5127359585327154
5940,a_1003,chair,0.24608649458116255,0.4921509552001955,0.9752044440194338,0.5127359585327156
5941,a_1141,lighting,0.0852999697462202,0.2903099317862261,1.0122561338565392,0.2902662660938076
5942,a_1287,chair,0.24608649458116127,0.49215095520019614,0.9752044440194338,0.5127359585327123
5943,a_541,picture,0.021331702415529584,0.4845584221582161,0.7268289428750461,0.06056854724418237
5944,a_617,toilet,0.22153884874342195,0.47374335020000014,0.6753550882,0.6924279521999991
5945,a_699,others,0.0005431291072178503,0.15235243797302278,0.10790707111358644,0.03303724050521861
5946,a_901,lighting,0.011159033247824343,0.16696123490830234,0.2964831739664074,0.22542956447133294
5947,a_933,lighting,0.007940519768613544,0.12964085110893914,0.29648317396640705,0.20658891104966154
5948,a_971,mirror,0.01908614511185795,0.7721232011988676,0.9731338848089741,0.02540148014917774
5949,a_1001,picture,0.0694448028444706,1.5523937178040847,0.8805904239249961,0.05080002363372229
5950,a_1118,plant,0.12491574387047073,0.43616119308315277,0.6638295686520448,0.43143320107044336
5951,a_1150,mirror,0.06129614838081837,2.2803329067436797,1.0617143856261317,0.025317873736128118
5952,a_1182,lighting,0.013076985134459741,0.1271670572459698,1.1142781345619976,0.09228676022647075
5953,a_1267,picture,0.005989421213296513,0.550369892572984,0.5712619655608545,0.019049995541575278
5954,a_1513,lighting,0.007694570767419037,0.12716705724596983,0.6556474502965912,0.09228676022647081
5955,a_805,plant,0.06837773052891027,0.359072131390843,0.9706311131112423,0.1961908616063385
5956,a_700,cabinet,0.7795872498315778,1.5381849408149686,0.889730139957758,0.5696365791502623
5957,a_348,towel,0.030189668636134433,0.2374031319999999,0.35770159600000045,0.3555093473999999
5958,a_569,curtain,0.44260279722885737,1.8210775945368227,2.2513394390214896,0.10795548772586064
5959,a_650,toilet,0.23620473653715962,0.45203823740000104,0.7346686348000007,0.7112494284000016
5960,a_658,bed,3.910206984614558,1.6450829505920406,1.1201881185687503,2.121880803387791
5961,a_696,curtain,0.37174711203269034,1.4113202095031756,2.140663564205169,0.1230477355420585
5962,a_724,shelving,0.30054649123128785,0.48001108508253765,1.538870924710486,0.40687237225958406
5963,a_770,shelving,0.7601474146302056,1.072033551343895,1.3902106463127986,0.5100453999493153
5964,a_818,chair,0.3047731080963395,0.6117358207702621,0.891134986877441,0.5590739250183108
5965,a_889,bed,4.618311589213484,1.8540680408477797,1.0666777511896703,2.335201312568411
5966,a_943,shelving,0.5017864374259994,1.0915557882354763,1.3972828886662458,0.3289945026832814
5967,a_977,towel,0.04706691056183026,0.23740313199999902,0.5576712096337788,0.35550934739999956
5968,a_1018,shelving,0.04397364909013442,0.80010586977005,0.3210481197609527,0.17118863109500548
5969,a_908,shelving,0.24961012179420045,0.6169813871383673,1.3782170223501216,0.2935435350598679
5970,a_279,mirror,0.012914052025050816,0.7516273646627816,0.7502074751539782,0.022902271631053406
5971,a_520,sink,0.03339435622993338,0.4030747607434998,0.2689880638094592,0.3080026562374664
5972,a_554,mirror,0.01682236904088783,0.8760527015741302,1.0782919041363805,0.01780822271018412
5973,a_617,table,0.4216253808284933,1.040202486450281,0.764632492752819,0.5300979316234589
5974,a_1947,dishwasher,0.26245115482330833,0.6005567376325762,0.7196814676872594,0.6072312658764363
5975,a_2089,shelving,0.015098661286976019,1.8940711950560571,0.039878026430358655,0.19989801717489142
5976,a_2189,counter,0.5751643473516306,1.8639292700566492,0.9191618756483759,0.3357148302257
5977,a_2840,cabinet,0.2822014399798186,0.692715846993693,0.6547617422265769,0.6221868198021471
5978,a_2897,sink,0.07461819073814466,0.5975634051039919,0.26898806380945955,0.46422413142231267
5979,a_3061,picture,0.03806442786195551,1.3525485825577739,1.463542662991083,0.01922919244865284
5980,a_3157,chair,0.21762345288641569,0.5908946149746405,0.6992771530942314,0.5266793918644118
5981,a_1662,table,0.05949644497027146,0.45013758980172014,0.29180737261413137,0.45294917713441807
5982,a_1808,chair,0.3064727341001474,0.5763410318016576,0.8108654670614645,0.6557880490631599
5983,a_1884,chair,0.23797630861849808,0.511700063943862,0.7931282222270959,0.5863741934299466
5984,a_1915,chair,0.23797630861849756,0.5117000639438612,0.7931282222270958,0.5863741934299462
5985,a_1948,chair,0.23797630861849864,0.5117000639438627,0.7931282222270968,0.5863741934299465
5986,a_2094,lighting,0.0017638370745540926,0.21239974195071298,0.0534665127407945,0.15531829813125272
5987,a_561,mirror,0.010298415218091191,0.8514279877947502,0.9284105501651619,0.013028139764466035
5988,a_582,lighting,0.01869450272442079,0.5125162899494174,0.2065669727182855,0.17658156388624266
5989,a_890,toilet,0.2201283560682035,0.47943125747330484,0.6652369029712895,0.6901973888373671
5990,a_810,cabinet,0.22405479048127058,0.7837575280721243,0.9979571106429058,0.2864577864586941
5991,a_531,table,0.21460015604961571,1.1712008602829473,0.4720316719574224,0.38817495488683645
5992,a_576,stool,0.12926661400585285,0.45992714187256334,0.6111124483997912,0.459913548071724
5993,a_676,stool,0.15923333356184868,0.49302799224853544,0.6550940704345702,0.4930134201049805
5994,a_714,stool,0.15923333356184882,0.4930279922485354,0.6550940704345707,0.4930134201049806
5995,a_779,counter,0.6015418885255542,1.5168024301528993,0.8549142952871703,0.46388921963019364
5996,a_841,counter,1.2185341072784903,1.8043374633789078,0.7813842406868945,0.8642816162109374
5997,a_899,counter,0.2378361195398988,0.45878523588180603,0.9847583960670442,0.5264276410958102
5998,a_948,counter,0.2378361195398968,0.4587852358818014,0.9847583960670454,0.5264276410958104
5999,a_1044,chair,0.16053376011036444,0.4024441536120009,0.8638252241395433,0.46177973894815005
6000,a_1122,chair,0.12244462848424446,0.3677026354390879,0.7892543813199495,0.4219159987283902
6001,a_1173,table,0.6149899308023042,1.7385391419748786,0.6262385719247718,0.5648637678126258
6002,a_1207,table,0.09894382276207493,0.7629129908630075,0.2689880638094592,0.4821483297669758
6003,a_1428,counter,1.2976886148702318,2.9945916401161576,0.8788397484515976,0.49308659437981534
6004,a_1457,oven,1.686562848497393,1.2533672108348055,1.6010615825653087,0.8404582869938857
6005,a_1557,oven,0.29851631317494653,1.109227772103998,0.7001902956781888,0.3843538602602517
6006,a_743,shelving,1.013664887467529,1.2451368235863642,1.963456513768283,0.41462552935270336
6007,a_961,shelving,0.09823476763696265,0.36684658865233466,0.5681943927657586,0.4712851914893593
6008,a_759,others,0.0187183743953938,0.24315104487804395,0.29365752942487255,0.26215059555850184
6009,a_827,shelving,0.4060348906929717,0.5117238588435403,2.1478757740088086,0.36941840463161674
6010,a_702,picture,0.008571191117636857,0.5068645477294919,0.4453524533086223,0.037970421139882575
6011,a_718,picture,0.007920050123422643,0.5068645477294916,0.41151967146498664,0.03797042113988259
6012,a_734,picture,0.009946222812041786,0.5467965803854725,0.4440753315687135,0.040961489936919275
6013,a_756,picture,0.17366606170726176,1.2052413638242179,1.434656420265911,0.10043683562404482
6014,a_946,chair,0.468112024404231,0.8089021528498537,0.7678418579364591,0.7536713776557022
6015,a_1136,plant,1.5243181079358648,0.9021499313011188,1.6013063692105522,1.0551700540790632
6016,a_798,chest of drawers,0.3380020651308371,1.5078672445449386,0.8168525597302355,0.27441798578961435
6017,a_595,bed,3.292369189022695,1.6562813078681988,0.9528875865885159,2.086088643406958
6018,a_894,plant,0.08086873969075234,0.3561359992068219,0.6636181261026506,0.34217364758259367
6019,a_1197,lighting,0.002058536737701937,0.26460641548206243,0.029400714364516085,0.2646064154820636
6020,a_1247,lighting,0.0013705124641637352,0.23105134028904573,0.025672372481979178,0.23105134028904573
6021,a_1270,seating,0.2863958464394854,1.2956382632255545,0.4335984033532441,0.5097946524620057
6022,a_606,table,0.9692385262078594,2.080656431781791,0.7153755050278721,0.6511727674840468
6023,a_943,sofa,4.658973981527011,2.726161748712715,0.879816714200108,1.9424348310990815
6024,a_979,cushion,0.06643960078063695,0.6003636663610282,0.4618181559172545,0.23963023315776857
6025,a_1019,cushion,0.06643960078063493,0.6003636663610282,0.4618181559172542,0.2396302331577615
6026,a_1089,cushion,0.08843110863902637,0.6604000329971309,0.5079999715089799,0.26359325647354137
6027,a_1111,cushion,0.08843110863902658,0.6604000329971318,0.5079999715089804,0.26359325647354137
6028,a_1273,plant,0.3680209612122878,0.6344691324268562,1.0138578315073452,0.5721171901650378
6029,a_1776,washing machine,0.4648351625779176,0.6333018997512418,1.0555031662520633,0.6953903212954771
6030,a_1812,table,1.1064941803303556,1.7001008391380328,0.7230923622846608,0.9000791013240823
6031,a_2659,refrigerator,0.9757896531976926,0.8312774031818194,1.6260500729797327,0.7218987975000032
6032,a_3601,shelving,0.0539783683251009,0.5999480485916168,0.45008815396293517,0.1998980348192812
6033,a_3635,picture,0.08546026206816276,1.1399399090644307,1.1399399868736797,0.06576582517521956
6034,a_3681,lighting,0.10662804534958857,0.39476561546325695,0.6731010815082524,0.40128399784896285
6035,a_3071,tv_monitor,0.0780655261805809,1.2426920251257387,0.7893960817233456,0.07957942807707141
6036,a_3845,cabinet,0.6413645134913855,1.8033977746963532,0.8000974811830504,0.4444986990644754
6037,a_2888,chair,0.3381950798187389,0.5148302018642426,0.9769100748629841,0.6724324762016165
6038,a_2962,chair,0.3381950798187395,0.5148302018642429,0.9769100748629839,0.6724324762016173
6039,a_2989,chair,0.33819507981873914,0.5148302018642443,0.9769100748629826,0.6724324762016156
6040,a_3084,chair,0.33819507981873925,0.5148302018642447,0.9769100748629826,0.6724324762016154
6041,a_3107,chair,0.3381950798187397,0.5148302018642447,0.9769100748629828,0.6724324762016163
6042,a_3130,chair,0.3381950798187411,0.5148302018642443,0.9769100748629844,0.6724324762016183
6043,a_3230,counter,0.15728399649489952,1.1909982981993223,0.23719674988997178,0.5567556858097298
6044,a_3400,sink,0.22656565890935013,0.8560368514773283,0.4586670581713482,0.5770375464833768
6045,a_2757,chair,0.26339073131593144,0.48674069344997406,0.9716692905246286,0.55690915142136
6046,a_2786,chair,0.26339073131593144,0.48674069344997406,0.9716692905246287,0.55690915142136
6047,a_429,mirror,0.030699003075328374,0.40640262136389893,1.3208009564834173,0.057191356434852736
6048,a_453,mirror,0.03069900307532777,0.40640262136389715,1.3208009564834178,0.05719135643485185
6049,a_535,sink,0.031637343832588614,0.4488963726138293,0.20209471360590528,0.3487377530376685
6050,a_558,sink,0.042109304641175405,0.4937860098752137,0.22230418496649534,0.3836115283414347
6051,a_621,towel,0.0028175584742929924,0.2346158916550785,0.042349836823415976,0.28357227737161134
6052,a_650,towel,0.0008977609606107291,0.16024581084289302,0.028925508382908194,0.19368368101332759
6053,a_765,plant,0.033139875781114304,0.3077004610465237,0.35409166646316903,0.30416344852285526
6054,a_835,picture,0.018222154075240832,0.4499764555640536,0.4499765276598472,0.08999534867420689
6055,a_962,curtain,0.043235557937328147,1.1662125270836938,1.0686145161018916,0.03469303515703804
6056,a_603,bed,3.4698058521514046,1.6855164007707166,0.9697070465360652,2.1229102841531047
6057,a_636,cushion,0.08843110863902669,0.6604000329971322,0.5079999715089805,0.2635932564735415
6058,a_680,cushion,0.08843110863902633,0.6604000329971301,0.5079999715089802,0.26359325647354137
6059,a_732,cushion,0.08843110863902649,0.6604000329971319,0.5079999715089799,0.26359325647354137
6060,a_774,cushion,0.0884311086390263,0.6604000329971315,0.5079999715089804,0.2635932564735407
6061,a_450,picture,0.21173447861823436,1.9978427986588736,1.951446850685835,0.05430921730916397
6062,a_661,chair,0.271215985666205,0.587046275457739,0.6412844886773839,0.7204306998425625
6063,a_699,cabinet,0.586394663781711,1.8033996582031244,0.711199836730957,0.45720016479492226
6064,a_738,chair,0.28952605922233415,0.5999703597366756,0.6554026512906789,0.7362913014188838
6065,a_780,picture,0.12764334694287874,1.1389587666686902,0.8855902807271191,0.12654859856601933
6066,a_818,sofa,2.0694788182258863,2.2118649031936033,0.9376426455778273,0.9978494827632464
6067,a_902,table,0.2004654842368068,0.8995739221572877,0.4127520387488395,0.5399002432823181
6068,a_964,chair,0.6240151948321477,0.7513712310791016,0.9684587478637697,0.8575500488281247
6069,a_1032,cabinet,0.23371539811263228,0.9113703953250004,0.561282559925316,0.456889167428014
6070,a_1107,picture,0.26066448283874016,1.7981150477615435,2.067140367978982,0.07012847843987607
6071,a_1207,chair,0.2362895546164502,0.43143910169601307,1.0040482378005895,0.5454694628715508
6072,a_1241,chair,0.23628955461645296,0.43143910169601607,1.0040482378005895,0.5454694628715534
6073,a_1279,chair,0.23628955461645218,0.4314391016960162,1.0040482378005882,0.5454694628715522
6074,a_1331,chair,0.2362895546164523,0.4314391016960162,1.0040482378005886,0.5454694628715522
6075,a_1454,plant,0.18239715875965443,0.7966964637722256,0.8847808317156052,0.25875543111245225
6076,a_1498,chair,0.23628955461645165,0.4314391016960148,1.0040482378005897,0.5454694628715518
6077,a_1534,plant,0.5268419434469455,0.9849651114355561,0.8664168094561286,0.6173516682502815
6078,a_1580,shelving,0.9173581544846586,1.6122364734873564,2.1154322488375215,0.2689744716940879
6079,a_1656,plant,0.018994375682089597,0.2117123365905198,0.4233553282295645,0.2119209187514326
6080,a_1728,cushion,0.02807973950675335,0.4256554537925578,0.4367408704824915,0.15104662887703743
6081,a_1798,table,0.2642512004594974,0.7272384231446958,0.4996470616123056,0.7272384202711454
6082,a_1953,table,0.3083271702341516,1.0668002367019658,0.7111722464028936,0.40640018202916117
6083,a_1991,picture,0.05730572369353024,1.0835211716868622,1.38814567474172,0.038100050866759716
6084,a_2055,plant,0.17561384498605126,0.5882465456034105,0.8351820481487345,0.35745239836997744
6085,a_2117,picture,0.4432139364965458,4.205167527925775,2.074751997958191,0.05080002363372139
6086,a_1716,tv_monitor,0.0370067868541131,1.344337118429257,0.7863737169864888,0.03500613788117945
6087,a_1771,chair,0.3893338472206185,0.5732569313049362,1.139791171550752,0.5958645629882816
6088,a_4609,cabinet,1.1717658807497005,3.051070902212643,0.8894179910383334,0.43180000000000424
6089,a_4739,picture,0.25016630495430053,2.1925210871944065,2.246058794969482,0.05080002363372319
6090,a_769,picture,0.008883806430410288,0.36185317001485195,0.5427798216284383,0.04523171050356111
6091,a_800,picture,0.06423599335296376,0.7970343436573825,0.983429501856212,0.08195173957834623
6092,a_799,seating,0.6573461010271845,1.7341365418079282,0.8044957710840037,0.4711802041192382
6093,a_1014,sofa,1.3694609719663602,2.227129757830941,0.8684312998489951,0.7080577346278338
6094,a_1060,chair,0.30516477526841423,0.4816302821711992,1.0079300233700879,0.6286229542931698
6095,a_1120,chair,0.41939082647743264,0.5354784035295571,1.1206204837258837,0.6989054227850403
6096,a_1204,chair,0.34320746566639104,0.5008656248677811,1.0481847169211165,0.653728888036074
6097,a_1302,table,0.26799462746469804,1.0801183396885494,0.3937925082427274,0.630067818399302
6098,a_1360,lighting,0.06502664521124375,0.3338710784912107,0.5833461761474606,0.333876762390137
6099,a_1180,chair,0.6240151948321488,0.7513712310791019,0.9684587478637703,0.8575500488281254
6100,a_348,picture,0.2789738098255051,1.9601423778460505,1.3067793043802154,0.10891145685755918
6101,a_399,sofa,4.039073500545166,2.6417692899703975,0.8254209254914702,1.852300288483843
6102,a_429,cushion,0.04251668416253509,0.4571525603532793,0.4574872702360156,0.20329149812459943
6103,a_457,cushion,0.03610020474970375,0.3800023794174194,0.38001040105488376,0.2499930099210241
6104,a_487,cushion,0.058150158360477405,0.5187230706214904,0.5056147612631324,0.2217152640223505
6105,a_509,cushion,0.036100204749703727,0.3800023794174194,0.38001040105488393,0.24999300992102388
6106,a_545,cushion,0.03322853088870313,0.4275647997856144,0.43839403521269604,0.17727380245923993
6107,a_568,cushion,0.0239995598020813,0.37781203334981783,0.3780886530876156,0.16800950258231323
6108,a_600,cushion,0.009649151580387944,0.31226691420665725,0.28450102149345036,0.10861237919824834
6109,a_648,curtain,0.5136854055370608,0.8112602501224664,1.9713201798683337,0.3212031992379696
6110,a_671,curtain,0.9100250307186423,0.9816249026481829,2.385297417640686,0.38865587107794397
6111,a_709,table,0.7608764279653423,1.2846996074914938,0.4610106638073932,1.2846995353698742
6112,a_740,curtain,0.6837152747698304,0.8923862751347135,2.168452197855171,0.353323519161767
6113,a_816,lighting,0.21926337019788802,0.49176222279667825,0.9066702847394826,0.491769443096562
6114,a_894,chair,0.2308261114745691,0.5432083119045626,0.6765635445878195,0.6280727278102538
6115,a_922,chair,0.3072295543726507,0.5975291430950187,0.7442198990466008,0.6908800005912784
6116,a_958,table,1.1064941803303552,1.7001008391380321,0.7230923622846608,0.9000791013240823
6117,a_996,chair,0.30722955437264987,0.5975291430950166,0.7442198990466017,0.6908800005912782
6118,a_1034,chair,0.3072295543726494,0.5975291430950168,0.7442198990466014,0.6908800005912772
6119,a_1057,curtain,0.5136854055370615,0.8112602501224663,1.9713201798683366,0.3212031992379697
6120,a_1080,curtain,0.5136854055370621,0.8112602501224654,1.9713201798683373,0.32120319923797025
6121,a_1103,curtain,0.9100250307186452,0.9816249026481839,2.385297417640686,0.38865587107794486
6122,a_1126,curtain,0.9100250307186432,0.9816249026481838,2.3852974176406865,0.38865587107794397
6123,a_1149,curtain,0.9100250307186429,0.9816249026481837,2.385297417640686,0.38865587107794397
6124,a_1176,curtain,0.9100250307186428,0.9816249026481836,2.385297417640686,0.38865587107794397
6125,a_1256,chair,0.209879516571761,0.47011108696460707,0.8143411278724668,0.5482304990291592
6126,a_1300,chair,0.209879516571762,0.4701110869646077,0.8143411278724679,0.5482304990291604
6127,a_1334,chair,0.20987951657176146,0.47011108696460757,0.8143411278724672,0.5482304990291597
6128,a_1368,chair,0.20987951657176157,0.47011108696460757,0.8143411278724677,0.5482304990291595
6129,a_1434,counter,0.6051794862677253,1.6001740360260046,0.8509031161809719,0.4444642808216171
6130,a_1476,cabinet,0.15054843825451694,0.6507554822716825,0.734687915385909,0.3148875738575639
6131,a_1508,picture,0.00014506336918919345,0.5877685448354935,0.5877685761344603,0.0004198992082873406
6132,a_1530,picture,0.00010898825634049108,0.5343350407595395,0.5343350692131464,0.00038172655298849146
6133,a_1552,picture,0.00014506336918919337,0.5877685448354935,0.58776857613446,0.0004198992082873406
6134,a_1621,tv_monitor,0.10471241959387496,1.0585019624550516,0.6587996053880668,0.1501596326195454
6135,a_1675,chair,0.031191664229350144,0.27875175514422307,0.3471840754041819,0.3223006191151364
6136,a_1713,sink,0.003212000251569708,0.20941347077372982,0.09427867539852665,0.16268873554983176
6137,a_473,sofa,1.5627165254871234,2.2190760803222656,0.8248480987548827,0.8537565231323243
6138,a_562,table,0.4293582452699778,1.1933688351404859,0.4201160371303559,0.8563984155378477
6139,a_772,sofa,1.739870169853265,2.681442563177859,0.8255505493283279,0.7859676529254417
6140,a_860,cabinet,0.584998102259923,2.2419337059644575,0.5136476804503769,0.5080030966419211
6141,a_559,tv_monitor,0.0872768078494104,1.2478644592794192,0.7370116315999987,0.09489800791961539
6142,a_603,curtain,0.06478327675152662,0.7759488971083435,2.036516133345151,0.04099604260715183
6143,a_636,curtain,0.05745243539207833,0.745501115362905,1.9566044291333968,0.03938738182758161
6144,a_716,plant,0.004976363125663324,0.18197973443084603,0.18269617555192413,0.14967855445236133
6145,a_501,picture,0.06986095859319946,0.9245344592722079,2.1831069133425194,0.03461277607265047
6146,a_746,picture,0.18619618206542687,0.08122656537132267,0.9348978730796389,2.45193249977367
6147,a_792,sofa,1.4094472301759833,2.150252914428711,0.839687995910645,0.78062297821045
6148,a_852,chair,0.6709263426971303,0.6602769470214842,0.5333999633789064,1.9050032806396473
6149,a_888,picture,0.029898219128420993,0.5649918848187935,0.9957935853690901,0.05314149723745666
6150,a_948,chair,0.29183320387467643,0.5453093683405021,1.0117116740459082,0.5289747997974756
6151,a_978,picture,0.01591769385642499,0.7938609523812299,0.7938119530484145,0.025259111659032385
6152,a_1120,cabinet,1.7437338526086092,1.7810927217552723,2.1851855267586062,0.44802820435432783
6153,a_1166,picture,0.01809731323524137,0.6981507531532903,1.0200750198488047,0.025411645026176575
6154,a_1235,table,0.12596767243621432,0.5418388904227217,0.4290607450549478,0.5418388601026256
6155,a_1289,plant,0.014810864766340012,0.22156388340027358,0.2892465251264227,0.23110710523469943
6156,a_745,table,0.18270512530105093,0.9887748956808142,0.3667287313731383,0.5038582372299615
6157,a_811,table,0.4363890601617583,1.2081774266047214,0.6433860698781704,0.5613988050583671
6158,a_1165,lighting,0.25593141372309186,1.3132509191966324,0.931190326099971,0.2092846743369355
6159,a_296,tv_monitor,0.07616848595355694,1.1925032521800139,0.7043142875348903,0.0906878805851188
6160,a_387,chair,0.2308617753475315,0.5288308738998824,0.6771592217007658,0.6446803484740391
6161,a_475,chair,0.1960079523584909,0.4620221811955476,0.8030359093561139,0.5282942692113813
6162,a_503,chair,0.17236640395998454,0.44264524423915125,0.7693570583774643,0.5061379200888227
6163,a_525,chair,0.2356459535026019,0.4912752941131596,0.8538804382324213,0.5617434249877927
6164,a_562,tv_monitor,0.13612504317767424,1.4471508631248773,0.8547138360033925,0.11005340607985953
6165,a_744,mirror,0.0244268751609449,0.9344890438840002,0.9292036305563895,0.028130846494590203
6166,a_1326,oven,0.2942911151431447,0.558003850558998,0.8404894757637268,0.6274912511891484
6167,a_1023,counter,0.7168572855994878,1.6832985405103476,0.9016998359865804,0.47229088708749783
6168,a_1290,mirror,0.0433916407440008,0.9166409155318014,1.0649651508584428,0.04444996640086174
6169,a_1324,lighting,0.006068702874106988,0.25581951078621745,0.08351276973444843,0.2840595032510643
6170,a_1368,lighting,0.26404784546786,0.4320402313702785,1.4237618680796882,0.4292606520350929
6171,a_1423,towel,0.0107339031202448,0.14106552629312313,0.3577015960000004,0.2127237105574049
6172,a_709,curtain,0.055429775870004784,0.5213207602500927,2.6989321417554315,0.03939545649323509
6173,a_925,chest of drawers,0.355601053938641,0.9613764136340814,0.7818394038423637,0.4730989910985609
6174,a_965,lighting,0.0785998178644945,0.37045849446404744,0.5626488003482579,0.3770896261654351
6175,a_1010,chest of drawers,0.24973298810304678,0.8076709856271486,0.7603446272416747,0.40665952624225093
6176,a_1055,lighting,0.08681854684461146,0.3725077775345284,0.6277263239065805,0.3712845061718878
6177,a_1107,mirror,0.02629150990954586,1.2834992307622963,0.7524786696102795,0.02722235679626417
6178,a_1143,chair,0.5819667797667706,0.8184888169362001,0.8443547674066509,0.8420938290659774
6179,a_1203,plant,0.8115919765864916,0.7155748437223984,1.595196346940803,0.710998253827655
6180,a_1253,chest of drawers,0.3761912911378693,1.1681695636300198,0.8273955577044835,0.38921508664740395
6181,a_1289,plant,0.061807819774153075,0.3157957494258873,0.6519098877906797,0.3002268821001053
6182,a_1323,picture,0.04747835653129943,1.307967880089951,1.4144185494805253,0.02566378185091734
6183,a_1382,picture,0.005752241034819055,0.5544393458424196,0.40426149567100733,0.02566378185091755
6184,a_1399,picture,0.006806958960058531,0.5906070017975992,0.44909051832023916,0.025663781850917555
6185,a_1416,picture,0.006156664872012607,0.5826656341263758,0.4117233096038652,0.025663781850917115
6186,a_1510,bed,4.122788939639023,1.5489880096502437,1.1653120557313699,2.284024755964181
6187,a_1598,seating,0.19756870865240345,1.2698349356651315,0.5080002893543418,0.3062717431728682
6188,a_459,chair,1.9283505049828369,1.8932148729562785,1.0807850821451233,0.9424248447896473
6189,a_494,cushion,0.02406355548325796,0.6366693682866332,0.36279012524591486,0.10418144660474468
6190,a_522,cushion,0.04991705543248375,0.5457851512372982,0.4198346871975041,0.21784566650705894
6191,a_554,cushion,0.04262761788825599,0.5043086096644425,0.5031838394228547,0.1679840303957463
6192,a_608,cushion,0.06621055693383049,0.566547408997895,0.5813020986121964,0.20104306303533637
6193,a_640,cushion,0.029252418665497812,0.7437363221582665,0.215313967508509,0.18267141170464962
6194,a_692,picture,0.03426348567367012,0.9414716200395064,0.9541872303982807,0.0381408799965646
6195,a_736,plant,0.4525979879698429,0.6143751885741945,1.2043930969511802,0.6116608625501391
6196,a_786,lighting,0.14688334958410615,0.5432767428915385,0.4976029216742951,0.5433360640714878
6197,a_836,chair,0.2037770372475618,0.4305140674114272,0.9842500597422135,0.48090849294967064
6198,a_955,refrigerator,1.0953809046039076,0.765528148134287,1.68826054163396,0.8475484450504667
6199,a_4241,clothes dryer,1.0969977910568163,1.391069651688001,0.9753600426720008,0.8085221406360001
6200,a_4686,sink,0.5632163210198771,0.6923643933963997,1.1575500070941704,0.7027498221404574
6201,a_5108,cabinet,0.4617526410090015,0.8381999999999995,0.8763000000000007,0.6286500000000018
6202,a_5143,counter,0.2062290276778863,0.8189665388106845,0.3763947343463028,0.6690215347417864
6203,a_5654,cabinet,0.4617526410090015,0.8381999999999998,0.8763000000000004,0.6286500000000018
6204,a_5734,table,0.22631019622710416,0.703267448248341,0.8066892325457151,0.3989122243413421
6205,a_6002,chair,0.48111792177891655,0.6602093527699677,0.9041014088911008,0.8060328025890893
6206,a_6038,chair,0.2955948578800354,0.5441099554300308,0.8141843885572873,0.6672482322999764
6207,a_6094,chair,0.3239680319209472,0.544109955430029,0.7568445905131614,0.7866993190687407
6208,a_6118,chair,0.28615264914077265,0.544109955430031,0.7857482106514297,0.6693105922479823
6209,a_6208,table,0.3717590933174621,0.5441099554300317,0.7685358564759464,0.8890184898936715
6210,a_6524,chair,0.9452605782336828,0.9071636795997622,1.033207016425558,1.0085061373405504
6211,a_6572,lighting,0.05314962126329926,1.4736104454556067,0.10160094499588013,0.35499295592308044
6212,a_6596,lighting,0.047317869610727016,1.3119210496279154,0.10160094499588015,0.35499295592308044
6213,a_6614,lighting,0.04241463089364715,1.1759753247419973,0.10160094499588013,0.3549929559230805
6214,a_1047,chest of drawers,0.14081004667503463,0.5333999395370483,0.6477059465782022,0.4075705505009207
6215,a_1082,chest of drawers,0.1408100466750355,0.5333999395370519,0.6477059465782018,0.4075705505009208
6216,a_962,lighting,0.0798749826451432,0.30001407964917887,0.8879710186374973,0.29982673022311346
6217,a_1067,washing machine,0.18322585962704005,0.5021628368696417,0.702928892292525,0.5190758268548361
6218,a_1253,washing machine,0.19578969553403053,0.5133878545418629,0.7186417022795898,0.5306789063777847
6219,a_1443,table,0.2358522156916276,0.609462320804596,0.6349598697162817,0.609462264865507
6220,a_1525,cabinet,0.04716351685985552,0.46080126113450226,0.5464979028225379,0.18728544323305427
6221,a_1583,chair,0.1587638490623637,0.45352205634117126,0.8372838497161872,0.4181003123521805
6222,a_1633,lighting,0.06355278433644003,0.4099881309385156,0.3780773744754205,0.4099988228343057
6223,a_493,counter,0.6850307901339934,2.614871606124133,0.5650399377919698,0.46363965875813096
6224,a_699,cabinet,1.2643711940197726,2.6329153941424632,0.8534249839244101,0.5626940675384675
6225,a_731,mirror,0.08889398774578325,2.296434552032253,0.7620000672302902,0.050799952549649856
6226,a_827,toilet,0.22231847262053478,0.3905480886000011,0.8318894462000014,0.6842824769999997
6227,a_921,picture,0.0378615495220058,0.931463494802996,0.8851164632325721,0.04592319824522306
6228,a_957,picture,0.049453791182200835,0.8970701191530619,1.2004417013991233,0.045923198245222174
6229,a_995,bed,4.072313111736587,1.4985994696617093,1.3207995601987577,2.057399701102102
6230,a_1031,stool,0.08412151008438949,0.42034590244293224,0.4778556442897819,0.4187969612550848
6231,a_1063,stool,0.08412151008438955,0.420345902442932,0.47785564428978233,0.4187969612550849
6232,a_1298,sink,0.074599201839425,0.5974810719490051,0.26898806380945933,0.4641699492931366
6233,a_1318,sink,0.0745992018394251,0.5974810719490061,0.2689880638094592,0.46416994929313665
6234,a_1903,shower,3.105022720094163,1.261909030298777,2.3555638978593514,1.0445803324100955
6235,a_356,shelving,0.14219872742406237,0.7619982973354672,0.7556492790350069,0.2469570544685415
6236,a_403,shelving,0.4891898954087228,1.1206232349934229,1.1206220948276524,0.3895459324227461
6237,a_439,shelving,0.11323361475676523,0.6096000131578825,0.45706376131365145,0.4063999207289514
6238,a_477,picture,0.018222154075240773,0.4499764555640516,0.4499765276598469,0.08999534867420705
6239,a_518,picture,0.018222154075240585,0.44997645556405136,0.44997652765984664,0.08999534867420624
6240,a_555,picture,0.018222154075240762,0.44997645556405147,0.4499765276598469,0.08999534867420703
6241,a_633,chair,0.5051133571438181,0.7975894927978512,0.8014917755126952,0.7901514816284165
6242,a_675,shelving,1.2923099837039294,1.1579028772735611,2.3956905320739765,0.46586904010772745
6243,a_792,lighting,0.012825890653145355,0.3556067943572998,0.10160094499588013,0.35499295592308044
6244,a_820,lighting,0.012825890653145355,0.3556067943572998,0.10160094499588013,0.35499295592308044
6245,a_380,picture,0.007064823800614654,0.4506899118423462,0.3567851694685489,0.04393561441317395
6246,a_409,picture,0.0030496889887027655,0.38005125454318467,0.5067350007763185,0.01583552545270983
6247,a_431,picture,0.0013836871909553052,0.2920359341979992,0.38938124153914844,0.012168207350497617
6248,a_453,picture,0.0019491444876740952,0.2933990725887954,0.23226709780920496,0.028602079131855973
6249,a_475,picture,0.0009973768075184554,0.2618444712043919,0.34912595796721924,0.010910225236309579
6250,a_529,picture,0.008371937473614756,0.29337160415057273,0.296117383287267,0.09637047455432765
6251,a_729,picture,0.024178500925289902,0.41778470884830554,0.4216949187014617,0.13723928997773083
6252,a_767,picture,0.001769805178152854,0.30480003356933594,0.30480005064248905,0.019050019129421614
6253,a_793,picture,0.0017698051781530344,0.3048000335693377,0.30480005064248994,0.01905001912942339
6254,a_815,picture,0.007064823800614368,0.4506899118423462,0.3567851694685489,0.043935614413172175
6255,a_841,picture,0.002366418004585934,0.3492374487003893,0.4656499267474521,0.014551612293929317
6256,a_863,picture,0.009606490202867133,0.45068991184234747,0.4851434843611666,0.04393561441317397
6257,a_903,chair,0.4810376221288051,0.7109790742397317,0.8394170314380647,0.8060174584388742
6258,a_931,chest of drawers,0.39109609525578826,1.4599086088414488,0.7136797239332315,0.3753655847838884
6259,a_981,sofa,0.7298065616611691,1.4308181661767578,0.6539430920218559,0.7799798115581873
6260,a_1121,picture,0.0363840533450505,0.47875476568852426,0.4832356180567252,0.15726751775495276
6261,a_624,picture,0.0027799336401621707,0.344826069822064,0.3179436400172908,0.02535620152085949
6262,a_831,chest of drawers,0.06806960548982031,0.3849669557847235,0.5164891262482589,0.34234863304596863
6263,a_866,chest of drawers,0.07063792498377838,0.3897490087579962,0.5229049453847454,0.3466012819394716
6264,a_732,bed,2.860567650561381,1.5197550058364864,0.9682446090737362,1.9439878794377208
6265,a_882,shelving,0.39012111976789327,0.5600765347480776,2.1249979458532566,0.3277883920818569
6266,a_1252,towel,0.020417693872786937,0.4355419999999999,0.1317150000000007,0.3559110000000001
6267,a_1295,towel,0.0020199559434916103,0.1837764874867056,0.06045738953213675,0.1818036339107476
6268,a_1332,towel,0.019178555817924135,0.3879219318,0.12001644779999987,0.41193699679999973
6269,a_1369,towel,0.00852752911882239,0.3879219318000005,0.08398303537027198,0.2617503735092213
6270,a_1416,towel,0.002019955943491606,0.18377648748670516,0.06045738953213675,0.1818036339107476
6271,a_1457,towel,0.0005206337080292453,0.10229335399999995,0.052860073000000174,0.0962846610000001
6272,a_1500,towel,0.0020199559434916033,0.18377648748670494,0.06045738953213675,0.1818036339107476
6273,a_1537,towel,0.0005206337080292485,0.10229335400000039,0.05286007300000016,0.0962846610000003
6274,a_1586,towel,0.005642694956813957,0.20880709899898048,0.13171500000000114,0.20516632397056098
6275,a_1639,towel,0.002649170703214225,0.17594353177523972,0.09091878963629474,0.1656086407345851
6276,a_465,shelving,1.6402071531140254,1.6091932044703146,2.008493690200259,0.5074812956078059
6277,a_668,bed,3.2408449422633008,1.7559559802443077,0.9664150898684833,1.90976937971084
6278,a_524,chest of drawers,0.0915045617689807,0.446894585290899,0.5319027916881589,0.3849509387826268
6279,a_568,lighting,0.0963342594772534,0.3935419559478749,0.6221169042587298,0.39347552299499683
6280,a_650,lighting,0.04846638875806871,0.2539909631013872,0.7517534326841886,0.2538323536747306
6281,a_698,shelving,1.3500749851154792,1.0894134915636335,2.265844013038574,0.5469342652144
6282,a_631,stool,0.07699809638336474,0.3323821322762104,0.6969532110178005,0.33238291739721837
6283,a_658,stool,0.0722188325047219,0.3253577538758279,0.682224190994895,0.32535852240452434
6284,a_824,sink,0.012880340282179884,0.3255555698381247,0.09987227607403848,0.39614780984905384
6285,a_898,sink,0.040424025443416216,0.4766459098,0.14622299940000005,0.5800000084000008
6286,a_1050,cabinet,0.4014281095618595,1.791896898884418,0.639417225413598,0.3503567029109281
6287,a_1287,tv_monitor,0.09269245916615117,0.6660671470819834,0.5967831542456197,0.23318995338065196
6288,a_1350,cabinet,0.5320532556620241,2.0000072717666657,0.6649721773773851,0.40005532508433306
6289,a_1436,lighting,0.03917343013455924,0.2226001024246215,0.7905709619880913,0.22260011426972687
6290,a_1468,lighting,0.039173430134559206,0.22260010242462153,0.7905709619880923,0.22260011426972637
6291,a_1494,lighting,0.05213983550909873,0.24486011266708407,0.8696280581869027,0.2448601256967003
6292,a_1743,picture,0.012585665961872548,0.4064087420701986,0.6096058243264013,0.05080003972460291
6293,a_1766,picture,0.022296274977079714,0.491754577904941,0.7376230474349456,0.061468048066766194
6294,a_1804,shelving,0.12727816895611682,0.7985308526754403,0.5990673329246643,0.2660642843444599
6295,a_1844,chair,0.545664581288496,0.7871818542480449,0.8293158444491303,0.8358545823530725
6296,a_1882,cushion,0.011908550649333818,0.3198012425188263,0.32812988015213523,0.11348356790160524
6297,a_1917,cushion,0.021096723896884467,0.3869595034477805,0.39703715498408293,0.13731511716094236
6298,a_1987,sofa,4.786023320283407,2.676478576660169,0.8867020511627219,2.016662979125982
6299,a_2127,cushion,0.02817687645668662,0.4510621084605772,0.3469708158657059,0.1800377409149263
6300,a_2157,cushion,0.024594813839934764,0.4142389243299328,0.4004952522904046,0.14825019124763283
6301,a_2204,cushion,0.024594813839934965,0.41423892432993165,0.40049525229040434,0.14825019124763456
6302,a_2227,cushion,0.032735697220953305,0.4556628167629277,0.44054477751944465,0.16307521037239636
6303,a_2250,cushion,0.03273569722095321,0.45566281676292614,0.44054477751944465,0.16307521037239645
6304,a_2746,cabinet,0.9426037046400003,0.5999999999999996,2.08,0.7552914300000007
6305,a_2951,refrigerator,1.1111045295780546,0.9144001143000012,1.8224500000000028,0.6667500000000015
6306,a_3027,counter,0.523857212372418,1.36937010288239,0.8699560398549386,0.4397387910993577
6307,a_3856,cabinet,0.5037301538280016,0.9144000000000023,0.8762999999999997,0.6286500000000005
6308,a_2591,table,0.9618866339971295,1.8062905061610017,0.589628837489456,0.9031451933803385
6309,a_317,table,0.43867814762310803,1.2700061202049253,0.8008968103620514,0.4312842743656455
6310,a_364,mirror,0.07995249626355369,0.7874018859863279,0.6350032424926757,0.15990411281585679
6311,a_505,toilet,0.2838915543385123,0.45780860940000023,0.823597667,0.7529279328
6312,a_561,lighting,0.0007071930048572038,0.14338206656211488,0.03429652041523083,0.14381131588582374
6313,a_350,refrigerator,0.8502959031925074,0.7696284338667909,1.7526,0.6303854418015096
6314,a_1324,cabinet,0.4689341732708729,1.3586959726732097,0.7992947432010771,0.43180000000000035
6315,a_2579,cabinet,0.985467844038921,1.541843230918395,0.8763000000000005,0.7293725718821759
6316,a_3460,chair,0.2282274878259416,0.4799452770651329,0.9510187110978312,0.5000197583262617
6317,a_3604,table,1.419782405815274,0.9652001261711087,0.7620038021186799,1.9303998790862544
6318,a_3668,chair,0.29254675842188416,0.5213557516962073,1.0330741830266625,0.5431622924997883
6319,a_3723,picture,0.005948980594001956,0.4897666824184792,0.30117141799647185,0.04033105295705755
6320,a_421,mirror,0.09460200300409807,0.8328226960184829,0.6716330273082572,0.16912808657161113
6321,a_457,table,0.3214792628329371,1.2116073315719151,0.8627917559883928,0.30752829782582397
6322,a_713,stool,0.030077587342784474,0.38206789019471193,0.3793678123366812,0.20751140757027553
6323,a_953,mirror,0.0069141027910079094,0.6002809328175447,0.9476951872287893,0.012153814624131343
6324,a_1476,cushion,0.008914314247893608,0.3390615799268244,0.33505660306131585,0.07846774594440477
6325,a_1500,chair,0.4818424420889497,0.7489504200922091,0.843507866267671,0.7627159799231896
6326,a_478,towel,0.02918110854327299,0.5554527703333746,0.07666122978261748,0.6852970574323901
6327,a_929,toilet,0.2232869044462686,0.45239297380000054,0.6659419752000014,0.7411583602000007
6328,a_1065,mirror,0.04025546139233886,1.0350450085056326,0.8749719617098914,0.04444996640086173
6329,a_469,table,2.252228650609166,2.704738447768624,0.9227438887399789,0.9024144205474478
6330,a_1268,cabinet,1.5336379905652695,3.0514175040192946,1.16396142348154,0.43180000000000135
6331,a_1306,table,1.611890680099398,1.8121258647119247,0.7230923622846603,1.230136913301696
6332,a_1356,chair,0.16778498872493322,0.4304112941026689,0.885857963917937,0.440053369146565
6333,a_1382,chair,0.1677849887249341,0.43041129410266943,0.8858579639179375,0.44005336914656656
6334,a_1412,chair,0.16778498872493405,0.43041129410267,0.8858579639179381,0.44005336914656557
6335,a_1494,chair,0.16778498872493194,0.4304112941026667,0.8858579639179368,0.44005336914656407
6336,a_1530,chair,0.1677849887249328,0.43041129410266904,0.8858579639179376,0.4400533691465635
6337,a_1562,chair,0.16778498872493267,0.43041129410266876,0.8858579639179355,0.44005336914656445
6338,a_1594,chair,0.16778498872493317,0.430411294102669,0.885857963917937,0.4400533691465648
6339,a_1624,chair,0.16778498872493228,0.430411294102667,0.885857963917937,0.44005336914656445
6340,a_1666,plant,0.08767957345559482,0.36586578192399044,0.6817484475943884,0.3515219730895651
6341,a_1732,chair,0.6240151948321483,0.7513712310791019,0.9684587478637696,0.8575500488281254
6342,a_1855,tv_monitor,0.13581065621208577,1.4343805118313853,0.8972021528188331,0.10553078400459379
6343,a_3327,cabinet,1.2528247715755525,2.717113863329823,1.067824437458383,0.43180000000000085
6344,a_295,bed,4.627197203365372,1.8586697387695403,1.1374159622192401,2.188751525878907
6345,a_608,tv_monitor,0.02690783616300235,0.9154100000000014,0.5878860000000002,0.05000000000000426
6346,a_706,chair,0.7516382396839654,0.7672532796859748,1.0741564221422124,0.912016265514785
6347,a_776,chest of drawers,0.09733982932106083,0.4202215522527707,0.5512640476226808,0.4201966524124146
6348,a_386,lighting,0.47534123314799254,0.4925344306706576,1.622082829475405,0.5949710934127826
6349,a_659,picture,0.27908939222878953,1.1417878509181136,1.7126612988668892,0.14272052291062196
6350,a_733,stool,0.15369167114597282,0.4243501232482174,0.8364499640045036,0.4329981426106518
6351,a_792,stool,0.18660130923128698,0.45270203893961297,0.8923353227219679,0.4619278545660964
6352,a_827,stool,0.1536916711459724,0.42435012324821675,0.8364499640045027,0.4329981426106517
6353,a_967,tv_monitor,0.07806552618057615,1.2426920251257383,0.7893960817233463,0.07957942807706653
6354,a_643,sofa,8.728857588752868,4.522220458984411,0.8641169738769569,2.233742675781259
6355,a_712,chair,0.7498427904251342,0.8529424285888665,1.0008616638183596,0.8783678817749028
6356,a_1042,curtain,0.5977683023445636,3.0497420494404905,2.0121985300981517,0.09740896905164309
6357,a_1100,chair,0.3057899539867112,0.6114668697118759,0.738686740398407,0.677002042531968
6358,a_1224,cushion,0.03396413030908297,0.45007802546024217,0.45113083139174054,0.16727466933947
6359,a_1304,curtain,0.4088045006920329,2.903719831477391,2.082427380835981,0.06760691086142323
6360,a_1426,cushion,0.03396413030908315,0.4500780254602418,0.45113083139174115,0.1672746693394708
6361,a_823,curtain,0.8143854978833145,3.770591589351003,2.119906278004967,0.10188350471075938
6362,a_1079,table,0.16395858658400647,0.6781142507471847,0.37071108818054194,0.6522224121744689
6363,a_624,tv_monitor,0.046085425628980554,1.384215860240843,0.8418292374525937,0.03954902457831187
6364,a_687,picture,0.6359204332262127,2.4193818032779024,2.528634829080263,0.10394707052424759
6365,a_678,table,0.06989898778403798,0.7954284664697528,0.2651427962453351,0.3314285565010451
6366,a_723,table,0.08721920357908883,0.7435202970958468,0.2262650845340441,0.5184438724299875
6367,a_1060,lighting,1.0293406952229454,0.7339788928341414,1.8101236303548651,0.774760256213982
6368,a_1398,oven,1.6336482335098532,1.438863722320546,1.6380941729945369,0.6931065755569996
6369,a_2141,sink,0.15414763905172302,1.0457211906956834,0.2687373089061865,0.5485206787817971
6370,a_2506,cabinet,2.093155996709156,2.9267586139418347,0.876300000000001,0.8161347675415929
6371,a_2261,cabinet,2.5289837209931467,3.316612982409857,1.050180400222794,0.7260847724032632
6372,a_2301,counter,0.11817643598419134,0.5981300466700595,0.268783183172963,0.7350775781595917
6373,a_911,cabinet,1.2117333294767156,1.0014938045315374,2.133459716973209,0.5671191853325943
6374,a_1123,shelving,0.769584868332274,1.143595992964751,2.1124165378571695,0.3185696043364106
6375,a_896,stool,0.082409008108375,0.41884520649909973,0.4698630552770333,0.4187451973300682
6376,a_1037,table,0.8075178064616685,1.3492712497314243,0.8284208574588079,0.7224400539902953
6377,a_1260,chair,0.14836921259648567,0.40914310514926894,0.880052966864838,0.4120593219995497
6378,a_1285,chair,0.14836921259648467,0.40914310514926716,0.8800529668648379,0.4120593219995488
6379,a_1329,picture,0.001256127575836056,0.27760520964626406,0.23839666099393853,0.01898042660685028
6380,a_1353,picture,0.0014831146486418692,0.29063210971650116,0.4069235763762521,0.012540598889041025
6381,a_1370,picture,0.0014542234827048563,0.28673543919754607,0.4044189553881824,0.012540598889042798
6382,a_1412,picture,0.0008706803588912394,0.2264596793861226,0.30658406788521964,0.012540598889042794
6383,a_1021,picture,0.0009462167525339294,0.23708204858226084,0.4376900046687066,0.00911854052760752
6384,a_1092,counter,2.031723376894901,1.885645792653774,0.8508976759907207,1.2662723495323205
6385,a_1339,picture,0.0056927533292144535,0.6652045127590362,0.45088024733333354,0.018980426606851064
6386,a_1368,picture,0.006423983323015245,0.6906822915517576,0.49002711760392614,0.018980426606851064
6387,a_471,shelving,1.0352315553674185,2.6536401585274136,0.7128095725050932,0.5472955881538282
6388,a_546,others,0.7222103909054729,1.4420806974634672,0.38764758229527435,1.2919243658608712
6389,a_582,others,0.9421408140409714,1.5757002076812323,0.4235660161072679,1.411630774322176
6390,a_624,lighting,0.4623864848354757,0.6086690425872804,1.439954678993673,0.5275639295577985
6391,a_969,tv_monitor,0.10282484037819378,1.1107218568143542,0.7141837733535276,0.12962320261949675
6392,a_1077,table,0.5542251889426905,1.632588255653733,0.4628841400146488,0.7333938967825109
6393,a_1393,shelving,0.06583115807054833,1.7726770494827424,0.194903612136841,0.1905381679534921
6394,a_1563,plant,0.8096278604891319,0.6506917988819155,1.6315210712105277,0.7626362144947068
6395,a_1593,picture,0.017472812864318763,1.389701323779076,0.6600011993738534,0.01905007235948552
6396,a_1669,curtain,2.1202675143223773,1.8808852434158287,2.612908377228614,0.43142387859099085
6397,a_1727,table,0.3203710149451024,0.7473100675292397,0.5197241241793162,0.8248586025232214
6398,a_1047,lighting,0.26167432588219935,0.5565401380334601,0.9643207824672457,0.48757687115306336
6399,a_1413,table,0.06860467965884932,0.36558645963669023,0.5070219018227539,0.3701151977911029
6400,a_499,picture,0.06775048487530334,0.9925877354386508,0.8055373533798498,0.08473402161720855
6401,a_708,picture,0.00538637055047945,0.3244876971122962,0.43568496214029095,0.038100039103856176
6402,a_770,seating,0.3715736291508822,1.4591864454416514,0.5244410853773209,0.4855538364398574
6403,a_880,bed,4.810349392171847,2.1227608197788235,1.1376072692871093,1.9919718652181293
6404,a_920,table,0.2822526109083822,0.7764792994802007,0.8758343254292886,0.4150363393021445
6405,a_1059,towel,0.02085063694233072,0.45720000000000005,0.08252785120000006,0.552602146
6406,a_1155,others,0.0013523020629321474,0.6167794369999999,0.0357794306,0.06127882080000191
6407,a_1128,tv_monitor,0.03585740332109248,1.0596006476356692,0.6108391390250261,0.055400000000000546
6408,a_515,picture,0.12956639309404275,1.8110935883599875,0.9285557735957377,0.07704482643479692
6409,a_546,bed,5.750855723066768,1.903207282297359,1.2939635874563504,2.335201312568408
6410,a_810,chest of drawers,0.1875928009153465,0.5794820904365249,0.700975404627358,0.46182067286140477
6411,a_839,chest of drawers,0.18812867951211737,0.5800333497371001,0.7016422400958721,0.4622600012639758
6412,a_599,picture,0.016437909665509814,0.6790195930023156,0.8714163847424206,0.02778040430694162
6413,a_654,chair,0.33154292570694827,0.6145348259076576,0.8780974470782055,0.6143990726746883
6414,a_903,stool,0.12537418225676325,0.6601578131875242,0.39358461285434126,0.48252768311368527
6415,a_946,tv_monitor,0.08437834240399154,1.339881499627537,0.8604860939797847,0.0731847751077446
6416,a_825,lighting,0.06585862730289625,0.31745311617850913,0.6535448515601161,0.317437099420685
6417,a_896,lighting,0.06585862730289663,0.3174531161785125,0.6535448515601157,0.3174370994206836
6418,a_2099,washing machine,0.3288663752572021,0.5790593236373216,0.8928686360246818,0.6360757594909221
6419,a_2913,clothes dryer,0.5499923744556615,0.8519856461332523,0.8996097809669973,0.7175798276136841
6420,a_3509,cabinet,0.7211317106497767,2.393150342553192,0.6978498229983497,0.4318000000000003
6421,a_4910,cabinet,0.7049103304869148,2.36487250261971,0.6903089523674035,0.4318000000000016
6422,a_532,picture,0.05548888787069176,0.7420491309427066,0.9069490758054937,0.08244996150781513
6423,a_570,picture,0.0567880868162427,0.7477958772256098,0.9139728778865566,0.08308848932229874
6424,a_603,picture,0.07264143457736075,0.8117559078509785,0.9921462605444892,0.09019516439703534
6425,a_793,table,0.12199874094227574,0.4646821925434564,0.4842862236811325,0.5421222146488489
6426,a_833,lighting,0.05902420716703988,0.322532123550234,0.5673933092301183,0.3225321235502333
6427,a_885,shelving,0.3923279899952408,0.7988130374699558,1.5238745065871608,0.32229602201552854
6428,a_1096,shelving,0.4231579877763536,0.7495014776159612,1.5238745065871604,0.3704937160018805
6429,a_1132,picture,0.02732552425858527,0.8109618974030935,1.3269135573053716,0.02539366710456202
6430,a_1188,table,1.2317988485025422,1.90146505248171,0.7638432862231588,0.8481002284616428
6431,a_1228,chair,0.29177897708078737,0.5046147346496596,0.9620946884155273,0.6010024642944335
6432,a_1251,chair,0.291778977080788,0.5046147346496586,0.9620946884155284,0.6010024642944352
6433,a_1319,picture,0.0090061176870724,0.8244513034086189,0.8599392819143595,0.012702956793711806
6434,a_1337,picture,0.009984146176014003,0.8955436676996307,0.8776459286300637,0.01270295679371003
6435,a_727,others,3.5539050876322755,1.3276694107055664,1.6144174747375557,1.6580591745490207
6436,a_941,table,1.6090836331364053,1.5954840833405128,0.731188339212649,1.3792941195201691
6437,a_706,chair,0.34401066362510324,0.5840578973293303,1.1048593838604113,0.5331003845425066
6438,a_736,chair,0.34401066362510685,0.5840578973293336,1.1048593838604144,0.5331003845425079
6439,a_780,lighting,0.030441957369795998,0.23690906893381808,0.6984997763559864,0.18396051474413438
6440,a_998,chair,0.45917874361728395,0.6489018630981447,1.1429383850097652,0.6191272735595701
6441,a_1040,picture,0.024484780237751726,0.9443947254659917,0.9989889564264514,0.02595266556498721
6442,a_1076,shelving,0.1385482111457726,0.6691388496525353,0.760923654667331,0.27210942980141356
6443,a_1106,chair,0.686868536803593,0.7217437442725582,0.8212972804685711,1.1587512353213218
6444,a_1167,tv_monitor,0.03410724415678653,0.9346818149666547,0.580689592453221,0.06284037883803896
6445,a_1438,tv_monitor,0.05232247671186674,0.5504687165966813,0.4932092183848097,0.1927189697360761
6446,a_773,bed,7.233651853105514,2.370476404322641,1.1714525744015039,2.60493718357593
6447,a_810,chest of drawers,0.36804712037195747,0.7429833175561152,0.666722855707261,0.7429832419552901
6448,a_856,lighting,0.12461000625073256,0.39883792876009405,0.7833574063385731,0.39883798340612486
6449,a_886,picture,0.06541401618018108,0.9114486625338314,0.7086912191584988,0.10127017262081586
6450,a_913,picture,0.06418942160553238,0.9057251516423017,0.7042409389854951,0.10063423890363589
6451,a_957,chest of drawers,0.25632765602775476,0.6585818279643283,0.5909844093156541,0.6585817609516124
6452,a_980,lighting,0.17547196251097066,0.44704172206243975,0.8780344562731084,0.44704178331302213
6453,a_1041,picture,0.013478826140233451,0.5383432819468502,0.41858545905161115,0.059814797402250604
6454,a_1077,chair,0.726492396272862,0.7532111161923754,1.0606250053719641,0.9093948500246551
6455,a_1119,chair,0.6041293284122174,0.7082985233836316,0.9973818880506873,0.8551693085748724
6456,a_1517,table,0.044212069726671785,0.3404638852836117,0.3262787989920978,0.3979980464318913
6457,a_1694,toilet,0.2352702801483661,0.46049506579999994,0.7266203653999997,0.7031282102000002
6458,a_1738,mirror,0.24314224756482608,2.024120168253324,1.435006215009378,0.0837086528471065
6459,a_1804,shelving,0.9032328263454281,1.6928464333489774,0.9743919722320402,0.5475811036233923
6460,a_2155,plant,0.3290082982935145,0.6291118060458109,0.9617480902582785,0.5437730554261738
6461,a_2271,cushion,0.033964130309083254,0.45007802546024317,0.4511308313917409,0.16727466933947088
6462,a_2295,cushion,0.03396413030908339,0.4500780254602442,0.4511308313917415,0.16727466933947097
6463,a_2321,cushion,0.03838401530818183,0.44918767673705584,0.4460392560055041,0.19157969962947252
6464,a_674,picture,1.0996327057857742,2.064329587709941,2.064329621460888,0.25804150528203407
6465,a_723,picture,0.14344940519344246,1.095314235423839,1.5219602157154193,0.08605115812145739
6466,a_927,picture,0.07522831536956791,1.2242087827260557,1.6128748635098733,0.038100017232275636
6467,a_759,picture,0.008256925762114785,0.4572089612483987,0.3554999743557039,0.050800042100769716
6468,a_1002,toilet,0.23527028014836696,0.46049506580000077,0.7266203654000002,0.703128210200001
6469,a_1052,plant,0.01147784659986438,0.23141990058255907,0.20042326530939608,0.24746374444076485
6470,a_1268,mirror,0.0858009299942339,1.7243401893487624,1.324519830852872,0.0375673516191162
6471,a_1322,cabinet,0.6536311901685793,1.244603514671326,0.9398079531605639,0.558808017862226
6472,a_1463,sink,0.2990159334588816,0.6128430720000005,0.9725712578000001,0.5016763398
6473,a_1501,bed,6.685506771938356,2.5280723571777375,1.1359605104080406,2.3279926184493434
6474,a_1580,towel,0.002019955943491597,0.1837764874867052,0.06045738953213654,0.18180363391074741
6475,a_654,plant,0.010089157312271892,0.2004048302769661,0.2469617291482915,0.20385297387838364
6476,a_912,table,0.1485471327824773,0.5300959322375897,0.7949681593367769,0.35250076809081504
6477,a_1026,sofa,4.109740525344292,4.082805595880973,0.7617918035456841,1.321354676173279
6478,a_1063,sofa,1.1022044069619816,1.3932658605363575,0.8887028067566924,0.8901672162454892
6479,a_978,refrigerator,1.1142723248674198,0.8171263925409994,1.7720001136000003,0.7695526899999998
6480,a_1430,sink,0.07459920183942524,0.5974810719490051,0.26898806380945967,0.4641699492931375
6481,a_1834,cabinet,0.46036492994880557,1.4749771881103508,0.7708933115005492,0.4048765754699717
6482,a_1882,shelving,0.10108672363580794,1.1641372030153077,0.48174093433319387,0.1802504682540897
6483,a_1932,table,0.7943088832876359,1.5001239776611368,0.7414917984369984,0.7140948731994782
6484,a_2004,chair,0.3356720326601567,0.5300989449024212,0.9260153634800106,0.683817209686624
6485,a_2035,chair,0.33567203266015555,0.5300989449024199,0.9260153634800097,0.6838172096866239
6486,a_2083,lighting,0.2538863936120518,0.4838608323147172,1.0844259423649116,0.48385926337053853
6487,a_2160,chair,0.335672032660155,0.5300989449024198,0.9260153634800091,0.6838172096866232
6488,a_2388,table,2.5902933364853484,1.8295703530311582,0.7715027462959162,1.8351110816001872
6489,a_2431,chair,0.3356720326601563,0.5300989449024214,0.9260153634800119,0.6838172096866219
6490,a_2480,chair,0.3356720326601573,0.530098944902421,0.9260153634800113,0.6838172096866247
6491,a_2521,chair,0.33567203266015727,0.530098944902421,0.926015363480011,0.683817209686625
6492,a_2554,chair,0.33567203266015566,0.5300989449024192,0.92601536348001,0.6838172096866248
6493,a_2588,shelving,0.700921288192731,0.7926711635165339,1.6351807345721958,0.540767309118161
6494,a_2632,picture,0.006154926125322971,0.8313340938233952,0.33148136247053217,0.022335112161021832
6495,a_2690,chair,0.8212824390306667,1.0412618301391614,0.9157903221130378,0.8612644836425792
6496,a_2742,cabinet,0.3344633568917616,0.8946609497070312,1.1109015134618745,0.3365228081416589
6497,a_2786,picture,0.03267658559319009,0.5585771911117102,0.8378557688081494,0.0698207015754342
6498,a_2820,picture,0.008256925762115083,0.45720896124839855,0.35549997435570424,0.05080004210077153
6499,a_2896,chair,0.3356720326601574,0.5300989449024213,0.9260153634800108,0.683817209686625
6500,a_1340,picture,0.012585665961872067,0.40640874207019906,0.6096058243264002,0.05080003972460101
6501,a_907,toilet,0.2988882718042483,0.539816497200001,0.7412341538000009,0.7469771192000023
6502,a_950,cabinet,0.40846915503299597,0.9112496933279448,0.901703872680663,0.49711622376560183
6503,a_1184,mirror,0.017742434139819033,0.4931868557203245,0.8093386327573101,0.0444499664008617
6504,a_1222,lighting,0.006579057935119318,0.10498884692788149,0.5920641225041877,0.10584047982141345
6505,a_1297,shower,1.6401372382245543,0.8963880896937376,2.0065999999999997,0.9118497927854685
6506,a_275,bed,5.098251562240425,1.9161890085584163,1.1024170297271558,2.4134427590201653
6507,a_380,lighting,0.01856999090211186,0.12198806554079056,1.2479657964479414,0.12198085241909506
6508,a_626,lighting,0.017242474999222133,0.12198806554079056,1.1587522664155299,0.12198085241909551
6509,a_716,curtain,0.636184265822536,3.2407321521459798,1.9985093654973884,0.09822761473388474
6510,a_765,curtain,0.36866893429984504,3.136077829888596,1.7887004694504607,0.06572219963756255
6511,a_851,picture,0.12715183819907555,1.5572374783087173,1.0382118689749806,0.07864693572706694
6512,a_920,picture,0.053920866589468715,1.0628045840280993,0.6277118758545491,0.08082451349751812
6513,a_440,chair,3.040397351607607,2.527144775390621,0.7764075851440431,1.5495673370361314
6514,a_562,table,0.14503905039905315,0.6038594438667548,0.39734652370744794,0.6044768417391992
6515,a_702,cushion,0.028591522209903915,0.40752877295017065,0.39745953806638684,0.1765168129033956
6516,a_739,cushion,0.028591522209903898,0.4075287729501724,0.39745953806638684,0.17651681290339472
6517,a_772,cushion,0.028591522209904047,0.4075287729501724,0.39745953806638695,0.1765168129033956
6518,a_824,mirror,0.12007053082661498,0.9017052223708353,0.7271836023872572,0.18311662210971175
6519,a_884,table,0.25200562173838165,0.9849292772352587,0.7165297036588513,0.35708448693560835
6520,a_978,stool,0.04532997030345018,0.4347286940393582,0.2669577408528986,0.3905931383089163
6521,a_666,cushion,0.04624144949453373,0.8001000881195071,0.39980621507856995,0.1445564851164818
6522,a_722,chest of drawers,0.12802139554701317,0.5641676589212086,0.42308270070847154,0.5363510098319524
6523,a_756,chest of drawers,0.09318343503213418,0.5074893188476564,0.38057826995849614,0.4824672317504888
6524,a_1084,chair,0.8260562528725192,0.7250871276855478,1.2320802307128909,0.9246565246582057
6525,a_827,cushion,0.021273092529015707,0.4317169135856737,0.43155072031153674,0.11418254526001269
6526,a_275,table,0.5297163163868602,2.002183020421533,0.2688568493126335,0.9840529586368163
6527,a_644,chair,0.4104063722151184,0.7099418044090271,0.7995742849540709,0.7229903936386108
6528,a_780,shelving,0.02706218784709272,1.9509393927929815,0.05202507110516817,0.2666284229189159
6529,a_1452,dishwasher,0.33776780326801326,0.6032500000000004,0.8636000000000019,0.6483481636504067
6530,a_2948,counter,0.7240310230863763,1.7354642251064822,0.9138502490466952,0.4565270076784937
6531,a_3159,stool,0.2157970944193967,0.4396268081665038,0.977967643737792,0.5019228172302252
6532,a_3194,stool,0.21579709441939937,0.4396268081665067,0.9779676437377983,0.5019228172302249
6533,a_3225,stool,0.21579709441939696,0.43962680816650357,0.9779676437377941,0.501922817230225
6534,a_3305,curtain,2.1410073661954083,4.276668934827307,2.0707912823181296,0.2417554100025639
6535,a_3473,curtain,0.9971819671092318,2.7307016809871687,1.9547595314177093,0.18681288141612828
6536,a_3754,lighting,0.20838428121686392,0.4982053272128377,1.4322638047081857,0.29203410446643824
6537,a_3939,chair,0.18177633999071388,0.4426161795854573,0.8315252065658575,0.4938950240612028
6538,a_3971,chair,0.18177633999071427,0.44261617958545796,0.8315252065658568,0.49389502406120345
6539,a_3997,chair,0.18177633999071335,0.44261617958545685,0.831525206565855,0.4938950240612032
6540,a_4027,chair,0.23541988254641008,0.48246137093905606,0.9063807642682189,0.5383564392781988
6541,a_4074,chair,0.26084317786268996,0.49923841365855726,0.9378991193495059,0.5570771691109493
6542,a_4150,chair,0.18177633999071366,0.4426161795854562,0.831525206565858,0.493895024061203
6543,a_4176,chair,0.18177633999071366,0.4426161795854566,0.8315252065658564,0.49389502406120356
6544,a_2278,lighting,0.5353060462163057,0.8897225260734559,0.6772246215164586,0.8884128332138062
6545,a_2083,picture,0.12810773618426555,1.2963209362060848,1.555585188027099,0.06352856161962848
6546,a_457,picture,0.012868930358499526,1.434903588323544,1.1160490102213105,0.008035935872113603
6547,a_611,cushion,0.08843110863902655,0.6604000329971316,0.5079999715089805,0.26359325647354137
6548,a_633,cushion,0.08843110863902633,0.6604000329971298,0.5079999715089805,0.26359325647354137
6549,a_667,cushion,0.028079739506753475,0.42565545379255654,0.43674087048249155,0.1510466288770385
6550,a_692,cushion,0.04974497140032308,0.5150430990889936,0.5284564532838145,0.18276642094121437
6551,a_714,cushion,0.04991705543248375,0.5457851512372988,0.4198346871975042,0.21784566650705864
6552,a_736,cushion,0.08843110863902647,0.6604000329971298,0.5079999715089805,0.2635932564735418
6553,a_758,cushion,0.08843110863902687,0.6604000329971333,0.50799997150898,0.2635932564735418
6554,a_812,mirror,0.006578942226913273,0.41636215778218316,0.5204561271104691,0.030359925142315447
6555,a_846,table,0.24935518894606618,0.9467272324995604,0.7215799805007094,0.3650136156515647
6556,a_935,picture,0.02642151895881239,0.40640874207019784,1.2797663543301354,0.05080003972460288
6557,a_983,curtain,0.14118130077924312,0.41630478334821686,2.0574756867036275,0.16482802929063928
6558,a_728,bed,5.574065190423177,2.0681638256628982,1.1380153401845854,2.3683124047290094
6559,a_797,bed,1.5686842623573556,1.1014400147847225,0.8370987985283608,1.7013668665078463
6560,a_1063,bed,5.020904102907059,1.9980989399732065,1.1502965990785528,2.184515353569132
6561,a_872,bed,3.8510958005731877,1.6422467027384122,1.1396131699074197,2.0577303552878843
6562,a_1081,chest of drawers,0.219742080274829,0.7146529437368747,0.7099524174390033,0.4331006168989873
6563,a_1206,cabinet,0.5108159196834027,1.2065002918243408,0.8890001306177999,0.47625019621078835
6564,a_1386,toilet,0.22669094153949554,0.4457385548000019,0.7195397090000002,0.7068043268000004
6565,a_1436,lighting,0.00809431362750724,0.12725543361180416,0.4958139292614555,0.12828768528725407
6566,a_1516,lighting,0.09826922493473103,0.402972358222717,0.6050840314678149,0.4030199845848921
6567,a_1658,sink,0.056224939966992765,0.5437372562137821,0.24479241039872837,0.422417556797651
6568,a_2168,shower,2.33787932213083,1.5306046350000004,1.9191375383999998,0.7958898484000017
6569,a_530,picture,0.01935355588171372,0.4690865090980024,0.7036298499915591,0.05863589692961816
6570,a_553,picture,0.024302722161972955,0.5684939493148029,0.7070071805913427,0.06046516614409647
6571,a_772,cabinet,0.38178856769295755,1.0132977407748112,0.7338614526476268,0.5134188021414038
6572,a_911,toilet,0.22153884874342236,0.4737433502000007,0.6753550882000005,0.6924279521999992
6573,a_955,plant,0.05603911299520851,0.35984188166649633,0.4315356980455238,0.36088000128139286
6574,a_1036,bathtub,0.602895659255378,1.5381389640279313,0.5117449252000001,0.7659369809214288
6575,a_1102,lighting,0.018435223434401578,0.3008812618255625,0.20366659164428702,0.3008385372161868
6576,a_1176,table,0.14839561824336758,0.9654714566796567,0.33058281862058636,0.4649447631835937
6577,a_1003,chest of drawers,0.22731991762790069,0.7695831118714943,0.7466545096148021,0.39560545256206053
6578,a_1060,picture,0.01304267481013235,0.3719705239923474,0.6902304075148801,0.05080003972460113
6579,a_1077,picture,0.023207330413076304,0.635290010312188,0.7190996996692645,0.05080003972460291
6580,a_1094,picture,0.014933028109130858,0.4055580412739508,0.7248210772759675,0.050800039724602924
6581,a_1126,lighting,0.08834294451183736,0.35563358664512634,0.6984997763559857,0.35563363537159454
6582,a_1196,picture,0.02515681407864395,0.6672740779575351,0.7421427888994234,0.05080002363372318
6583,a_1212,picture,0.028343525828738586,0.8265124949960077,0.6750571414603118,0.05080002363372317
6584,a_1306,lighting,0.03193618769083674,0.3842295455932625,0.2163577461242676,0.38416683197021406
6585,a_750,chest of drawers,0.28211785928277233,0.7167052508616476,1.0984476487798094,0.3583526578089544
6586,a_784,chest of drawers,0.28344162287796476,0.717824485521433,1.100163027143499,0.35891227518940555
6587,a_874,shelving,0.5773104028607976,0.8676047821697708,2.0433055068380512,0.32565229318865524
6588,a_1118,shelving,0.004129541264645317,0.6096000075340304,0.03810001118104899,0.17779999456334034
6589,a_1184,shelving,0.4951331166496798,1.0950888730840802,1.2505976955023421,0.36153886019229964
6590,a_1206,shelving,0.4642037184982877,0.7679366446914587,2.0164462169405852,0.29977580661700465
6591,a_1246,shelving,0.29935195173066703,0.9144609000455528,1.0305656574293067,0.3176444614031393
6592,a_1284,cabinet,0.6125781369986525,1.379981994628908,0.7399022989599638,0.5999481189805388
6593,a_1324,shelving,0.09314937302769064,1.9112261047900194,0.3149910971495063,0.15472824096679716
6594,a_1392,shelving,0.28275601944331963,0.7794311536033677,1.1901959612207982,0.3048004659275012
6595,a_1448,shelving,0.004129541264645322,0.6096000075340308,0.038100011181049,0.1777999945633404
6596,a_1484,lighting,0.07747558222064556,0.5207000374794006,0.2857522641087433,0.5206999782390085
6597,a_1513,lighting,0.07747558222064568,0.5207000374794006,0.28575226410874377,0.5206999782390085
6598,a_1565,shelving,0.004129541264645305,0.6096000075340287,0.03810001118104899,0.17779999456334034
6599,a_1676,bathtub,0.6517943197034164,1.3458730424426975,0.3925463320848085,1.2337170116505194
6600,a_1742,cabinet,0.818141488695862,1.524012267589572,0.919176655688271,0.5840378153160429
6601,a_1782,mirror,0.04630437614939449,1.3670856797268058,0.7619998157024382,0.04444996640086177
6602,a_1836,stool,0.07977992205666488,0.49350698471069343,0.4714780807495116,0.3428773498535129
6603,a_465,table,0.2378170272274696,0.9092808011759939,0.6517074109654026,0.40132135047106393
6604,a_500,chair,0.12568440388164578,0.40082895714720723,0.6704781666833876,0.46766800667952957
6605,a_534,curtain,0.021115312586364596,0.3711831723629336,2.1627300237195524,0.026303099420447094
6606,a_764,picture,0.056401541102832624,0.9970253503701224,1.0951109735470292,0.05165669767994255
6607,a_395,tv_monitor,0.031646804965017296,0.9662719020740769,0.6205500523510991,0.05277809408211014
6608,a_560,lighting,0.2578185645038193,0.42611601850960334,1.4198959697622933,0.42611792058504305
6609,a_610,table,0.3532963455533188,1.3263418352883087,0.6949735493493532,0.38327933222851657
6610,a_1003,chest of drawers,0.12172922521826195,0.5195796895631781,0.7599024387259226,0.3083080422160701
6611,a_1034,chest of drawers,0.1091836562009884,0.5010792567891442,0.7328449454003217,0.2973302608991999
6612,a_1094,mirror,0.020647538973752405,0.609595835208893,0.7619998157024386,0.04444996640086354
6613,a_1364,cabinet,0.366542896424931,0.6000000000000015,1.0031278484000001,0.6089999678000001
6614,a_880,picture,0.008387788228206938,0.41138129027520653,0.4437717505402281,0.045945530293185044
6615,a_1076,picture,0.010095605563732337,0.4200164021420125,0.4731535163118735,0.05080003972460106
6616,a_1110,mirror,0.039821556345333485,0.8220653845156362,1.089784009513056,0.04444996640085996
6617,a_909,chest of drawers,0.3173355425341278,1.154987251327171,0.7616504325502949,0.3607329667246595
6618,a_1196,stool,0.0855792655870013,0.4567580032348637,0.4102602577209473,0.45669151306152367
6619,a_1226,stool,0.08557926558700125,0.4567580032348637,0.4102602577209473,0.45669151306152345
6620,a_1266,chest of drawers,0.3285836231381219,0.7981456745821188,0.7278732942421442,0.5655981292156421
6621,a_1346,lighting,0.07738748020039184,0.3660632052668545,0.5874914848525128,0.3598429939623629
6622,a_1364,chest of drawers,0.2482318187696823,0.8076257839880144,0.7662595385515378,0.40111728766594074
6623,a_1412,bed,5.2825447778313,2.0058732628822327,1.1371383493533362,2.3159351348876953
6624,a_1460,lighting,0.0682869067406285,0.32825798949016133,0.6044304291514001,0.3441722215937228
6625,a_1493,picture,0.010056678918853536,0.38347446986893274,0.5162428823802617,0.05080003972460101
6626,a_1514,picture,0.010934508177032726,0.40304989044749884,0.534043205917191,0.05080003972460091
6627,a_465,cabinet,1.0802949364953993,0.9652788937091827,2.202922821044922,0.5080310404300692
6628,a_1629,cabinet,0.36691897759324177,0.9991872218416917,0.8504340989138502,0.43180000000000224
6629,a_2087,clothes dryer,0.33095501146434414,0.6851299171795573,1.0541000507999998,0.458262368567547
6630,a_2127,sink,0.34387837681211975,0.7016290094020938,1.0969448824876655,0.44679934186222475
6631,a_774,chair,0.46539444741322966,0.6548136594812687,0.9257743216199611,0.7677120134741939
6632,a_844,chair,0.4389231567036645,0.6421554346973953,0.9078781472006815,0.752871346827849
6633,a_1200,picture,0.07780541968396922,1.409626126575409,0.9397509264904221,0.05873448249440473
6634,a_1276,lighting,0.305956308992417,0.5499347365230404,1.3633822014775296,0.4080662154486828
6635,a_2081,cabinet,0.6037452305346857,0.7972998846717056,1.5497230446794241,0.48862751696045237
6636,a_2356,cabinet,1.1726658401724714,1.0195388448199996,1.7606030706523366,0.6532945604543696
6637,a_4277,oven,0.6976419020906897,1.0871863726344118,0.9271000000000008,0.6921527940000012
6638,a_5387,cabinet,0.49908369036130434,0.947395422510857,0.8763000000000014,0.6011589039873028
6639,a_5451,chair,0.20535807774683842,0.4688129127025604,0.9398534250259445,0.4660710171118585
6640,a_5474,chair,0.20535807774683748,0.46881291270255865,0.9398534250259446,0.46607101711185805
6641,a_5515,chair,0.20535807774683948,0.46881291270256054,0.9398534250259479,0.46607101711185905
6642,a_5544,chair,0.20535807774683865,0.4688129127025613,0.9398534250259446,0.46607101711185805
6643,a_5573,chair,0.16094258679865156,0.43223436637388357,0.8665225266697235,0.42970640378753283
6644,a_5723,table,0.7598997009657845,1.7139101462430055,0.6679204362448721,0.6638095438242466
6645,a_5758,chair,0.20535807774683876,0.4688129127025617,0.9398534250259436,0.46607101711185844
6646,a_5785,chair,0.20535807774683804,0.4688129127025604,0.9398534250259434,0.46607101711185817
6647,a_5323,oven,0.7021306002849875,0.6352964849664994,1.8034944573700233,0.6128111187999981
6648,a_7066,counter,0.8428411810673123,1.6385486334690351,0.9120939220630183,0.5639581135676629
6649,a_7126,plant,0.014559760205314264,0.24838942963069682,0.27369088072976216,0.21417105942964376
6650,a_7597,cabinet,0.4444829748656065,0.9649159508986891,1.0668,0.4318000000000025
6651,a_7802,table,0.19931776593717526,0.8558051573884056,0.8199875348286039,0.2840297692068203
6652,a_464,towel,0.03018966863613466,0.23740313199999982,0.35770159600000145,0.35550934740000173
6653,a_1377,shelving,0.6493865046089561,0.9267480373382568,2.1232504844665545,0.33002007007598877
6654,a_1411,shelving,0.6493865046089576,0.9267480373382568,2.123250484466553,0.3300200700759897
6655,a_1531,lighting,0.012996246615618951,0.29201787948608393,0.15239977359771828,0.2920277881622315
6656,a_1036,toilet,0.22231847262053395,0.3905480886000007,0.8318894462,0.684282476999999
6657,a_1598,cabinet,0.5265338624445658,1.2065000534057617,0.8699575788425934,0.5016500794581641
6658,a_1671,counter,0.04669298290554518,0.404763353352882,0.2689880638094607,0.42886186007445465
6659,a_1782,bed,5.282544777831303,2.0058732628822336,1.1371383493533358,2.315935134887696
6660,a_682,shelving,1.469404855643385,2.557863816943923,1.7322820346831056,0.33162361617452657
6661,a_723,shelving,1.3610799185529572,2.2641495176949156,2.057058759472466,0.2922347290553815
6662,a_831,mirror,0.01548081340957269,1.09697851121094,0.9344912858744335,0.015101510882232109
6663,a_918,toilet,0.29888827180424693,0.5398164971999997,0.7412341538000009,0.7469771192000006
6664,a_961,towel,0.020850636942330726,0.45719999999999966,0.08252785120000009,0.5526021460000005
6665,a_459,picture,0.07611845975361016,0.7246915814504638,0.7246916975614612,0.14493840899329768
6666,a_724,chair,0.19013771054008086,0.46342550277709904,0.87342888712883,0.4697434997558593
6667,a_846,chair,0.19013771054008177,0.4634255027770997,0.8734288871288298,0.46974349975586094
6668,a_900,chair,0.1073277807199872,0.38299628328685964,0.7218420554783724,0.3882177683932717
6669,a_942,chair,0.10732778071998608,0.38299628328685953,0.7218420554783715,0.38821776839326827
6670,a_1018,chair,0.14285327613830254,0.4212959116155445,0.7940262610262083,0.4270395452325994
6671,a_1078,chair,0.19013771054008102,0.46342550277709943,0.8734288871288308,0.46974349975585883
6672,a_1132,chair,0.14285327613830273,0.42129591161554497,0.7940262610262089,0.4270395452325992
6673,a_1182,chair,0.08063695020284542,0.34817843935169046,0.656220050434884,0.3529252439938837
6674,a_1252,table,1.0593165834761469,2.4028801582643715,0.7872713650993046,0.559975729875564
6675,a_1407,plant,0.09513178712033907,0.48043431805184894,0.453043080521401,0.43707114086019794
6676,a_462,bed,3.5647718698984727,2.0097416055104715,0.9479250822624756,1.8711883454205505
6677,a_557,curtain,0.29991472806329944,0.9138946533203123,2.1359839474316655,0.15363977849483493
6678,a_912,curtain,0.34081376432733523,0.9138946533203148,2.4272656910443504,0.15363977849483532
6679,a_944,picture,0.11671245758716615,1.1453932031242147,1.147847526092808,0.08877249166265133
6680,a_1079,chest of drawers,0.052376550372181425,0.4939828297905161,0.300747309640486,0.3525520844909326
6681,a_1136,bed,6.2361878007371025,2.4216016530990596,1.1421851147067332,2.254654418312231
6682,a_1172,curtain,0.725545038460041,2.210867521156811,2.1359839474316695,0.15363977849483137
6683,a_555,picture,0.015161671775486687,0.9026941187201413,0.7819670438265701,0.021479196332237414
6684,a_806,chair,0.28051021267916854,0.5468618461315572,0.6999718349745006,0.7328084823739005
6685,a_902,plant,0.1291513716478917,0.6850359283910255,0.411366413309184,0.45830737205455496
6686,a_948,lighting,0.09698127263039548,0.37630131840705894,0.6848829834233574,0.3763013384309856
6687,a_1004,lighting,0.096981310927298,0.37630137048260465,0.6848831581492087,0.3763013389517584
6688,a_1062,cushion,0.03087304220704281,0.4500879096984867,0.45008781433105405,0.15239995002746592
6689,a_1126,table,0.11938436184602046,0.8566244698671146,0.27971624406676704,0.49824078850091846
6690,a_1557,chest of drawers,0.11010287704646302,0.6096002459526079,0.37906919811477086,0.4764694251372802
6691,a_767,bed,4.93355683898281,1.9606909270221908,1.1115242850101128,2.2637686490827997
6692,a_833,picture,0.008929612835064287,0.7118059029160313,0.6134027160902868,0.02045150861752897
6693,a_1181,table,0.2780347247899019,0.6273543994673614,0.6057032565509451,0.7316884227238729
6694,a_1245,lighting,0.20747908309679672,0.5052441954612743,0.8128841586622597,0.5051778812269424
6695,a_1281,lighting,0.20748487874672214,0.5052488997773259,0.8128917275325829,0.5051825850864614
6696,a_1335,chair,0.3267159556032884,0.5088775142669677,1.0163057952880858,0.6317317159652697
6697,a_1627,cabinet,0.711398627383301,1.2872428632483468,0.9592271534089205,0.5761440300384799
6698,a_2589,cabinet,0.5226382891019455,1.1774171823041353,1.0279884051601498,0.43180000000000074
6699,a_2633,picture,0.013577513783429552,0.5604016173418672,0.4744396796500956,0.051066943906696
6700,a_2655,picture,0.013115816512055527,0.5662506548186519,0.45357253262706254,0.05106694390669597
6701,a_298,picture,0.03644119229897781,1.0084276608544713,0.7838481758166056,0.04610158704981427
6702,a_506,picture,0.06112209722474638,1.1624588964008735,0.9886954602794604,0.05318119621579201
6703,a_533,picture,0.021236319675614988,0.65397272885959,0.7727209482398327,0.04202395569767603
6704,a_585,cabinet,1.4184246353481158,1.3980892588959022,2.229434317543232,0.4550684056087695
6705,a_629,cabinet,0.8418300375639547,0.977999900148564,1.7965728388627007,0.4791161142131727
6706,a_701,plant,3.3664950627099968,1.2303171753883382,2.2558717932939607,1.2129600048065206
6707,a_757,lighting,0.0623284132475903,0.5618774216919127,0.19744673656655332,0.5618165517565261
6708,a_549,chair,1.7605174540439836,1.9172985472220008,0.9770170634845231,0.9398281374863311
6709,a_595,sofa,0.7656491775297783,0.7148378133534647,0.9935869894411409,1.0779941565239046
6710,a_633,sofa,0.7656491775297766,0.7148378133534639,0.9935869894411403,1.0779941565239042
6711,a_749,table,0.34776965011920763,1.1697521805763254,0.44169059407737743,0.6731001138687142
6712,a_787,plant,5.181922004471851,1.5092202425003063,2.285090781748295,1.5025702714920057
6713,a_975,tv_monitor,1.1618382656318529,1.2954290664184753,1.3505537075426668,0.6640796610429828
6714,a_1002,cabinet,1.7162172405224725,1.5720000267028809,2.1336607933044447,0.5116751603782174
6715,a_1075,chair,0.7656491775297786,0.7148378133534647,0.9935869894411413,1.0779941565239044
6716,a_1109,chair,0.765649177529778,0.7148378133534642,0.9935869894411411,1.0779941565239048
6717,a_1165,table,0.06030791981859508,0.27560215449923753,0.48742920449999233,0.4489316183126824
6718,a_809,table,0.6696657330506973,1.9199932813644427,0.8699502074461475,0.40092576963576376
6719,a_868,picture,0.04273340155012921,0.7908566337993684,0.6149256398366331,0.08787130983387158
6720,a_903,picture,0.008256925762114706,0.457208961248398,0.3554999743557042,0.05080004210076928
6721,a_933,plant,0.3127419737124212,0.8277949845219404,0.7281633441086721,0.5188413363383091
6722,a_1007,plant,2.423504237961464,1.1335270084949982,1.8834156820408674,1.135182608208995
6723,a_1229,table,0.15965124258099964,0.5080045509338379,0.5623960876464845,0.5588077354431152
6724,a_1261,lighting,0.07787418292737096,0.3619581334757439,0.5943973791571016,0.3619580810757677
6725,a_1361,shelving,0.046747718999870715,0.8000997924804689,0.4000499916076662,0.14605014801025454
6726,a_1147,picture,0.26676568874793793,1.7924447763392775,1.6744533713974012,0.08888144930044904
6727,a_1191,curtain,0.3104981252547989,1.5495104443779242,2.9950439085497607,0.0669054168186736
6728,a_1249,chair,0.32172085075969076,0.6272582725998714,0.7793148232723245,0.658142404835648
6729,a_1319,chair,0.31144097933555887,0.6205049451939365,0.7709243908400116,0.6510565658220534
6730,a_1347,chair,0.2825889335418274,0.6007194749198663,0.7463426341003443,0.6302969241309132
6731,a_1381,chair,0.28196168090305507,0.6002746804176234,0.7457900149256765,0.6298302294117663
6732,a_1475,chair,0.500662160879494,0.7888872474431994,0.825388032834172,0.7689031958580026
6733,a_1509,chair,0.31530162998689587,0.6762003913552593,0.7074873026928984,0.6590709174709096
6734,a_1547,table,0.5907424190548071,0.9789734460901798,0.616391152185511,0.9789733037034516
6735,a_1581,chair,0.500662160879492,0.7888872474431992,0.8253880328341698,0.7689031958580017
6736,a_1611,chair,0.37980072461872016,0.7194798058861629,0.7527691993614696,0.7012539800765366
6737,a_1202,picture,0.07532201257868752,2.3134515574512515,2.596230385838809,0.012540598889041464
6738,a_1335,plant,1.825821369400503,0.9561214941873315,2.008293179595435,0.950863311882256
6739,a_1032,others,0.8846610400202193,2.0093275863986215,0.5441225714027232,0.8091506978987658
6740,a_1293,others,2.329978760053067,3.7243331810660187,0.5820740440937996,1.0747939227983552
6741,a_382,picture,0.02287663955884676,0.7230525011268947,0.6228139401469558,0.05080004210077059
6742,a_599,chair,0.28055082988364005,0.6501919627189636,0.6934206138969854,0.6222619030638059
6743,a_682,toilet,0.3091963422887459,0.5369235642000005,0.7450106004000003,0.7729642910000014
6744,a_755,sink,0.29901593345888255,0.6128430720000014,0.9725712578000008,0.5016763398000005
6745,a_824,cabinet,0.28347729710028147,0.7026460274104132,0.6808557506997598,0.592552149669473
6746,a_878,bed,4.618311589213475,1.8540680408477783,1.0666777511896695,2.33520131256841
6747,a_922,mirror,0.062391451790434815,1.179764105399828,1.1897575674839003,0.04444996640086086
6748,a_989,shower,2.6842029745115927,1.3207931500000012,2.1336005399999993,0.9525053700000008
6749,a_1015,picture,0.012585270530845967,0.6095999479293828,0.40640001933622594,0.05080002363372201
6750,a_1159,bed,1.569605794787672,1.118426518880783,0.6740348062987747,2.0820963069403366
6751,a_1191,cushion,0.1590221717771271,0.8030784211719214,0.6177525661580103,0.32054216484458653
6752,a_1243,chest of drawers,0.18702599280543053,0.5597564280033117,0.5969002675763573,0.5597590266415501
6753,a_1277,chest of drawers,0.18702599280543036,0.5597564280033104,0.5969002675763576,0.5597590266415506
6754,a_1333,chair,0.3076096251109788,0.4825999438762669,0.9651740618297415,0.6603999188601757
6755,a_1369,lighting,0.08834294451183769,0.35563358664512634,0.6984997763559866,0.3556336353715954
6756,a_840,table,0.40348910094482116,1.1049070358276365,0.8077029589159697,0.45212070392036646
6757,a_1367,cabinet,1.0332386762399997,0.6000000000000001,2.28,0.7552914299999998
6758,a_1407,table,0.1477024546765954,0.6088720186836534,0.7142390462711675,0.33963943378193634
6759,a_1643,cabinet,0.09062390788494017,0.618265930648578,0.42989324325310097,0.34096268406073926
6760,a_2020,washing machine,0.30702083238478184,0.5964466377346206,0.834907610821935,0.6165351334775389
6761,a_2076,lighting,0.0313493025989336,0.22542578759729506,0.6169449212857615,0.22541244760544013
6762,a_2194,stove,2.1118838596981533,1.1330989417950788,1.9967308868355322,0.9334319480202607
6763,a_2413,shelving,0.018126873962506437,0.2611729204654697,0.6070014729935838,0.11434179999556977
6764,a_3230,curtain,0.1355803492506741,1.361602001785187,1.4233430279122905,0.06995793614663978
6765,a_2842,cabinet,1.305288007045783,1.0710073953755141,1.606511093063272,0.75863023839099
6766,a_3418,table,0.7483574678166796,1.1236263003388265,0.8008098367838888,0.8316829563727545
6767,a_3647,cabinet,0.5985203252363641,1.099315586507498,1.4966297049917345,0.3637827962212566
6768,a_3695,chair,0.11388376411159776,0.37990207820597366,0.7496215376403776,0.3998969463834322
6769,a_3805,chair,0.16773038292440787,0.43223670557179955,0.8528880531147578,0.4549860308457736
6770,a_3088,table,0.06428061848100351,0.411864790090247,0.3788748025636075,0.4119359145731547
6771,a_3174,chair,0.007486249109206954,0.14616534122379576,0.29498347351899,0.17362896817803497
6772,a_3207,chair,0.009953588685566811,0.1607247936082033,0.32436662140431094,0.19092405792760486
6773,a_3261,plant,0.0017380297877403448,0.10380765725716579,0.2771754929591481,0.06040501505674678
6774,a_3336,table,0.008804133959016766,0.21230335853536442,0.19529805650794363,0.21234002097157934
6775,a_3444,curtain,0.011300665423329654,0.6815091826065293,0.2791379101792247,0.059403698123397866
6776,a_3657,chair,0.011259193902347218,0.1674655240361258,0.3379704214504482,0.19893133283400483
6777,a_3347,curtain,0.016935421095166974,0.6479534661334583,0.5195077927086378,0.050310671729489
6778,a_3470,curtain,0.16012149069514459,1.662189234179103,0.8658395276144435,0.11125812869005891
6779,a_3528,curtain,0.23319543772036688,1.756083178712355,1.1143015885236336,0.1191714482041011
6780,a_382,picture,0.08241855313815728,0.7087295738739021,1.4174592272389697,0.08204154972917689
6781,a_417,shelving,0.2911622124551232,1.968450553565824,0.7399020678071971,0.19991080120281077
6782,a_639,chair,0.178343917777629,0.48512592578278974,0.7195176606171136,0.5109311251731066
6783,a_676,chair,0.16447713206427614,0.47221186139868004,0.7003640823379883,0.497330125730158
6784,a_716,counter,0.18055809012137897,0.9601126313568475,0.6099561987163137,0.3083160403045138
6785,a_750,shelving,1.0811218876911557,3.412936196781395,0.8575289780290742,0.36940067578347363
6786,a_788,picture,0.006966940927374234,0.44827002731562615,0.44923057031620667,0.034596576396919404
6787,a_815,picture,0.0023754204121441483,0.3131644725205315,0.3138355143564342,0.024169402231145488
6788,a_838,picture,0.0027673502500961253,0.32951892990086273,0.3302250157026959,0.025431606259321008
6789,a_861,picture,0.002477451566224084,0.3175855371975259,0.3182660523920555,0.02451061108414164
6790,a_884,picture,0.003000853897787391,0.33853788453111644,0.33926329594745674,0.026127670983421454
6791,a_907,picture,0.002774542806797003,0.3298041646308037,0.33051086162724386,0.025453620100364505
6792,a_934,picture,0.002038768581166917,0.297610536624629,0.2982482498341554,0.022968980836214924
6793,a_961,picture,0.007654159189192244,0.46254943589972736,0.4635405764980329,0.035698632345073776
6794,a_984,picture,0.005526210619037827,0.4149554470699119,0.4158446043321598,0.03202542430025906
6795,a_1007,picture,0.003785994956583856,0.3658072730118765,0.3665911166646791,0.02823226737484569
6796,a_1030,picture,0.006153812006124738,0.43010424982225237,0.4310258676006261,0.033194578336459266
6797,a_1053,picture,0.009907079923545623,0.504089379755452,0.5051695312174852,0.038904601411831156
6798,a_1087,table,0.14743103788928538,0.8693964154295847,0.3692195207947957,0.45928940103294585
6799,a_1129,chair,0.3071640649413296,0.6544717722190605,0.6590570563540565,0.71212539301198
6800,a_1156,picture,0.010760838809824463,0.5181725080901656,0.519282836564991,0.039991508846300906
6801,a_1205,tv_monitor,0.024895585892814338,0.41152647434291856,0.4045959667867582,0.14952128567792675
6802,a_1232,picture,0.008785168278471159,0.48429392408971855,0.485331658291565,0.03737682807763707
6803,a_1259,picture,0.014354319959341147,0.5704092151000217,0.5716314752237063,0.04402303251432848
6804,a_1343,table,0.6680307839432791,1.4986000061035158,0.7630432853237606,0.584200024604798
6805,a_1397,chair,0.38291423864943824,0.6304378702262712,0.9109712912703639,0.6667369622491499
6806,a_1461,shelving,0.022277538970223356,1.737771524309842,0.1602242748237461,0.08001035935030297
6807,a_1495,shelving,0.31332671444289567,0.5969009399414067,1.797050527197562,0.29210223078512865
6808,a_1553,plant,0.2342062081340686,0.7517270892858501,0.6612508186523748,0.471163868904114
6809,a_1595,shelving,0.10125732844028834,0.5899560928344729,0.6598920059204103,0.26009613990783725
6810,a_1651,picture,0.002807674178853559,0.27251523749620465,0.26075708703648504,0.039511161488636766
6811,a_1713,counter,0.5238572123724147,1.3693701028823864,0.8699560398549386,0.4397387910993561
6812,a_1794,towel,0.0005206337080292434,0.10229335399999974,0.05286007299999996,0.09628466100000034
6813,a_1833,picture,0.012585665961872076,0.40640874207019884,0.6096058243264002,0.05080003972460107
6814,a_1877,table,0.7823754970282808,1.1683999300003052,1.3875108051986147,0.4826000297164553
6815,a_698,stool,0.07765570916849548,0.5015350783996195,0.34047136051723914,0.4547696674342723
6816,a_940,chair,0.6290803045793113,0.9994703613646039,0.7115698704926512,0.8845423232140209
6817,a_1006,picture,0.02628313011640039,0.7342647992192184,0.7046286610438761,0.050800042100769716
6818,a_1046,sofa,0.6116074333265,1.1004492187500006,0.7739908599853522,0.7180702209472656
6819,a_1076,sofa,0.4466400023434256,0.9909801615963703,0.6969968031542999,0.6466389647676438
6820,a_1120,bed,1.5933020066416643,1.081653300436515,0.7739908599853516,1.903155135360398
6821,a_936,table,0.23334327193974821,0.8724942012986837,0.30645772638662155,0.8726943389409602
6822,a_998,cushion,0.051562938348734585,0.6244867489997773,0.5315376159269447,0.15533897183149506
6823,a_922,cushion,0.036100204749703595,0.38000237941741943,0.38001040105488354,0.2499930099210232
6824,a_643,toilet,0.2396741236694381,0.46411271159999945,0.7254574010000006,0.7118455410000015
6825,a_808,bathtub,0.815541882065172,1.9765512265654748,0.4647971653999999,0.8877173821897766
6826,a_892,mirror,0.03614667882733314,1.32642885065025,1.8045297271992924,0.015101510882232109
6827,a_824,toilet,0.20717063384990475,0.47773375314747835,0.6559869438832129,0.6610694273363293
6828,a_1439,mirror,0.02538177945145449,0.6530201490828428,0.8162805657630352,0.047616341860130515
6829,a_1489,picture,0.0388644403761773,0.5918116253995912,0.8877175470339058,0.07397655825874644
6830,a_502,lighting,0.009379889953195462,0.40363870100316424,0.20682749459945465,0.11235610418888398
6831,a_433,sink,0.013417322171032321,0.3372624888158011,0.15183674951608186,0.26201183549036006
6832,a_515,sink,0.013417322171032385,0.33726248881580123,0.15183674951608211,0.2620118354903608
6833,a_664,mirror,0.004626171610280763,0.39425701780626266,0.993586657669455,0.01180963718917116
6834,a_691,mirror,0.00462617161028113,0.39425701780626443,0.9935866576694548,0.011809637189172047
6835,a_839,plant,0.04085645501014,0.3049344840871441,0.48727384672893115,0.2749672936066375
6836,a_925,picture,0.010285930924896637,0.3718813682347567,0.3718814278180556,0.07437632121835237
6837,a_1051,bed,2.6069164929762634,1.5322876370642882,0.8815518604873319,1.9299184401391867
6838,a_1083,cushion,0.028176876456686473,0.4510621084605794,0.34697081586570583,0.1800377409149245
6839,a_1115,cushion,0.021169704325083832,0.41005646223689135,0.31542801442336893,0.1636706735590225
6840,a_1200,towel,0.001590438305140487,0.19389743111990057,0.03499986514331877,0.23435725402612484
6841,a_1277,towel,0.000506762657684794,0.13243455441561558,0.0239053788288497,0.1600691578622531
6842,a_1406,toilet,0.3091963422887449,0.5369235642000002,0.7450106004000001,0.7729642909999997
6843,a_1610,shower,5.085677126591961,1.7011274561001695,2.4913269488294905,1.199999886000001
6844,a_783,picture,0.022780472511605015,0.8391921844739024,1.0222097221250446,0.026555916244046966
6845,a_996,plant,0.3835753865777886,0.6812687940734967,0.8259069608098697,0.6817122666848396
6846,a_1058,chair,0.6240151948321515,0.7513712310791034,0.9684587478637716,0.8575500488281262
6847,a_1164,table,0.11293595355659396,0.4764636858684224,0.49747652239558926,0.47646370916193614
6848,a_1194,table,0.13488020977933587,0.5055162755051567,0.5278103792827639,0.505516300219003
6849,a_1303,lighting,0.12943643526328116,0.42930911374835934,0.7022897868058049,0.42930908884432656
6850,a_1367,plant,0.4171842228627906,0.7006119561729945,0.8493568125585838,0.701068020235291
6851,a_1419,sofa,1.3457725912738936,1.999543087369355,0.867854520353323,0.775521749445022
6852,a_1447,table,0.23652528181210714,0.6095999479293823,0.6364843137955085,0.6095999777317052
6853,a_1478,lighting,0.0790436656713582,0.36422824209075827,0.5958265648106086,0.3642282209620386
6854,a_1570,table,0.47982539312341016,1.1406510377066637,0.3857239367070725,1.0905707298497112
6855,a_1622,chair,0.6240151948321478,0.7513712310791016,0.9684587478637703,0.8575500488281242
6856,a_1696,plant,0.2854329939804066,0.6173569051892792,0.7484261274483939,0.6177587742918355
6857,a_1776,cushion,0.08248975553334155,0.7769026394504491,0.48040620444572735,0.22101655839796874
6858,a_1356,washing machine,0.3070208323847853,0.596446637734625,0.8349076108219351,0.6165351334775411
6859,a_2184,cabinet,0.9592286223662163,1.9882583474502993,1.1172919679944575,0.43180000000000146
6860,a_2375,toilet,0.23527028014836543,0.4604950657999988,0.7266203653999996,0.7031282101999999
6861,a_3515,shower,1.6429248934254481,1.1452639621930936,1.6319999290794676,0.8790062831562562
6862,a_459,picture,0.09313707383279594,0.7919756652616851,1.1879492941244538,0.09899490609200966
6863,a_490,bed,0.8306439338596358,1.046573073604456,0.6021117823149573,1.3181602623722306
6864,a_530,cushion,0.021169704325083482,0.41005646223688963,0.31542801442336843,0.16367067355902074
6865,a_584,bed,1.467404743457873,1.4746879148773149,0.6592450852879704,1.5093949638863327
6866,a_618,table,0.3032016290553548,1.080005347728729,0.7800179370732732,0.359915901501031
6867,a_650,picture,0.0016053847529490278,0.20991734863671319,0.2671675359120645,0.028625106861213986
6868,a_714,picture,0.048240089993041246,0.9420990984003532,0.9420991627055204,0.05435192163241263
6869,a_748,sink,0.09666569796886325,0.5678797662258187,0.38989016262956777,0.4365899342116394
6870,a_788,mirror,0.020647538973751593,0.6095958352088938,0.7619998157024384,0.04444996640086175
6871,a_824,bed,4.103359124026863,1.653800249099738,1.1653121709823617,2.129188895225526
6872,a_860,cushion,0.058175464407930214,0.6058340540826334,0.47339443641901063,0.20284440250694757
6873,a_918,cushion,0.042275411138868436,0.4291782230138796,0.3806390433050307,0.2587836472897096
6874,a_946,cushion,0.04621163447817083,0.47984640908187615,0.4847881759941623,0.19865388443915993
6875,a_974,cushion,0.038384015308181633,0.4491876767370554,0.44603925600550465,0.1915796996294715
6876,a_1002,cushion,0.053574033875725534,0.46284475848694845,0.4643803716383195,0.2492557256674962
6877,a_1032,cushion,0.024031446336380335,0.4547967016696927,0.4548953771591189,0.11615852266550061
6878,a_1074,picture,0.019978997819275573,0.6349999904632592,1.193800036388253,0.026355326022176963
6879,a_1110,curtain,0.029544762763731997,0.43084360351247375,2.1062023381761383,0.032558228506804496
6880,a_1170,curtain,0.02219741755351923,0.3916760031931584,1.9147293983419438,0.029598389551642526
6881,a_1230,chest of drawers,0.14975519177705438,0.9225075317043069,0.6076046811500686,0.26717194733643557
6882,a_1290,cushion,0.02696526079650597,0.41981642627787974,0.41987155273747007,0.1529779181634459
6883,a_605,mirror,0.03930019580376406,0.7978801530844466,1.1081169928759529,0.04444996640086184
6884,a_892,picture,0.0016775941036003075,0.5102569178543447,0.40329269432137826,0.0081522527283302
6885,a_919,picture,0.002051913782793946,0.5317326671432124,0.41402514655431844,0.00932049648390709
6886,a_956,picture,0.00174721189956828,0.5254653456717664,0.4178900679644013,0.0079568184665062
6887,a_766,picture,0.00694718702241048,0.6274394507246848,0.4705796320731883,0.02352903105027071
6888,a_808,curtain,0.18240205325926526,0.7167325563846288,2.4952064607983657,0.10199199914932233
6889,a_1045,curtain,0.17623542011205184,0.7228473612419739,2.390454565750015,0.10199199914932322
6890,a_1104,picture,0.005842320237165964,0.5068645477294929,0.30356243548024353,0.037970421139882485
6891,a_1129,picture,0.00681331340239284,0.5113317238961932,0.3509216917162215,0.03797042113988258
6892,a_304,mirror,0.021565191792526493,0.9023767623820685,0.9023772774046714,0.026483615320178636
6893,a_384,mirror,0.053902163899721994,0.8393722873091802,1.0492222736662147,0.0612046011697611
6894,a_459,tv_monitor,0.11984558174554763,1.3869957822614136,0.8191851421885112,0.10547871265243172
6895,a_539,sink,0.07270597405272172,0.57134254188268,0.25722040634973325,0.49472984977029366
6896,a_1311,oven,0.22068427943156685,0.584582653177342,0.7110907656993385,0.530884974939485
6897,a_2170,chair,0.20811275393150425,0.513902509822079,0.7242565584327896,0.5591463843105686
6898,a_2212,chair,0.18374519389073407,0.4694358211290138,0.7276192138655242,0.5379421860143614
6899,a_2271,chair,0.23797630861849994,0.5117000639438639,0.7931282222270979,0.5863741934299475
6900,a_2324,chair,0.23797630861849858,0.5117000639438626,0.7931282222270966,0.5863741934299467
6901,a_3373,dishwasher,0.24511957652836397,0.4900215033610127,0.7715331203591332,0.6483481636504065
6902,a_3405,counter,0.6012356938865394,1.7413819102161059,0.8313418494228662,0.41530875246884424
6903,a_3472,towel,0.03018966863613446,0.23740313199999985,0.3577015960000004,0.3555093474000004
6904,a_2927,curtain,0.17167292068532714,2.300222318393013,1.173846539752398,0.06358001980154561
6905,a_3240,lighting,0.5016528677499278,0.5776059031486523,1.4244797834508016,0.6096988644812179
6906,a_3310,lighting,0.0005896651033439951,0.1524213218688965,0.02538067877292649,0.1524250936508177
6907,a_3351,cabinet,0.3391082195959289,0.8937131440403558,0.7903982102870942,0.48005856573581734
6908,a_279,lighting,0.3589261491494519,1.2102762720970037,0.24530663114955337,1.2089582197496276
6909,a_902,picture,0.3306778195268433,1.2512194888917825,1.45758084189824,0.18131716230825679
6910,a_1021,tv_monitor,0.03718101721296496,0.812359633879252,0.4662967521992196,0.09815457375750802
6911,a_1175,table,0.36304244062809654,1.2334612607955928,0.4330677928562556,0.6796354088559245
6912,a_1361,picture,0.14920409628069414,0.9266830580326934,1.390007967357532,0.11583298115187715
6913,a_1558,bed,4.103359124026846,1.6538002490997323,1.1653121709823604,2.129188895225527
6914,a_1712,shelving,0.3588426406005209,2.315510060322668,0.5295612264950391,0.2926450565359322
6915,a_1739,shelving,0.22259646614211848,2.3096435466499474,0.41761313184243853,0.23078052633697355
6916,a_3635,lighting,0.0034103646849579982,0.18030110359191998,0.25096545219421396,0.07536826133728014
6917,a_3692,chair,0.6477149315740031,0.7157942056655884,1.0478915129044866,0.8635339317541586
6918,a_2729,chair,0.4810376221288042,0.7109790742397311,0.8394170314380645,0.8060174584388737
6919,a_2759,chair,0.48103762212880313,0.7109790742397296,0.8394170314380649,0.8060174584388732
6920,a_2785,chair,0.48103762212880435,0.7109790742397315,0.8394170314380647,0.8060174584388733
6921,a_2811,chair,0.4810376221288043,0.7109790742397317,0.8394170314380641,0.8060174584388735
6922,a_2871,chair,0.4810376221288042,0.7109790742397313,0.8394170314380646,0.8060174584388733
6923,a_2901,chair,0.4810376221288056,0.7109790742397325,0.8394170314380648,0.8060174584388742
6924,a_2927,chair,0.48103762212880424,0.7109790742397311,0.8394170314380646,0.8060174584388737
6925,a_2957,chair,0.48103762212880413,0.7109790742397313,0.8394170314380648,0.8060174584388731
6926,a_3005,sofa,6.251755120056015,2.7992999553680327,0.9588331555927709,2.329214462724915
6927,a_3039,chair,0.5265205349539789,0.7339091113403546,0.844661512231292,0.8493571143338481
6928,a_3074,tv_monitor,0.025342178728929417,0.8263216170572019,0.48804069920009574,0.06284037883803961
6929,a_3097,tv_monitor,0.045931748663441824,1.307127578383081,0.5591858941101894,0.06284037883803964
6930,a_3162,stool,0.18486316521828422,0.42393599450588176,0.9971714466810219,0.4373007863759995
6931,a_3189,stool,0.18486316521828564,0.42393599450588365,0.9971714466810234,0.43730078637600023
6932,a_3220,stool,0.18486316521828405,0.42393599450588176,0.9971714466810221,0.437300786375999
6933,a_5810,oven,0.42996927444377653,0.7582915878027331,0.8352226179470033,0.6788892586799359
6934,a_5892,dishwasher,0.33776780326801314,0.6032500000000002,0.8636000000000018,0.6483481636504067
6935,a_6691,counter,0.05970698523295794,0.4267551121602835,0.0635013634172513,2.203247879198636
6936,a_4519,sink,0.22752703458461868,0.8572500000000008,0.45931475320000126,0.5778500000000009
6937,a_4544,counter,0.0580921141070367,0.9093838481040921,0.09268556894961939,0.6892199267298854
6938,a_4835,toilet,0.28389155433851254,0.4578086094,0.8235976670000005,0.7529279328000005
6939,a_4867,cabinet,0.21115053451031807,0.9147577625673826,0.5080001120959613,0.4543832080749892
6940,a_5005,cushion,0.028079739506753434,0.42565545379255615,0.4367408704824916,0.1510466288770384
6941,a_5048,cushion,0.028079739506753035,0.42565545379255626,0.43674087048249177,0.15104662887703618
6942,a_5902,mirror,0.01866800184757615,0.8498605780298067,0.8482551174313467,0.025895461929190226
6943,a_746,picture,0.1498652979089653,2.2640587392575378,1.3030147723076495,0.050800039724601356
6944,a_949,picture,0.11474781620997482,1.0824170605837333,2.003043068420186,0.052924835028708136
6945,a_979,cabinet,0.5039271444491472,0.6202858618771743,1.3097357697276377,0.6202862892057239
6946,a_1081,sofa,1.6048927454924375,1.8518194192385526,0.8620270793922071,1.0053712714863532
6947,a_1131,lighting,0.4973258804642076,0.5419089294074989,1.704245299100876,0.5384962064914659
6948,a_1163,picture,0.09350226279455855,0.3471214351938679,0.7726620317414066,0.3486190512420802
6949,a_1213,picture,0.06989232919382565,0.9317908581207895,0.7245081663805225,0.1035303741475262
6950,a_1236,picture,0.0474226621968949,0.8187863316235664,0.6366422020692585,0.0909745513395877
6951,a_1281,lighting,0.5941939980141364,0.5778235937990698,1.7513988198788093,0.5871484745023139
6952,a_1315,cabinet,0.6701359458148911,1.3526521508677256,0.9155094565720263,0.5411453760797699
6953,a_1355,chair,0.2037770372475601,0.4305140674114237,0.9842500597422126,0.4809084929496711
6954,a_1383,chair,0.20377703724755974,0.43051406741142295,0.9842500597422126,0.480908492949671
6955,a_1423,table,0.26165681038082084,0.6158403158187872,0.5901819467544559,0.7199096679687501
6956,a_1444,picture,0.012585665961872054,0.4064087420701988,0.6096058243264006,0.05080003972460095
6957,a_1489,picture,0.24433503781002702,0.9233394574478189,0.7229988350137855,0.3660047799348833
6958,a_1538,lighting,0.5474814598938523,0.5622666478157043,1.704245299100877,0.57134047150612
6959,a_786,picture,0.01110760389020751,0.6932344680475762,0.6932346956417088,0.023113192980710906
6960,a_936,chair,0.3957025830718494,0.628709614276886,0.8996623754501352,0.6995829641819002
6961,a_998,chair,0.3957025830718511,0.628709614276887,0.8996623754501353,0.6995829641819019
6962,a_1092,sofa,1.5684098396611141,1.994076229617554,0.8548654565985618,0.9200682268539575
6963,a_1123,sofa,1.118293886983456,1.7814510250450128,0.763712500712752,0.8219628023722477
6964,a_1235,curtain,0.10114989319349461,0.6361389898332384,1.4868044863623424,0.1069447699850512
6965,a_1285,chair,0.32446295076138576,0.5857477188110354,1.094439392089843,0.506130828857421
6966,a_1311,chair,0.32446295076138787,0.5857477188110358,1.094439392089844,0.5061308288574234
6967,a_1368,picture,0.0018439749226969342,0.3810000419616717,0.38100016704687345,0.01270295679371003
6968,a_1391,picture,0.003100320668803006,0.45876598065060403,0.5319987219123623,0.01270295679371003
6969,a_989,curtain,0.12647286812818903,2.1155003301426656,1.5175329612939963,0.03939545649323595
6970,a_1215,table,2.3897432010009725,1.3640041351318375,0.6380439725231111,2.7459013930998464
6971,a_1289,chair,0.3192862982606029,0.6048364879389734,0.8604174622797447,0.6135261567935184
6972,a_1314,chair,0.31928629826060345,0.6048364879389725,0.8604174622797461,0.6135261567935193
6973,a_1344,cabinet,0.21236599705508047,0.812810868024826,0.6858062221492189,0.3809728774023382
6974,a_1789,chair,0.33308408362617453,0.584199994802475,0.9008238780904501,0.6329252797533507
6975,a_1858,picture,0.008470249202542877,0.6333426709964862,0.6333428789276871,0.02111633516851446
6976,a_1911,chair,0.333084083626175,0.5841999948024762,0.9008238780904495,0.6329252797533506
6977,a_1954,chair,0.33308408362617464,0.584199994802475,0.9008238780904501,0.6329252797533509
6978,a_2009,chair,0.33308408362617486,0.584199994802475,0.9008238780904503,0.6329252797533512
6979,a_2062,chair,0.3330840836261779,0.5841999948024795,0.9008238780904508,0.6329252797533517
6980,a_2114,table,1.4969709082024893,2.3000586378506203,0.7230923622846609,0.9000791013240816
6981,a_2259,lighting,0.20198442358128485,0.5292428777634244,1.0211333137481005,0.3737493207556757
6982,a_2317,cushion,0.048911000780498405,0.44906488782695125,0.44505824027802504,0.2447262771208533
6983,a_2389,cushion,0.021518268746658138,0.36597868008539,0.366778295298805,0.16030531174865648
6984,a_2425,cushion,0.04891100078049804,0.4490648878269515,0.44505824027802376,0.24472627712085204
6985,a_2491,cushion,0.025934567781684403,0.5998179316520692,0.29986833130125873,0.14418794981939034
6986,a_2519,cushion,0.048911000780498176,0.44906488782695136,0.4450582402780236,0.2447262771208529
6987,a_2551,cushion,0.02593456778168429,0.5998179316520691,0.29986833130125834,0.14418794981938993
6988,a_2609,plant,0.06280165162134754,0.4236846152426118,0.4253526310888679,0.34848111495248824
6989,a_465,mirror,0.015544177841648125,0.6006409337354867,0.9639866887347047,0.026846136457807653
6990,a_680,sink,0.0493251524800925,0.6111602171657147,0.2704344950474335,0.2984360430423684
6991,a_1126,toilet,0.316808703928591,0.5342237220000001,0.7825378558000007,0.7578243923999999
6992,a_546,chair,0.32113284404418885,0.7654380807820421,0.6804256979163833,0.6165864172051977
6993,a_616,chair,0.21773290250011837,0.6724445997151531,0.5977604166280996,0.5416770042114138
6994,a_694,cabinet,0.5980107996617091,2.0548203772909464,0.6478339046263181,0.4492328330397299
6995,a_928,picture,0.32250493696157523,2.0270068205533147,1.9335911796800946,0.08228420944016394
6996,a_1000,picture,0.020771990681884803,1.0711109480153658,0.7635002613751087,0.025400044102930508
6997,a_1036,picture,0.11335078695892288,1.6837358304155887,1.7669534381246208,0.03810004427725943
6998,a_1210,table,0.6434106446839045,1.183854719135308,0.4839994430541996,1.1229100533646923
6999,a_1274,table,0.1556249307971791,1.0651842298836869,0.7189964140290559,0.20320187870366624
7000,a_1420,plant,0.05600950604798243,0.32811710915464337,0.43753481304105724,0.39013979557453554
7001,a_1462,table,0.12100654878035107,0.4778404573812496,0.5299599141522567,0.47784047793807105
7002,a_540,picture,0.007242845730171205,0.7387133078141647,0.7387104481696052,0.013272693651560367
7003,a_625,chair,0.10583315492474965,0.4996477067470551,0.46992021230471437,0.45074790716171265
7004,a_681,chest of drawers,0.09582226455010545,0.357267721712449,0.7507619416123218,0.3572484892761854
7005,a_741,picture,0.04567106088523923,0.7246915814504629,0.5797533441288679,0.10870377373156632
7006,a_777,sofa,0.8116601310821266,1.317230343818665,0.8583009688963241,0.7179147635647825
7007,a_1078,chair,0.08213732553826902,0.5038014867089019,0.41981438258836057,0.3883504384564217
7008,a_1138,plant,0.5260977302662644,0.7040623814883163,1.066011714134808,0.700960120934763
7009,a_1186,picture,0.03806342700955887,0.6909574384036303,0.8157022352306398,0.0675343832615751
7010,a_1249,tv_monitor,0.0027318341571939166,0.4270455209177921,0.2742531577219797,0.023325369010486867
7011,a_1285,picture,0.012976754179467032,0.5842985815703874,0.7028244404034693,0.031599804102953495
7012,a_1363,bed,4.5783927183580495,1.6507749557495117,1.269675918039399,2.1844006057755596
7013,a_854,others,0.0930789287770899,1.0764807647469172,0.9824879093711342,0.08800713596512708
7014,a_1082,others,0.7819063778619122,1.0638688629343545,0.6151198119266178,1.1948322665343705
7015,a_1261,lighting,0.06818326008717482,0.3706630127075469,0.3127126826534081,0.5882379182603796
7016,a_1309,lighting,0.09470614369534709,0.4083768863942334,0.3511193301832007,0.6604839371892791
7017,a_1361,lighting,0.016809528233850415,0.2295022481943586,0.19732428143288708,0.37118297712586074
7018,a_381,chair,0.30750974192625685,0.6018277625214441,0.7564266867704305,0.6754913910172746
7019,a_459,curtain,0.7564254674048597,3.619145830885844,2.1799082871163704,0.09587863375982676
7020,a_723,cushion,0.12608567359412842,0.5161715757736475,0.47923908305378726,0.5097056280527348
7021,a_753,lighting,0.14373784028162426,0.497846363864885,0.6347198534970351,0.45487670110105444
7022,a_967,stool,0.17297698837164033,0.39212897419929654,0.9195070518400814,0.4797382361063832
7023,a_1037,stool,0.1729769883716392,0.39212897419929543,0.9195070518400786,0.47973823610638283
7024,a_1085,stool,0.17297698837163902,0.3921289741992947,0.9195070518400791,0.47973823610638294
7025,a_1123,bed,4.618311589213476,1.85406804084778,1.066677751189669,2.335201312568409
7026,a_1173,curtain,0.7226507481377082,3.786952834993829,1.930175175988558,0.09886483242806324
7027,a_1233,chair,0.7409628979383129,0.585224252232635,1.0401947688606186,1.2171930990394446
7028,a_1315,table,0.36543511968281683,1.2849889809933903,0.37465000752782185,0.7590757776218362
7029,a_1381,picture,0.13236729058044744,0.922120650454695,1.290810242353723,0.11120659121682529
7030,a_1449,chair,0.23797630861849903,0.511700063943863,0.793128222227097,0.5863741934299469
7031,a_1585,tv_monitor,0.050515520000000404,0.8128000000000011,0.49719999999999975,0.1250000000000009
7032,a_1649,cushion,0.025974357389922265,0.43536292693719764,0.4497164773563572,0.13266445202041235
7033,a_992,chest of drawers,0.44867306818913577,0.5526286959648132,1.4697801263418013,0.5523879528045637
7034,a_9110,toilet,0.22328690444626637,0.4523929737999989,0.665941975199999,0.7411583601999987
7035,a_9212,table,0.43042142236234615,0.7563389081595726,0.8003764147307314,0.7110221882039723
7036,a_9282,towel,0.056485334719595943,0.23740313199999996,0.7922343046176136,0.30032785793448374
7037,a_9308,picture,0.05756341218052224,0.6973625655614073,0.7750653283956561,0.10649999545511626
7038,a_9362,picture,0.06687322581025468,1.2080990518013632,1.4528608926472493,0.03810006317510161
7039,a_9400,seating,0.19160834050939612,1.1177799987792982,0.4609387588500975,0.37189029693603487
7040,a_9438,picture,0.07569731106104018,3.3248357352846503,0.8446308145244283,0.026955248335874815
7041,a_9462,picture,0.006421204016758568,0.5263890341283898,0.9727278676957711,0.012540598889041478
7042,a_9530,chair,0.8645280386185036,0.6680168786613906,0.8794300379598878,1.4716019402972385
7043,a_9572,chair,0.38116853851361004,0.6116763940868049,0.9867705324018001,0.6315084334377515
7044,a_554,picture,0.005421400949347541,0.42544996738433954,0.5016502110869909,0.02540165618327352
7045,a_641,curtain,0.10183510696107917,1.2689891119441419,1.3750024522707789,0.05836280484023989
7046,a_693,curtain,0.07326614599839124,0.9825517270097429,1.3254798422778131,0.056256770375214135
7047,a_809,chair,0.27588661947496285,0.6219416655247422,0.7268200961633505,0.610315020508913
7048,a_849,plant,0.6907228788784672,0.7670471464027768,1.1752587323632102,0.7662108473845923
7049,a_1234,cushion,0.016456802041608615,0.40372928042709866,0.40712607734492967,0.10012125310012321
7050,a_1274,cushion,0.08000763852330237,0.42801818501329475,0.43488496284953654,0.4298281354094985
7051,a_1310,cushion,0.02838729104427793,0.45724940299987854,0.4568773454358612,0.13588489386919192
7052,a_1350,cushion,0.10649016687451558,0.4708200035146254,0.4783734591344898,0.4728109489504482
7053,a_1424,cushion,0.05953149223926964,0.4945383893136208,0.4945410187334239,0.24341337595230528
7054,a_1459,cushion,0.02838729104427796,0.45724940299987704,0.4568773454358618,0.13588489386919234
7055,a_1509,cushion,0.0169768341364707,0.46990977206813267,0.20319692677338322,0.17779727227985287
7056,a_1631,lighting,0.0032854017419356014,0.13902040422227338,0.16999314356254033,0.13902039913342712
7057,a_1759,picture,0.05034626968223861,1.2191998958587678,0.8128001841713419,0.05080524939106204
7058,a_838,cabinet,0.15959079025888914,0.6222999691963185,0.6731038357440445,0.3810008813848003
7059,a_876,cabinet,0.19489665634376283,0.4751530247107205,1.5472913425282764,0.26509332634421756
7060,a_912,sofa,0.8116601310821298,1.3172303438186677,0.8583009688963243,0.7179147635647836
7061,a_865,plant,0.017468933123270407,0.2706097811460492,0.29912074080614093,0.21581238508224476
7062,a_960,chair,0.3553002704802113,0.6664984236078814,0.8191479433455234,0.6507798033452041
7063,a_999,picture,5.9846479093732496e-05,0.06688613288048596,0.06688614359706602,0.013377235132231942
7064,a_1109,curtain,0.0414185605608136,0.7743363402070077,0.9464220114383856,0.056517185684971466
7065,a_484,chest of drawers,0.1085998327222693,0.5305795777927768,0.5541821237671655,0.36933980354098345
7066,a_513,chest of drawers,0.08159266169967674,0.48234507072070665,0.5038019306974238,0.335763457764531
7067,a_581,cushion,0.05285185092309926,0.6270935535430913,0.6132420524023473,0.1374345537275077
7068,a_617,cushion,0.02775741597381479,0.5007931888103506,0.4977567301856735,0.11135339933414248
7069,a_645,cushion,0.0759063368054978,0.7303425307393092,0.5677301519411807,0.18306675399363084
7070,a_679,cushion,0.05752637331829375,0.512871478367844,0.49782990813255296,0.22530844137072586
7071,a_709,cushion,0.018055181319594726,0.41345154697245007,0.4135412519628354,0.10559865696863742
7072,a_745,cushion,0.02772207446777285,0.4414600431919083,0.44201378971338284,0.14206873252987864
7073,a_803,curtain,0.0047805981879635254,0.3388327655837841,2.1850662771723095,0.0064570214259731615
7074,a_830,curtain,0.004625758679059833,0.33492294349341173,2.35287324125923,0.0058700194781557994
7075,a_913,toilet,0.30919634228874415,0.5369235641999982,0.7450106004,0.7729642910000007
7076,a_945,table,0.3031473335423152,1.0044609416614865,0.7342754171963368,0.4110188217457882
7077,a_983,picture,0.0013248871009372057,0.15265861236449219,0.22738998723439074,0.03816684174343088
7078,a_1035,picture,0.009290635836401181,0.5399717466768638,0.7649600944870856,0.02249239081315578
7079,a_1075,mirror,0.020647538973750774,0.6095958352088946,0.7619998157024378,0.044449966400859964
7080,a_1199,sink,0.03966414727761442,0.5198794603347795,0.17286605015397077,0.4413526654243487
7081,a_1241,picture,0.03124356723286309,0.48241260113619505,1.4194321074654652,0.04562757055715674
7082,a_1353,plant,0.0023387163198444394,0.11348894787834136,0.16786523369048034,0.1227617913348498
7083,a_1432,towel,0.0005206337080292573,0.10229335400000028,0.052860073000000174,0.09628466100000203
7084,a_1114,lighting,0.005391855787272028,0.3647485590595072,0.04052761978669388,0.3647485590595093
7085,a_3293,table,2.592413267444744,2.549366324262026,0.9603464434561462,1.0588734483610853
7086,a_3339,table,1.9080154092967443,2.081610427482162,0.783895067680781,1.1692960731361168
7087,a_3373,chair,0.23456912373868036,0.42887704070749066,0.9777313742848143,0.55939489217172
7088,a_3415,chair,0.23456912373868102,0.4288770407074912,0.9777313742848146,0.5593948921717207
7089,a_3457,chair,0.23456912373867905,0.4288770407074903,0.977731374284812,0.5593948921717187
7090,a_3495,chair,0.23456912373868002,0.4288770407074912,0.9777313742848137,0.5593948921717188
7091,a_3576,plant,0.35949986894427605,0.6204034531351342,0.9442430457854549,0.6136782552441851
7092,a_3600,chair,0.2345691237386794,0.4288770407074902,0.9777313742848133,0.5593948921717189
7093,a_3634,chair,0.2345691237386791,0.42887704070749033,0.977731374284812,0.5593948921717188
7094,a_3658,chair,0.2345691237386792,0.42887704070749066,0.9777313742848117,0.5593948921717187
7095,a_3748,picture,0.00200085873465445,0.33052259683609186,0.48272189096551527,0.012540598889042798
7096,a_3874,tv_monitor,0.11545909791769211,1.4582125531227574,0.9949620447395514,0.07957942807706606
7097,a_3912,chair,0.2345691237386808,0.42887704070749066,0.9777313742848149,0.5593948921717207
7098,a_3958,chair,0.619116376778131,0.679066270589828,1.0401947688606177,0.8764869761026812
7099,a_4204,shelving,0.4573169504335382,1.3997265944340815,0.7950030364264155,0.41096543589465884
7100,a_6006,chair,0.15876384906236496,0.4535220563411748,0.8372838497161863,0.4181003123521809
7101,a_6032,chair,0.15876384906236374,0.453522056341171,0.8372838497161865,0.4181003123521811
7102,a_6082,chair,0.15876384906236363,0.45352205634117126,0.8372838497161866,0.4181003123521805
7103,a_6122,chair,0.15876384906236493,0.45352205634117126,0.8372838497161864,0.41810031235218403
7104,a_4453,refrigerator,1.1142723248674242,0.8171263925410005,1.7720001136000012,0.7695526900000015
7105,a_524,picture,0.012916733889620554,0.4404823260288244,1.1544898844390217,0.025400022008213785
7106,a_591,chair,0.9687129302628114,1.6163241836117177,0.6929222116546404,0.8649323541137642
7107,a_1004,chair,0.7263066953825508,1.8135605099377097,0.6047987675653063,0.6621815859596897
7108,a_1046,stool,0.10903490143642694,0.39324776882816964,0.7050831972524456,0.393241100570548
7109,a_1081,stool,0.12001073063243846,0.40602344839818727,0.7279896641477124,0.4060165635048203
7110,a_1514,table,1.1259992097489988,1.9224461890747273,0.6592195053832867,0.8884926598679217
7111,a_1024,refrigerator,1.4358536604812968,1.1320557928419015,1.904737135253294,0.6658973695088406
7112,a_1162,chair,0.12957929297669143,0.3727749344334672,0.7856720831831708,0.44243307041242197
7113,a_1357,cushion,0.0061124009742243735,0.5048194416711611,0.2854801643066393,0.04241308140483645
7114,a_1417,cushion,0.021843272912825284,0.38765631388083754,0.37845750319902544,0.14888595474182686
7115,a_1624,cushion,0.013057202246446539,0.32655600039058547,0.31880705701719003,0.12541934738039726
7116,a_1844,cushion,0.02871071356940797,0.482049260309134,0.31952390584070595,0.1864014169438554
7117,a_2204,cushion,0.010729319082924646,0.4044334858060702,0.23717502906218704,0.11185517768580763
7118,a_2232,cushion,0.013881673244829805,0.3418783654634242,0.34192450690796994,0.11875173657943346
7119,a_2295,cushion,0.018921696354521143,0.4886258165471452,0.2865485829125296,0.13514046054525333
7120,a_2374,cushion,0.024061130675387506,0.34368303243777004,0.3472353112344048,0.2016202072686956
7121,a_5908,sink,0.08287832163748922,0.5648277596808309,0.3853907245369089,0.3807357491181917
7122,a_2238,lighting,0.08301077981471061,1.1291856800104247,0.4343249380754921,0.16926001123954748
7123,a_2472,picture,0.09772822001140924,1.4941750315655558,1.2282664535952577,0.05325077384207244
7124,a_2505,chair,0.20377703724756088,0.4305140674114248,0.9842500597422119,0.480908492949672
7125,a_2551,chair,0.20377703724756016,0.43051406741142345,0.9842500597422124,0.4809084929496715
7126,a_2584,chair,0.12242519908698049,0.3632669370120407,0.8305082958294605,0.4057896557650721
7127,a_2626,chair,0.11015777016520505,0.350703939584017,0.8017865143475592,0.39175607912408505
7128,a_2650,chair,0.11695068491926995,0.3577693969551596,0.8179397073929551,0.39964859347741827
7129,a_456,mirror,0.00762228927453908,0.6713841630924583,0.5957731344285988,0.019056073472645596
7130,a_688,toilet,0.14204762232874132,0.33637779767445447,0.7165036726321786,0.5893702704463335
7131,a_926,curtain,0.0784356374350116,0.7886259222009282,2.5246213166736613,0.039395456493234615
7132,a_962,curtain,0.08666170376776335,0.8662055422432878,2.539569646456753,0.039395456493234615
7133,a_1070,plant,1.1190880849777767,1.1166615684867578,1.517684205803271,0.660330394117286
7134,a_1226,tv_monitor,0.11679018445027303,1.852173819888695,1.1033353226834033,0.05715011136112836
7135,a_1294,chair,0.21732049180686286,0.43009977042675085,0.9000897321144966,0.5613654255867009
7136,a_1330,table,0.5682514077277994,1.6272646188735962,0.841082140735492,0.41518717235487057
7137,a_1372,lighting,0.0004738653667782035,0.11457690564734198,0.03609614232614517,0.11457690564734138
7138,a_552,curtain,0.013251657304796308,0.8332588085018654,0.3680229176171421,0.0432130996285669
7139,a_521,towel,0.024530118408618115,0.42033944364956083,0.5267936646755774,0.110779386606394
7140,a_846,bathtub,0.5536932007775944,1.352134296304798,0.4565981855865782,0.8968404347087056
7141,a_946,curtain,0.15739824324838586,1.4489003805287428,2.5109976708761965,0.043262841896690496
7142,a_756,picture,0.003702261848269931,0.654449679981846,0.4453342025075594,0.012702956793709138
7143,a_592,toilet,0.2266909415394947,0.44573855480000013,0.7195397090000004,0.7068043268000004
7144,a_675,mirror,0.10999153652621638,1.4149758001771329,0.9425381216568871,0.0824729125464696
7145,a_689,bed,3.362829019616271,1.515303174997876,1.1203560581895893,1.9808390379897904
7146,a_773,picture,0.0740134621719247,0.9240593714677607,0.8950614503647014,0.0894865966449614
7147,a_990,cabinet,1.182967319642603,1.8883923689018713,0.9011376158709696,0.6951673904892902
7148,a_1298,picture,0.06508463392715677,0.9523999912479073,1.4286000628912225,0.04783529083935713
7149,a_539,picture,0.07149154297152673,0.920066082644033,0.931270932568951,0.08343717694427288
7150,a_746,shelving,0.1847725996088575,0.6474454467982809,0.6376024621417619,0.44759415089309396
7151,a_788,chair,0.5970119963681421,0.7682295540476004,1.002736206918622,0.7750065099758919
7152,a_818,table,1.3054182863778736,1.8752297241210887,0.7594002071380601,0.9166942398071284
7153,a_872,lighting,0.3146666079088116,0.5087979597811134,1.2241192246635515,0.5052212147945361
7154,a_928,chair,0.5645657460425186,0.7974361188207512,1.1420671526304411,0.6199076291629471
7155,a_962,chair,0.32128441928900897,0.5113802552223208,1.117170630123234,0.5623752504155388
7156,a_986,chair,0.3212844192890078,0.5113802552223198,1.1171706301232336,0.5623752504155383
7157,a_1056,chair,0.22757201169401695,0.5132575085554039,0.9419356056051551,0.4707196448615997
7158,a_1127,chair,0.2611957498039599,0.5373835861494319,0.9862120382546629,0.49284619632487636
7159,a_1287,lighting,0.6522838659645999,0.6970704143471239,1.45440350269191,0.6433911374030954
7160,a_1324,chair,0.21505484046247186,0.503669248662119,0.9243391296866617,0.46192604278744576
7161,a_1468,cabinet,0.20324983008297784,0.4064014256000519,0.9948147641953593,0.5027276202888276
7162,a_1554,tv_monitor,0.0585830014805843,0.6151942578320725,0.4821792831656785,0.1974925869786953
7163,a_1673,tv_monitor,0.04964422095170656,0.8964962831025588,0.5556138576495405,0.09966602500000077
7164,a_1712,lighting,1.3941571954328298,1.7945298768868252,0.49318745316103446,1.5752483443146776
7165,a_380,picture,0.006243148118345793,0.6821090977686795,0.4627733389449109,0.019777958712809306
7166,a_583,picture,0.006729749547315302,0.6567374832470927,0.5020725284378673,0.020409888801873777
7167,a_639,chest of drawers,0.25623841538004805,0.805010223283487,0.6890811694347709,0.4619260578737987
7168,a_739,chest of drawers,0.112147593911992,0.4978823175555985,0.4906779767821169,0.4590570823163699
7169,a_779,lighting,0.04047087520142743,0.3312769239312483,0.5786807184834993,0.211111746892196
7170,a_819,chair,0.14620729018741266,0.4428792890354658,0.8127767531384695,0.40617424621432274
7171,a_879,mirror,0.020155274231784228,0.6999045880341553,0.9714484192295545,0.02964354408140535
7172,a_946,lighting,0.00608386411046551,0.2144517451524735,0.24892002784880057,0.1139698769547606
7173,a_645,cabinet,0.6942183164339744,0.770025948667401,2.2029228210449205,0.409252579624903
7174,a_722,mirror,0.07713480257682322,2.260438956554803,0.7675959409403672,0.044455440653471616
7175,a_502,plant,0.23842232242850028,0.6116490228749389,0.9627107307314879,0.4049009680747985
7176,a_727,bathtub,1.040005528648406,1.872013148114846,0.5117449759999997,1.0856083263612553
7177,a_1048,toilet,0.23527028014836635,0.46049506580000005,0.7266203654000001,0.7031282102000005
7178,a_1161,others,0.05959079902506209,0.40779136472340133,0.3577223756777368,0.40850283736090315
7179,a_348,picture,0.0160328478737998,0.44359645817264226,0.5703383177808791,0.06337092575312023
7180,a_372,picture,0.013248843322638046,0.5633970512478361,0.46004778784158823,0.051116422125783184
7181,a_583,picture,0.010698510116083528,0.4606311462138199,0.45720002997927783,0.05080000457776279
7182,a_632,picture,0.012325012130928644,0.4466306820778578,0.5432191224349668,0.050800004577761036
7183,a_688,picture,0.04915173517802365,1.2719163668216005,1.8142329538666033,0.021300374886190153
7184,a_604,picture,0.0675580611884521,1.088943022465008,0.7596359928790641,0.08167073928799162
7185,a_798,bed,2.8121268706666838,1.2995152248614659,1.0275551244381878,2.1059517116666058
7186,a_834,bed,2.8121268706666855,1.2995152248614676,1.0275551244381878,2.105951711666604
7187,a_298,picture,0.018637424743022848,0.647068687187005,0.6134213066457588,0.0469544396431778
7188,a_494,picture,0.038139733775819945,0.7106122181660683,0.872423339464174,0.061520196126088576
7189,a_510,picture,0.02467928087019609,0.7060214449198856,0.8749408915442605,0.03995175793361716
7190,a_536,picture,0.022024245098707824,0.6095999479293832,0.7111999796636992,0.050800077485708806
7191,a_560,picture,0.007247841806634556,0.43912907447219407,0.37140416207218974,0.04443955966596394
7192,a_581,picture,0.026161255780107147,0.837445838610607,0.5718557890761189,0.05462800445361275
7193,a_414,picture,0.00385024750013759,0.5776950609284057,0.3999424228767214,0.016664508907057524
7194,a_467,table,0.25197005542784645,0.9444191403214832,0.6903839955396348,0.3864501108893531
7195,a_540,table,0.4540533690511967,1.2900783419609105,0.7999764584935033,0.43996042338176455
7196,a_605,others,0.23277154687395654,0.8791246319607025,0.6922510581749982,0.38248623985433877
7197,a_932,counter,0.06697246386780623,0.30479997396469116,0.7208856502955409,0.30480000538674007
7198,a_1041,counter,0.029462645054361056,0.3330048370361317,0.2675172996521002,0.3307267475128172
7199,a_2018,counter,1.5853681610670787,3.423027480360299,0.876300000000001,0.5285267034320541
7200,a_2051,sink,0.07459920183942528,0.5974810719490073,0.2689880638094592,0.4641699492931368
7201,a_2084,oven,2.0240079566600175,1.7680969834327713,1.3506674646215568,0.8475351009591567
7202,a_443,toilet,0.27486681967175197,0.445738554800001,0.8724547619645837,0.7068043268000017
7203,a_3997,mirror,0.010259393379344858,0.6080688842638913,0.4404486634137408,0.038306599886781936
7204,a_4082,towel,0.06501693501898674,0.2374031320000009,0.5129948095254504,0.5338596252995379
7205,a_4392,bed,4.299479289319708,1.5747997760772707,1.2951679342890294,2.107970036158494
7206,a_4448,curtain,0.7049106799884778,2.3787441484961476,2.585300845697246,0.11462392332513538
7207,a_657,mirror,0.0430967788087736,0.8142473811636792,1.190740165655077,0.044449966400861844
7208,a_860,mirror,0.011196025416952625,0.6725651472968514,1.2134164886085437,0.013718910582355966
7209,a_315,toilet,0.11479522704657774,0.2892298000000004,0.7770812500000011,0.5107570429999999
7210,a_481,sink,0.07459920183942498,0.5974810719490052,0.26898806380945967,0.46416994929313576
7211,a_696,towel,0.020592031140528537,0.23740313200000013,0.35770159600000007,0.2424889004461473
7212,a_1626,table,0.3630424406280983,1.233461260795594,0.4330677928562562,0.6796354088559262
7213,a_1676,lighting,0.0013273523595372927,0.22860000610351627,0.025400002002716526,0.22860000610351694
7214,a_1432,mirror,0.02654197401456873,0.9298226411968523,1.0731363303648658,0.026599789799782947
7215,a_1490,mirror,0.018668001847576318,0.849860578029807,0.8482551174313462,0.02589546192919047
7216,a_1532,lighting,0.001767458524048367,0.19412348392989207,0.04429532270215386,0.20554801366482633
7217,a_1578,cabinet,0.24288211352092698,1.1937997436523444,0.4329709417084444,0.4698998451232934
7218,a_1892,tv_monitor,0.15478154974368405,1.7958849894395534,1.0830284284258052,0.07957942807706608
7219,a_1922,sofa,5.292220312674473,2.410304069519043,0.912048569904197,2.407399215367586
7220,a_3233,oven,0.2286585795716769,0.5242732955878717,0.7174973507338086,0.6078682534000002
7221,a_2108,chair,0.5265205349539801,0.7339091113403553,0.8446615122312924,0.849357114333849
7222,a_2161,counter,0.0661103532951493,2.1803224007382687,0.037846063375473075,0.8011762174649358
7223,a_670,tv_monitor,0.08555665914237316,1.229620323659205,0.7691250630059558,0.09046609021344132
7224,a_709,picture,0.013099933615800596,0.7985684047277175,0.8140159913407814,0.02015227285792065
7225,a_989,chest of drawers,0.2690872530435597,0.9804103301738687,0.674743695314286,0.4067676546428379
7226,a_1035,chair,0.336505009948837,0.6988448798656236,0.7395383921062533,0.6511034883463359
7227,a_1581,cabinet,0.4343186499000129,1.072805855351896,0.9375721650890549,0.4318000000000006
7228,a_2558,cabinet,0.8938758738133253,2.112566424887823,0.8763000000000017,0.4828519955957802
7229,a_2749,seating,0.24817288969834078,1.3100523849175896,0.39896898320048946,0.4748173081888538
7230,a_1342,toilet,0.1980250874333441,0.5365741871999994,0.5791211683999999,0.6372663658000002
7231,a_1392,cabinet,0.38465293789829325,1.137793390026626,0.8175326004617149,0.4135238547344928
7232,a_1716,mirror,0.0090674742569205,0.5927158446689308,1.013023206197367,0.015101510882232001
7233,a_1861,lighting,0.001939061973023352,0.2593849210483324,0.0288205482860683,0.2593849210483279
7234,a_746,picture,0.23698637539435913,1.0653757447789027,1.7555421474992094,0.12670953963557932
7235,a_959,lighting,0.04846638875806853,0.253990963101387,0.7517534326841881,0.25383235367473
7236,a_980,picture,0.012573567040000358,0.4759975537034214,0.5199838173781856,0.050800028152690586
7237,a_1148,shelving,0.7450959276080917,0.9799363315105438,1.9499653283389113,0.38993071019649506
7238,a_931,curtain,0.11831001766933291,0.972500551926526,1.7994532595498614,0.06760691086142323
7239,a_1268,table,2.287720196215027,2.4738768737669723,0.6254810724673295,1.4784636568344753
7240,a_1382,chair,0.3914456202452784,0.6351589262485513,1.0160308278500458,0.6065717041492462
7241,a_1420,chair,0.391445620245278,0.6351589262485504,1.0160308278500463,0.6065717041492462
7242,a_308,chair,0.3117784856217848,0.659070384606889,0.7177499134173636,0.6590846505553698
7243,a_342,chair,0.2958384943494021,0.6476414609042171,0.7053034294155992,0.6476554794672278
7244,a_394,chair,0.2917752454130529,0.6446627309031707,0.702059491817613,0.6446766849898969
7245,a_432,curtain,0.20571005687929744,2.034960246279345,1.7280797171887605,0.05849730008681586
7246,a_668,picture,0.08283769966785028,1.4154267204887623,1.328646789681225,0.04404849737403783
7247,a_732,chair,0.28911433955258675,0.6426970306390873,0.6999187778251443,0.6427109421771293
7248,a_412,lighting,0.28347918062079475,0.5680456141498658,0.8588570776620175,0.5810547540519401
7249,a_449,stool,0.17297698837163994,0.3921289741992959,0.9195070518400797,0.4797382361063838
7250,a_543,stool,0.17297698837163936,0.3921289741992951,0.9195070518400795,0.4797382361063832
7251,a_743,chair,0.24970200625934508,0.6513576914325997,0.6649697696867313,0.5765016886637316
7252,a_781,chair,0.28949235215163494,0.6842653787136032,0.6985651620801843,0.6056275246476295
7253,a_811,mirror,0.01866800184757633,0.8498605780298066,0.8482551174313471,0.02589546192919047
7254,a_746,picture,0.05329741718217494,0.8512896013611769,0.6619149165992788,0.09458595796332245
7255,a_791,lighting,0.20976341855304528,0.36578061145718044,1.5701124810779528,0.3652399752899729
7256,a_1053,sofa,1.5636383413738641,1.7562460303306584,0.8566277344229692,1.039342829858951
7257,a_1367,sofa,1.8082054834081025,1.7562460303306564,0.990612039649854,1.0393428298589487
7258,a_1402,picture,0.029938590115903014,0.6857990397492787,0.8593506297580795,0.05080004210076937
7259,a_1429,picture,0.021903320309063123,0.6624835087844699,0.6508348654266463,0.05080004210076933
7260,a_1446,picture,0.019756436189893898,0.6244034372100287,0.6228439478815149,0.05080004210076932
7261,a_1494,stool,0.08064471573381475,0.49350698471069343,0.4765887809436913,0.3428773498535156
7262,a_1554,lighting,0.022580257692728152,0.1852235049009323,0.6581678928756034,0.18522350730655338
7263,a_761,cabinet,2.1359788766800922,2.135272669230405,0.9625434701470486,1.039257721971631
7264,a_2478,cabinet,0.8607218130166476,2.0589281348612243,0.8763000000000012,0.47705539255485097
7265,a_2545,microwave,0.0674254122198982,0.5244539939053201,0.3691393166171466,0.3482778937400006
7266,a_3135,cabinet,0.38671457583075997,0.8684830178062626,1.0312087105955143,0.4317999999999991
7267,a_3998,cabinet,0.33776780326801176,0.6032500000000001,0.8635999999999999,0.6483481636504056
7268,a_4138,picture,0.021064472739231337,0.5653997405849659,0.5374121148609401,0.0693246260313671
7269,a_4220,lighting,0.11226965876479499,0.32533887934436306,0.957665398656872,0.3603401375827953
7270,a_4244,lighting,0.12608909643687471,0.35265110128836596,0.992246665449439,0.3603401375827957
7271,a_4380,refrigerator,2.26060941857179,1.1704228349155437,1.8224500000000006,1.059807831448211
7272,a_3410,stool,0.20814666767662177,0.4428052902221666,0.8936471636071763,0.5260058574852735
7273,a_3505,chair,0.3607175894406468,0.5587309002876282,0.9776166230440144,0.6603832542896273
7274,a_3537,chair,0.3607175894406464,0.558730900287629,0.9776166230440149,0.6603832542896254
7275,a_3583,chair,0.36071758944064836,0.5587309002876293,0.9776166230440142,0.660383254289629
7276,a_3529,chair,1.1334662787971646,1.2683262428171567,0.7126793365818016,1.2539593516465566
7277,a_803,picture,0.0030372830397051606,0.47500252612977034,0.5098836295212898,0.012540598889041892
7278,a_999,picture,0.0020816198313574038,0.4096491840554534,0.4052015009286088,0.01254059888904103
7279,a_1024,picture,0.001912881216878407,0.39377381102516296,0.3873672466433018,0.012540598889041916
7280,a_1119,toilet,0.19802508743334438,0.5365741872000003,0.5791211683999999,0.6372663658000001
7281,a_1147,mirror,0.016129177332717112,0.7341594542202918,0.8648938265016913,0.02540148014917798
7282,a_1290,towel,0.04262517451784194,0.23740313199999902,0.5152309966936682,0.3484799078943443
7283,a_464,picture,0.039189651778547004,0.7978438989896064,0.9669177371609076,0.05080002770587195
7284,a_687,picture,0.046209097400823844,0.7121413754938165,1.2773129560931595,0.050800027705872
7285,a_719,picture,0.011064875465084032,0.9498727753109689,0.9288868458456967,0.012540598889040572
7286,a_757,table,0.3414972928220458,1.407786288755991,0.7616504325502934,0.3184892961842379
7287,a_785,chair,0.25200848611703697,0.571195736511884,0.8160770293508938,0.5406286471546897
7288,a_837,plant,0.036539677494346126,0.27852525030920106,0.5070031557697804,0.25875543111245186
7289,a_881,plant,0.004976363125663316,0.18197973443084603,0.1826961755519241,0.14967855445236114
7290,a_915,chair,0.2961637136416726,0.6112483498260673,0.7932734059217398,0.610789063828112
7291,a_1058,stool,0.20301419039075258,0.6855834126472473,0.43178613559491374,0.685799873605537
7292,a_1087,stool,0.2030141903907529,0.6855834126472473,0.4317861355949142,0.6857998736055373
7293,a_934,chest of drawers,0.08595027558361976,0.4376631031909889,0.5209152987491574,0.37699902390676704
7294,a_1238,plant,0.051323140951783565,0.2862216889187748,0.6208094317191257,0.2888367041488799
7295,a_868,mirror,0.05951797543031936,2.3441858527204107,0.6632846805040272,0.0382786085371316
7296,a_419,seating,0.44302125376183193,1.0681909950358417,0.7449091398232688,0.5567655384426783
7297,a_471,plant,2.740514802766693,1.339055962465029,2.2158095850459953,0.9236362894638793
7298,a_915,chair,0.3544033887568675,0.5529435404823017,1.038792780122567,0.617004248436576
7299,a_985,bed,5.918050136779529,1.9534104466438287,1.1823662837283881,2.5623184116794486
7300,a_1213,chair,0.5755608156368783,0.7646538543701171,0.8890397262573236,0.8466524505615205
7301,a_1273,table,0.1336328438838657,0.6844388561399786,0.2852619739379487,0.6844388784501447
7302,a_1334,mirror,0.04432082553653351,0.9142305850982702,0.9142167756661039,0.053027714405745385
7303,a_1365,chair,0.5755608156368862,0.7646538543701189,0.8890397262573253,0.8466524505615285
7304,a_1447,lighting,0.07281346652744154,0.21231863647699362,1.3995698690414444,0.24503549933433516
7305,a_1327,plant,0.06180781977415321,0.31579574942588806,0.6519098877906795,0.3002268821001053
7306,a_606,picture,0.041694941060715134,0.8113249323957827,1.0141691707020755,0.05067317745535016
7307,a_642,cushion,0.05032297760627568,0.5329929583055457,0.5318042127497723,0.17753872052331776
7308,a_881,bed,2.5191948191415006,1.2504041290283168,0.9921310234069831,2.030683898925782
7309,a_922,bed,2.519194819141508,1.25040412902832,0.9921310234069827,2.030683898925784
7310,a_566,toilet,0.14004806204720383,0.30904908444110213,0.8303302386159627,0.5457563380778704
7311,a_647,mirror,0.16111027645684603,1.19827897481895,1.0032652326756095,0.13401380598215681
7312,a_755,sink,0.16837823772354807,0.5346184256904902,0.8017973823383906,0.3928053579763987
7313,a_832,shelving,0.009233331461730667,0.6032500597611553,0.10160004142908588,0.15064931721524158
7314,a_1077,chair,0.3146030231213459,0.6693450126346059,0.6838492000386018,0.6873097687640324
7315,a_1733,bathtub,0.8671094702657743,1.7001597696000004,0.5999704027999994,0.8500693692000003
7316,a_2029,mirror,0.8238212437356119,0.8687035711990855,1.4983508587728638,0.632918600144551
7317,a_2061,table,0.22659552442997422,0.7541133271904273,0.6230330761252222,0.48228483731373745
7318,a_2315,sink,0.5215656424251718,0.8682853331416298,1.10443779072402,0.5438827081350811
7319,a_2360,toilet,0.061204695238419864,0.3512441031999999,0.32089999320000023,0.5430077024000004
7320,a_2414,table,0.24248489738635626,0.6556380204897415,0.5641003976945209,0.6556380628460926
7321,a_377,towel,0.04585060635694825,0.2759610950939839,0.3577015960000005,0.46448997575735973
7322,a_630,toilet,0.2867112827570593,0.45700261660000074,0.8000884684000001,0.7841300293999998
7323,a_684,picture,2.337377826885867e-05,0.33498415087624744,0.42809991152270604,0.00016298946043935558
7324,a_762,mirror,0.03965733468057224,1.2266964901725963,0.8445595116208127,0.03827860853713207
7325,a_1088,bathtub,0.6414507144105447,1.6323238277773424,0.48163979936424517,0.8158956282461649
7326,a_1431,curtain,2.3421645078849433,1.9745718672188923,1.8270946884662707,0.6492073012168937
7327,a_1539,picture,0.029496731535990518,0.7619999647140506,1.0159999690902712,0.03810002402411071
7328,a_1962,cabinet,0.4369710342665685,0.7620000000000002,1.0320860308207134,0.5556250000000027
7329,a_2055,toilet,0.2469669574621636,0.4783093812000013,0.7148099242000004,0.722336198199999
7330,a_2196,bed,4.0723131117365945,1.4985994696617142,1.3207995601987563,2.057399701102101
7331,a_2252,seating,0.11656779958434489,0.5955926932418807,0.36574093690247894,0.5351255217263029
7332,a_2288,picture,0.076077142218865,1.1104750350930297,0.7403167885219113,0.09253963721453443
7333,a_2351,towel,0.03157660721278241,0.47215446746804546,0.09879246952246848,0.6769514455102287
7334,a_2384,towel,0.020850636942331194,0.45720000000000005,0.08252785120000188,0.5526021460000005
7335,a_2550,tv_monitor,0.07806552618057662,1.2426920251257396,0.7893960817233459,0.07957942807706697
7336,a_2600,table,0.11630623422321075,0.34305110573768616,0.6067192322076924,0.5588000149802919
7337,a_3559,shower,5.5837102564143555,1.4179134136805138,2.8586009196137687,1.3775888980902755
7338,a_4730,bathtub,0.9247082890318232,1.7619519915025723,0.5957031399404696,0.881009903757434
7339,a_4784,chest of drawers,0.2108730942064335,0.8086042797753712,0.6809206508998199,0.38299105367858816
7340,a_4824,picture,0.02250948437307656,0.7399673967388911,0.4933116634348849,0.06166398368340059
7341,a_4860,picture,0.005941388840185523,0.7308421134948739,0.306411969473715,0.026531309446014006
7342,a_4904,mirror,0.019552366211145242,0.41409062016043247,0.9547071800574531,0.04945768007991914
7343,a_5144,mirror,0.008838782637873053,0.6400824030114908,0.9143998920917504,0.015101510882231661
7344,a_5225,toilet,0.25865812613302613,0.5205876304000003,0.7048651892,0.704897904400001
7345,a_5279,lighting,0.008421965943160279,0.10498884692788191,0.7579115315704988,0.10584047982141342
7346,a_5297,lighting,0.008155494016822248,0.10498884692788171,0.7339311275681079,0.10584047982141301
7347,a_918,picture,0.006453185842426335,0.5443820269488244,0.43550562913273433,0.0272192792502537
7348,a_981,picture,0.0075654096558135054,0.5740149505578654,0.45921196843223366,0.028700935114677868
7349,a_1155,chest of drawers,0.8091419648165002,1.6103988334014259,0.8600439818771363,0.5842121935241973
7350,a_1389,mirror,0.03071708014719696,1.4580514495461712,0.8321082966976593,0.02531787373612814
7351,a_1431,lighting,0.07983642352140924,0.3755373215996948,0.5680727491693777,0.37423466431229346
7352,a_1473,lighting,0.0712574795479517,0.3613417546458177,0.547283544342132,0.3603295818325532
7353,a_1625,chair,0.1771050239159615,0.43026492451225895,0.7777758317499589,0.5292251728624588
7354,a_1679,stool,0.052053297153027867,0.3379818946123123,0.4556780125556531,0.337984461253406
7355,a_815,sofa,2.74078114800785,2.40185447132684,1.0296810065821351,1.1082174050180467
7356,a_848,sofa,4.910678439316998,2.917219240650064,1.2506191694761426,1.3460070854983957
7357,a_890,curtain,0.4089383024108834,3.367087055397078,1.907429396145228,0.06367295026779549
7358,a_1104,chair,0.7498427904251302,0.8529424285888633,1.0008616638183587,0.8783678817749021
7359,a_1164,curtain,0.5044429784621789,2.806480841216793,2.658636159354706,0.06760691086142145
7360,a_634,picture,0.008464791884131663,0.5142180131662935,0.40722261524772263,0.040423797558080565
7361,a_657,picture,0.009479362495910866,0.5374883148332417,0.4041215618540566,0.04364134044232195
7362,a_690,picture,0.010483228581002901,0.525317324015361,0.3928335545162375,0.05080012202615116
7363,a_884,curtain,0.19913425862016773,0.6532117294746419,1.9842132004947692,0.15363977849483448
7364,a_273,picture,0.19016688112744695,1.5070778861439948,1.0047187243872162,0.1255898930011785
7365,a_373,picture,0.07016644040323572,1.1509670969947752,0.7199276264070906,0.0846793853565907
7366,a_372,chair,2.548339920791559,2.2294991478841197,0.719528331556109,1.5885546053167054
7367,a_447,chair,0.41370671570243667,0.6551695396225244,0.8444622920550906,0.7477537699801111
7368,a_590,tv_monitor,0.36121803471569,1.3522273545303158,0.9564028690737626,0.27930508212222804
7369,a_814,curtain,0.7940371253039771,3.095621110825034,2.1364055556478014,0.12006303295493478
7370,a_890,bed,5.068494663631609,1.7936906745464571,1.2213797372900865,2.3135598166439566
7371,a_949,curtain,0.678221116610634,2.644102573394777,2.136405555647801,0.12006303295493302
7372,a_995,cushion,0.028079739506753354,0.4256554537925563,0.4367408704824926,0.15104662887703757
7373,a_1020,cushion,0.02807973950675316,0.4256554537925572,0.4367408704824913,0.15104662887703668
7374,a_1067,cushion,0.02807973950675323,0.4256554537925563,0.4367408704824926,0.1510466288770369
7375,a_1151,table,0.1083055300670515,0.6816430060523055,0.2330882001757181,0.6816687120929202
7376,a_1223,chest of drawers,0.09684973552022175,0.5016500091552755,0.4222711563110352,0.4571999740600595
7377,a_1258,chest of drawers,0.09684973552022146,0.5016500091552742,0.42227115631103534,0.4571999740600591
7378,a_1560,lighting,0.09887673270691832,0.4113153964281082,1.2026522785890847,0.19988447427749634
7379,a_1654,lighting,0.11364761298702748,0.4113153964281082,1.3823126732978688,0.19988447427749634
7380,a_1691,lighting,0.09887673270691794,0.4113153964281082,1.2026522785890827,0.1998844742774959
7381,a_1741,sofa,4.28256435452402,3.566705299532215,0.6815347942667179,1.7617676784580119
7382,a_2861,tv_monitor,0.021678499597188466,1.1248401355696758,0.6579783495504672,0.029290501869086327
7383,a_3009,chair,0.4673210150974172,0.71995255524538,0.891215701157917,0.7283306805711329
7384,a_1759,table,0.35452617226646616,1.3987240195274357,0.3622138159679294,0.6997634540826632
7385,a_1846,picture,0.15970524432751382,0.9211495485378424,1.5057340118003226,0.11514385712922856
7386,a_2096,cushion,0.03348794967870013,0.4542035750820004,0.4438298416137695,0.16611984252929804
7387,a_1831,lighting,0.014658410978540693,0.1381765529513359,0.44490702832643675,0.2384422839446123
7388,a_497,picture,0.10922455814554546,2.430745864845904,0.8845373567461616,0.05080009935286311
7389,a_806,picture,0.08534439398510596,1.0667999982833873,1.5747997457518634,0.05080034439896865
7390,a_882,picture,0.1241138689873558,1.0283494181272679,2.4986305968232374,0.04830338358879086
7391,a_908,sofa,2.0838014377179315,2.4186707760944857,0.8397973652840574,1.0259000909919116
7392,a_956,chair,0.3249295320677381,0.5710381507873549,0.9144502258300795,0.6222486877441421
7393,a_1108,tv_monitor,0.15621464699854837,1.1585422623933468,0.6604121021073962,0.2041713722000012
7394,a_1219,table,0.5515226206405672,1.3934657000783675,0.58939979793062,0.6715170808728286
7395,a_739,cabinet,1.5486557893296933,1.6756703184343351,2.1449415683746342,0.43087456465773
7396,a_1015,table,0.38857671447178715,1.2192029953002932,0.48260306755437654,0.6604054868221289
7397,a_1064,plant,0.023368791177151658,0.3588599900049721,0.25238593090937256,0.2580156596679976
7398,a_1238,plant,0.13734930822747843,0.43616117537021637,0.729904327995444,0.43143317103385925
7399,a_974,picture,0.08726704078857449,1.157714774318582,0.9452535964304547,0.07974442581256475
7400,a_762,picture,0.09306430671663679,1.0251080786527353,0.7970663888079003,0.11389875957638028
7401,a_805,picture,0.034251639781193964,0.5553289848649143,0.5553290738404244,0.11106586801117074
7402,a_1025,chair,0.11082676921006268,0.36473635314804675,0.7281148222473975,0.41731668557331575
7403,a_1077,chair,0.11134977679480976,0.36530920087618746,0.7292583850377522,0.41797211493532793
7404,a_1343,lighting,0.0658586273028968,0.3174531161785126,0.6535448515601162,0.3174370994206841
7405,a_1375,shelving,0.5251598402778563,5.836942300215439,0.45008815396293333,0.1998980348192785
7406,a_1433,chair,0.13609708533197643,0.39058338830279926,0.7797126661280319,0.44688982504674823
7407,a_1479,chair,0.12820594205590302,0.38288370038008956,0.7643419556002321,0.4380801513848807
7408,a_632,table,0.18966571768228652,1.1059024708834908,0.8194604296221603,0.20928785324096744
7409,a_842,seating,0.06239763002763797,0.5127046503056558,0.4318042320079133,0.2818473421398924
7410,a_872,chest of drawers,1.3579275902071832,1.5455701096157175,2.199900900194962,0.3993785949508135
7411,a_956,others,0.5349708093358182,1.1775383079439385,0.3745539032725614,1.212943896674787
7412,a_682,tv_monitor,0.029776489763163393,0.8719514365232021,0.5149905072855584,0.06631045039657656
7413,a_727,picture,0.002123978958993884,0.22458860160734284,0.33687887450390813,0.02807299327575751
7414,a_954,sofa,0.6762885836020339,0.8418330550193786,0.809244692325592,0.9927187438151339
7415,a_1194,sofa,0.708420657361605,1.3143664707251563,0.6845924732802473,0.7873043025528865
7416,a_864,picture,1.6691142920098025,2.0725244669881313,3.108749530581463,0.2590601883141091
7417,a_463,lighting,0.3510805172814282,0.7724535683392438,0.5898635730783093,0.7705179644021031
7418,a_506,cabinet,0.37544027167514815,0.4191001936793368,1.4528802816980626,0.6165852968883305
7419,a_538,picture,0.21960544815549393,1.5811452686191914,1.0540969859378326,0.13176217827286843
7420,a_588,table,0.9164318244716273,1.9857680797576909,0.7152928205163317,0.6451902131233013
7421,a_628,chair,0.2173204918068621,0.4300997704267503,0.9000897321144956,0.5613654255867003
7422,a_740,picture,0.06126932250980717,0.9582930496339023,0.719426381467069,0.0888706548717685
7423,a_780,chair,0.8178088565505985,1.4224003553390516,0.812009828809259,0.7080577346278332
7424,a_852,cushion,0.028176876456686654,0.45106210846057826,0.3469708158657062,0.18003774091492591
7425,a_874,cushion,0.015905112190145544,0.37277860203353513,0.28675274038488124,0.14879152141729318
7426,a_964,plant,0.6100293003506568,0.7421335577964782,1.1121102338412077,0.7391299286121559
7427,a_623,picture,0.06804813217734722,0.9775250987922066,1.3703270151167195,0.05080004210076926
7428,a_846,bed,4.438723906588314,1.598633422851563,1.295337982177735,2.143513107299805
7429,a_892,chair,0.2748867434607855,0.6458127709394751,0.6561147060203782,0.6487350986793105
7430,a_923,chair,0.29250344326817634,0.6593242120828339,0.6698416802032962,0.6623076796158639
7431,a_1040,table,0.12581539063821054,0.8318023360867475,0.24249419620917073,0.623752480713705
7432,a_1200,seating,0.39962973233939814,1.6538167140088518,0.4443726630343036,0.5437798133294267
7433,a_1267,picture,0.10595192756320129,1.62780778909009,1.2812733318681329,0.05080002815269017
7434,a_1337,chest of drawers,0.14081004667503486,0.5333999395370485,0.6477059465782024,0.40757055050092117
7435,a_1354,chest of drawers,0.14081004667503505,0.5333999395370483,0.6477059465782022,0.40757055050092195
7436,a_1474,lighting,0.049845594569443645,0.3036883920431137,0.5409327307096738,0.30342777197881343
7437,a_1504,lighting,0.04984559456944372,0.3036883920431137,0.5409327307096747,0.30342777197881343
7438,a_1586,chair,0.43433938780877535,0.7875726222991941,0.7782397417080684,0.7086392435988199
7439,a_1662,stool,0.0518573957256569,0.418777500148368,0.3159460343218814,0.391935366529916
7440,a_1724,chest of drawers,0.5806314617716393,1.372492194175719,0.9257484376430525,0.45698052644729625
7441,a_1776,table,0.34001816612096664,0.8589620292186745,0.45747370700286805,0.8652906606368012
7442,a_388,sofa,0.7091323798246938,1.5656558222197425,0.6896363956954245,0.65676627779788
7443,a_417,sofa,1.1325117875998936,1.8300716876983587,0.8061056744765228,0.7676842849974986
7444,a_491,chair,0.40294484131769853,0.6604971310463075,0.8621836523300906,0.7075789110152931
7445,a_520,chair,0.34238236863434224,0.6255944197576255,0.816623201450573,0.6701882528514913
7446,a_606,picture,0.279226383438103,2.2735423117092504,1.680702875404096,0.0730739304025443
7447,a_894,table,0.33980015679575837,1.0515891187529889,0.7167058896839235,0.45085461333128607
7448,a_1014,picture,0.04442072316403148,0.8604315103144059,0.7200025231675801,0.07170266534247637
7449,a_1050,picture,0.046444221486602356,0.6280316587052877,0.9420362245603083,0.07850233006312823
7450,a_1120,picture,0.03732168896403476,0.8758125533223762,0.5838751132018716,0.07298441963226843
7451,a_1200,chair,0.36865893593246213,0.6219561161607405,0.9525007469903598,0.6222998515473988
7452,a_1242,chair,0.15464284679562365,0.5556055992469098,0.5556037019303851,0.5009542799860744
7453,a_1276,chair,0.23994943334126526,0.6078456414979934,0.654038170153554,0.6035639983138006
7454,a_1322,table,0.3795801187855886,1.1901255790985221,0.5061880428469581,0.630084485012615
7455,a_643,chair,0.4343393878087826,0.7875726222991997,0.7782397417080709,0.7086392435988245
7456,a_700,chair,0.4343393878087791,0.7875726222991954,0.7782397417080689,0.7086392435988245
7457,a_736,chair,0.4343393878087788,0.7875726222991962,0.7782397417080693,0.7086392435988227
7458,a_798,table,1.739661857513941,1.427642324275279,0.7365980093977671,1.6543023474455225
7459,a_1020,picture,0.015771392538382015,0.9773429390952425,0.5986592870545907,0.026955248335874593
7460,a_1044,picture,0.021445456953521957,1.0032999515533463,0.7929780681018592,0.026955248335875488
7461,a_1078,table,0.04976142697209056,0.304800033569336,0.5356273946285217,0.3048000503696874
7462,a_1126,picture,0.06522962782364962,1.3112579586316198,0.9792483515340283,0.05080002363372203
7463,a_1188,cabinet,0.5554223199322434,1.5808145501604902,0.8698989007141125,0.40389978452624903
7464,a_806,table,0.0711444311581187,0.3900551282854895,0.4721718655030781,0.38629119859434097
7465,a_914,chair,0.3533090602917363,0.6343733370304108,0.9142829882234194,0.6091569653657192
7466,a_947,chair,0.28080339725681275,0.5876166804912291,0.8468955159502426,0.5642588882469922
7467,a_1051,chair,0.27565480486248317,0.6097517609596241,0.8104007786618704,0.5578438558574591
7468,a_1159,picture,0.0011263475728498062,0.2468266705923674,0.36388325026195434,0.012540598889042794
7469,a_878,cabinet,0.4416078607699699,0.9144094848632822,0.9140869140624996,0.5283340263366679
7470,a_976,toilet,0.29888827180424693,0.5398164972000007,0.7412341538000002,0.7469771191999999
7471,a_1195,shower,1.612180662821306,0.9197700172000007,1.9552402093999999,0.8964670666000005
7472,a_1247,sink,0.0276189490748937,0.4290242172718984,0.1931481999168435,0.33329951110756156
7473,a_1353,mirror,0.0049832507245109415,0.5118569790787179,0.7677855562015008,0.012680143591961594
7474,a_1409,lighting,0.00442337345620213,0.10404012412669607,0.4053622016759379,0.10488406131189351
7475,a_356,chair,0.24603855574573866,0.6004328131675718,0.7361142450840616,0.5566645035316251
7476,a_406,chair,0.24603855574574,0.6004328131675721,0.7361142450840648,0.5566645035316254
7477,a_440,chair,0.24603855574573874,0.6004328131675721,0.7361142450840618,0.5566645035316249
7478,a_470,chair,0.24603855574573835,0.6004328131675716,0.7361142450840611,0.556664503531625
7479,a_504,chair,0.24603855574573946,0.6004328131675727,0.736114245084062,0.5566645035316258
7480,a_566,chair,0.24603855574573902,0.6004328131675724,0.7361142450840619,0.5566645035316252
7481,a_600,chair,0.24603855574573885,0.6004328131675725,0.7361142450840616,0.5566645035316249
7482,a_648,chair,0.2460385557457384,0.6004328131675717,0.7361142450840613,0.5566645035316249
7483,a_436,picture,0.042653912198642015,1.2191998958587646,0.9182451302988766,0.038100030197696255
7484,a_684,stool,0.21880899597411024,0.5045834852871397,0.8959881131978129,0.48398276133668894
7485,a_754,stool,0.19088601734332283,0.48213576272015435,0.8561277270083295,0.4624515161206332
7486,a_810,stool,0.21118987238931938,0.49865747892802614,0.8854653128856331,0.4782986971431281
7487,a_886,counter,0.7748702877956157,1.8751893625274612,0.9016998359865775,0.45827048457111175
7488,a_708,picture,0.053343466947870004,0.9387198296108582,1.4914877502361623,0.038100050866758155
7489,a_861,lighting,0.3220423123420548,0.5950944900512695,0.9214488983154299,0.5872942543029787
7490,a_590,table,0.35153478657886245,1.6543898255525868,0.5037552928952086,0.4218041369509611
7491,a_888,curtain,0.5969164234359223,2.585931317886674,2.638738243765448,0.08747827909365796
7492,a_619,lighting,0.021032935519392254,1.73824223790906,0.9525408045479451,0.012702991363406694
7493,a_647,sink,0.40766425658713695,1.0565397998094619,0.7884270858764658,0.48939016519356765
7494,a_854,toilet,0.20959836632257092,0.44666344500000055,0.652502047800001,0.7191601313999999
7495,a_896,curtain,0.2246968935857614,1.8667845726013153,1.9606957018248605,0.061389298180811694
7496,a_925,towel,0.08919711187584758,0.28064362045599567,0.560741848703151,0.5668036640603896
7497,a_957,towel,0.09536378996480539,0.348333168039719,0.524842823672366,0.5216262153086286
7498,a_1049,stool,0.01015034531387459,0.19469218086435083,0.18480344898287626,0.2821124386049704
7499,a_1213,lighting,0.010095922046516027,0.17721368372440338,0.2802999639909318,0.20324772508947797
7500,a_1249,lighting,0.010095922046515958,0.17721368372440294,0.2802999639909309,0.20324772508947775
7501,a_1288,lighting,0.010095922046515991,0.1772136837244034,0.280299963990931,0.2032477250894778
7502,a_1317,lighting,0.010095922046516024,0.1772136837244034,0.2802999639909319,0.2032477250894778
7503,a_450,picture,1.1456561958856462,2.157552087143706,1.8298821490605988,0.2901816183914081
7504,a_667,cabinet,0.3725346316323309,1.5652730350342905,0.6260698464215688,0.380148919974734
7505,a_737,chair,0.3039887736637859,0.7225706068609263,0.6565363241415878,0.640794086096334
7506,a_778,chair,0.2912152600351978,0.7123047147029988,0.647208611337602,0.6316900304914688
7507,a_805,cabinet,0.10360257737907709,1.0217031671696992,0.4086555703966056,0.24813521145581946
7508,a_860,chair,0.31824798113444314,0.7336962991131737,0.6666452616287541,0.6506606344049343
7509,a_891,picture,0.18805567527053202,1.191725546372513,0.7944838079488714,0.19862099114775944
7510,a_939,table,0.35467768719299597,1.216151773929596,0.4859019639712743,0.6002019965497016
7511,a_1001,table,0.17551989630416603,0.5974248173470761,0.3307482699921386,0.8882710599430492
7512,a_1044,chair,0.5441542125385612,0.8773410320281998,0.797162589672354,0.7780484557151799
7513,a_1104,picture,0.13912111929765456,1.0519479259014832,1.5086398898660751,0.08766237542958422
7514,a_1144,shelving,1.1177013410175023,0.9120354344265861,2.7458052896013894,0.44631791830859074
7515,a_696,plant,0.5555300702643385,0.6958737810497078,1.1559810160062567,0.6905997173597483
7516,a_790,plant,0.023511514232739315,0.22591213881969444,0.49783728302920494,0.2090516574680809
7517,a_1032,plant,0.02946264505436103,0.33300483703613293,0.26751729965209964,0.3307267475128164
7518,a_462,picture,0.0314152167877941,0.6763003468513525,1.2192003203906996,0.03810003570997234
7519,a_511,shelving,1.108152959235188,2.3016790977366326,2.30167922953184,0.20917517362213425
7520,a_558,picture,0.021041061759308307,0.8224287510449408,0.8652788400340684,0.02956740999188844
7521,a_775,picture,0.03936285883904775,0.8890145643754271,1.2179142331687038,0.036354740665712544
7522,a_825,chair,1.001131545339282,0.6913400888442984,0.7581467111925719,1.9100562167944692
7523,a_921,chair,1.0011315453392802,0.6913400888442985,0.7581467111925714,1.910056216794467
7524,a_977,table,0.050536917653879805,0.4313612307781207,0.2715980163807156,0.4313611680388143
7525,a_1160,chair,0.5598028370763355,0.7368667769359196,1.0126714040781066,0.7502008859240011
7526,a_1242,plant,0.3257733642082539,0.45886465553799205,1.5241257699603046,0.4658114498629793
7527,a_310,picture,0.015474755572101328,0.6161897107859459,0.7781864564004226,0.032271985650528905
7528,a_642,chair,0.47376944799345794,0.663006323775452,1.0404711900168757,0.6867826588966564
7529,a_754,picture,0.0026199297179774353,0.38689645634922504,0.34837977395006187,0.019437569362303016
7530,a_641,picture,0.00019611667667605065,0.2792835121637113,0.19108872871775268,0.003674803799419823
7531,a_706,picture,0.002523005971134583,0.27817180178991513,0.3477146410705341,0.026084480822234295
7532,a_917,picture,0.0018156115595328959,0.2894038078609516,0.43410910230396893,0.014451728895291824
7533,a_771,table,0.164973047313434,0.627544747466764,0.4599939591462268,0.5714999139308939
7534,a_831,picture,0.04626444238493852,0.6272202699018992,0.9408191559071625,0.07840090856507141
7535,a_860,chair,0.49393959299833456,1.4596618508052774,0.5854004271656678,0.5780541812694548
7536,a_898,plant,0.5305881972751735,0.773951381444931,0.884823044296354,0.7747961971078725
7537,a_978,chair,0.6240151948321477,0.7513712310791012,0.9684587478637696,0.8575500488281252
7538,a_1007,plant,0.5305881972751739,0.7739513814449311,0.8848230442963545,0.7747961971078725
7539,a_1269,table,2.210248270984449,2.473131072964378,0.7678668767274143,1.1638794268317658
7540,a_1617,chair,0.560668095934496,0.6116036145736109,1.2164252144780103,0.7536164794275262
7541,a_1656,chair,0.5935005618751023,0.6233162850528764,1.239720674740756,0.768048803372233
7542,a_1743,chair,0.34549055846937277,0.5204513706774903,1.0351315053020256,0.641298907228736
7543,a_1807,lighting,0.20700027906465984,0.4672286550776743,0.906302368219565,0.4888418128180918
7544,a_1872,picture,0.011083758004419235,0.3895530891897075,0.5843226473050819,0.04869312678874494
7545,a_1970,lighting,0.16304781061569507,0.4568132566683236,0.7813356415406365,0.4568131922173382
7546,a_2003,table,0.19495660628307282,0.8239967619409768,0.4139961304453363,0.5714999139308932
7547,a_2032,lighting,0.1400708542231622,0.355773746705016,0.8335825178687576,0.47230797837674626
7548,a_2094,table,0.06031449579407759,0.39222768700296085,0.39200511433194407,0.39227598505232475
7549,a_2133,table,0.4375208039983065,0.9738913957155672,0.45719225809893793,0.9826283998635736
7550,a_689,picture,0.04037093477476905,1.140205712609719,1.8586129691529831,0.01905007235948641
7551,a_1003,counter,0.9833957851030486,2.9026402770974977,0.8450281054493247,0.4009257696357652
7552,a_1039,sink,0.07459920183942569,0.5974810719490073,0.2689880638094601,0.4641699492931378
7553,a_1216,oven,0.749436991339509,0.7520524735700971,1.503578723225678,0.6627668989999993
7554,a_1248,table,2.7346450084722207,2.9271939034825696,0.7980701352804113,1.1705996936931111
7555,a_1288,sofa,3.4009588233353854,3.2607755052315612,0.8890037372683718,1.1732130555063796
7556,a_1368,chair,0.37138924347830315,0.7743506035401495,0.7129308842651747,0.6727353533049537
7557,a_1442,chair,0.24667382507744207,0.6756195742212708,0.6220309744376097,0.5869604425767393
7558,a_1496,chair,0.29572517811960364,0.7177237233829229,0.660795518761355,0.6235394153732656
7559,a_1530,table,0.41344450732743393,0.9258542354977062,0.48196560611287115,0.9265280282221922
7560,a_1603,chair,0.570210390454243,0.8933183252811452,0.8224623583443095,0.7760913679466652
7561,a_471,mirror,0.06123934265638358,1.08407765446738,0.9573379337615053,0.05900718000237774
7562,a_890,toilet,0.23665268093769573,0.43151795839999896,0.7618933962000005,0.7198107778000004
7563,a_1423,towel,0.05548970887894876,0.23740313199999996,0.6574685421958587,0.35550934740000023
7564,a_668,picture,0.2954602530694087,1.7385922065990544,1.3036174241921457,0.13036204970132206
7565,a_719,chair,2.120307465145075,2.713541607213046,0.8649099254608154,0.9034236935390043
7566,a_925,table,0.5026171702356124,1.1731422972137369,0.3200400823132579,1.3386968882632677
7567,a_905,plant,0.7956976623962182,0.6539382370281394,1.917591849360874,0.6345344051200463
7568,a_938,table,0.28889374146986685,1.4425868375379596,0.6444010365859737,0.3107706082840061
7569,a_985,tv_monitor,0.11615186506788504,1.49049820286442,0.9572137364559616,0.08141150975325223
7570,a_776,picture,0.07488624122933546,1.2949473229461468,1.5195771313253754,0.03805635427169208
7571,a_571,bed,4.516193613513011,1.5621002912521558,1.3748496333567846,2.1028506871539596
7572,a_869,picture,0.007976781814154605,0.3761045975635575,0.549691244657895,0.03858337829808178
7573,a_914,picture,0.016870666569890343,0.48277356914614344,0.705592023684402,0.04952620991965517
7574,a_939,picture,0.01349464776905188,0.44814641067982386,0.6549831080805439,0.04597391951121921
7575,a_675,chest of drawers,0.22469697562297378,0.5823485255241412,0.7808480975105601,0.4941373595672722
7576,a_895,chair,0.7229105649414866,0.7616388201713562,1.067183424000945,0.8893985748291033
7577,a_1331,picture,0.035042100211431934,1.128621138278067,0.7336038141571799,0.04232338222513832
7578,a_805,table,0.4432418857065578,0.6966938332507517,0.9132217811061898,0.696662712185284
7579,a_1065,chair,0.2720907024944295,0.503665485228911,0.9996568689490594,0.5404064906017607
7580,a_1125,table,0.4328587860251667,1.1940212223340916,0.9122267788373613,0.3974032131001887
7581,a_1173,picture,0.01901024504416882,0.5025139393887246,0.7446900477110767,0.05080003972460112
7582,a_1194,picture,0.02591218823783304,0.640956341296433,0.7958140264604707,0.0508000397246029
7583,a_1252,table,0.26984777875468985,1.0833436429303802,0.6250490562717848,0.398509339955077
7584,a_1848,cabinet,0.40052887320900643,0.7620000000000012,1.217296068854795,0.4318000000000026
7585,a_2194,picture,0.013897451496191433,0.45781111758334514,0.6004958291679224,0.05055205754323742
7586,a_2232,picture,0.014552790480123865,0.46698984906666574,0.61344380419146,0.05080003972460112
7587,a_2492,plant,0.031137058243692887,0.2695572400156472,0.3603903626385989,0.3205187270413248
7588,a_2414,chair,0.43102746208945025,0.6404054966942515,0.9795271407190611,0.6871213080509754
7589,a_2466,lighting,0.08496874770045433,0.3415009683620607,0.7285767621877559,0.34150098653417343
7590,a_2402,cabinet,0.2059667384863751,0.5758079918493201,0.870010763427717,0.4111447774719873
7591,a_2670,plant,0.011023604149729645,0.20867773890495298,0.2529814936878965,0.20881357789039617
7592,a_2699,plant,0.011023604149729522,0.2086777389049512,0.25298149368789685,0.20881357789039534
7593,a_868,shelving,1.037809828763267,1.1843240967878617,2.3397053897108484,0.3745295064031446
7594,a_906,cabinet,2.062166294715696,1.0475134258782086,2.0594447769051354,0.9559032434210111
7595,a_960,cabinet,0.8663112809434907,0.8784443737141692,2.084763352896204,0.47304552668228805
7596,a_992,shelving,1.229315226517818,1.4184291398469395,1.8024624101912718,0.4808276123082646
7597,a_691,picture,0.02299451140493424,0.7392303864986125,0.6123228427611453,0.05080002363372188
7598,a_913,picture,0.05716892198592407,1.0411507462310101,1.080892426532962,0.05080002363372189
7599,a_943,picture,0.28044637088091495,0.8938003069648827,0.6796917118993326,0.46163353546374175
7600,a_672,chair,0.8835925922762772,0.7500677704811096,0.7248209158005076,1.6252525062616958
7601,a_734,chair,0.8835925922762711,0.7500677704811061,0.724820915800507,1.6252525062616936
7602,a_763,chair,0.883592592276266,0.7500677704811058,0.7248209158005057,1.6252525062616878
7603,a_792,chair,0.8835925922762622,0.7500677704811025,0.7248209158005056,1.6252525062616883
7604,a_834,picture,0.861686944682601,2.1534162001771495,2.1206072970620236,0.18869538806292319
7605,a_1154,chair,0.5501871415486741,0.7004638671874995,0.9854963111877444,0.7970208740234401
7606,a_1189,chair,0.8835925922762689,0.7500677704811061,0.7248209158005057,1.6252525062616925
7607,a_1307,sofa,1.6457256826293651,1.990559387207032,0.8144316703081131,1.015144004821778
7608,a_1353,curtain,1.121782610445874,1.8958642615606185,2.695430357771079,0.21951962299207237
7609,a_1405,table,0.25608851639302826,0.7921322387752439,0.40812636917397394,0.7921323678689552
7610,a_1463,table,0.2531110999321799,0.7890503519501237,0.40653850389268575,0.789050480541583
7611,a_1530,sofa,4.128234030289906,3.9539190342481874,0.9904998779296889,1.0541007232666009
7612,a_1583,picture,1.4923605175718582,2.1980164048540036,2.7801136719111645,0.24421946061573685
7613,a_1655,cabinet,0.23371539811263306,0.9113703953250005,0.5612825599253164,0.4568891674280151
7614,a_1685,mirror,0.5802815310753501,1.853384282907591,2.3167456213302855,0.13514342511033892
7615,a_1723,picture,0.6263995618511353,3.441075444452461,1.7665272454812433,0.10304736968402572
7616,a_1789,plant,5.310899570785857,1.6694652099850786,2.762555948278652,1.1515416048042306
7617,a_979,plant,6.664701075606307,1.5157395467086106,3.006358370625374,1.462565566030155
7618,a_1016,chair,0.6240151948321542,0.7513712310791071,0.9684587478637695,0.8575500488281275
7619,a_1057,sofa,1.6457256826293547,1.990559387207026,0.8144316703081114,1.0151440048217768
7620,a_1086,sofa,2.4395639662367166,2.3365531921386715,0.9904998779296876,1.0541007232666004
7621,a_1122,chair,0.33404392660708954,0.5592237412929553,0.9203801155090326,0.6490090489387548
7622,a_1182,chair,0.3377714276888129,0.7310315668582903,0.6529797115754045,0.7075988054275533
7623,a_1213,chair,0.33777142768881413,0.7310315668582931,0.6529797115754045,0.7075988054275532
7624,a_1244,chair,0.3377714276888124,0.7310315668582915,0.6529797115754044,0.7075988054275512
7625,a_1356,table,0.18877987213818462,0.6349456098235204,0.4682553721669727,0.6349454191049317
7626,a_1403,chair,0.3377714276888124,0.7310315668582917,0.652979711575404,0.7075988054275514
7627,a_1465,stool,0.03183916231529619,0.3045508004483645,0.3657975378747975,0.28579926640660624
7628,a_1575,chair,0.7262795576949933,0.8659000396728516,0.9122474288940432,0.919440040588384
7629,a_1623,shelving,1.1550144875478967,1.1948671340942383,2.7954642391390903,0.34579115092119395
7630,a_2284,oven,0.21638093697842659,0.5949988100000021,0.5969988060000002,0.6091572780000006
7631,a_2318,table,1.3321494314250135,3.7468077599195513,0.7899399228220834,0.45008803663924646
7632,a_2380,counter,1.0040710190569007,2.8232610369214752,0.800097481183049,0.44449869906447326
7633,a_2444,cabinet,0.2953337119704427,4.429720903003921,0.7619998157024385,0.08749470949889437
7634,a_358,chest of drawers,0.1916248019497326,0.8075211932664534,0.6419086158241799,0.36967883335623963
7635,a_419,lighting,0.13088761959164777,0.4110243581430377,0.7747532034407992,0.411024423586527
7636,a_615,bed,2.1393564553879747,1.648950941764622,0.6082079118634445,2.1331596074107217
7637,a_961,chest of drawers,0.28892247513197516,0.9259704589843758,0.7360654067993163,0.42390426635742284
7638,a_993,picture,0.03580452312102597,0.9030962458254557,0.5268060686081052,0.07525807190609957
7639,a_1053,picture,0.030316536770881954,0.5696544798395848,0.9342333686757045,0.056965602564341244
7640,a_1433,picture,0.02414996460621557,0.49300841003849527,0.628077594191714,0.07799178676151985
7641,a_1473,mirror,0.007589984171310286,0.330288848281924,0.465947167645279,0.04931854817007328
7642,a_1503,picture,0.004434573661463997,0.34917308238588696,0.4364663093268071,0.029097815792835213
7643,a_1573,picture,0.13671020183630006,1.1024076788562391,0.787434182300136,0.15748689891260748
7644,a_1611,cabinet,0.4512962774527757,1.160041642734007,0.8840634133110093,0.4400527646232362
7645,a_637,lighting,0.12571436479814854,0.405536241478863,0.7644084735429493,0.40553630604853214
7646,a_773,curtain,0.01726532306359552,0.9100838710249944,0.40195401245514994,0.047197274829489176
7647,a_890,curtain,0.01810184821191553,0.9245508897909385,0.40834361722276874,0.047947539593429435
7648,a_528,picture,0.0525910726417225,1.1918706993150305,1.5808925132159093,0.02791133071870008
7649,a_582,bed,3.9931575991864223,1.5986334085464478,1.1653119961267195,2.1435091859815567
7650,a_800,chest of drawers,0.18906584899591597,0.5884543501468935,0.714558352238963,0.4496375902145629
7651,a_848,picture,0.010497337712231438,0.47849274651356666,0.516068446663994,0.042510528494258626
7652,a_640,picture,0.021237629557168354,0.6095999526977548,0.9143999099731458,0.038099997043612895
7653,a_796,picture,0.047742188880139744,1.2919669989300697,1.7281849522584836,0.02138260861886396
7654,a_409,bed,5.30540941185893,1.7790068043571798,1.174170242734885,2.539862608852033
7655,a_627,chest of drawers,0.05454738116741235,0.2885154261830269,0.7372573551383225,0.25643999054290295
7656,a_709,lighting,0.26776811993183525,0.41737497929068024,1.5371345191306784,0.4173693790900117
7657,a_787,picture,0.1544788623170334,1.5843745550240187,1.0845116757772288,0.08990357699443276
7658,a_468,chair,3.268203040824665,2.3546718476831305,0.7948106730290834,1.7462842938002674
7659,a_710,cushion,0.02808530891252947,0.42237282860337827,0.4367613911989126,0.1522435815777296
7660,a_743,cushion,0.028079972005306972,0.4222947478526057,0.4367429071273873,0.15224923874435525
7661,a_959,table,0.1081289436730817,0.6045585973552964,0.2956057563374384,0.6050491733189131
7662,a_711,bed,0.06652904903839298,0.2366691780805184,1.1877579669725424,0.23666915545262904
7663,a_961,cushion,0.021588593914195476,0.5689728402370584,0.3373408761504943,0.1124770332658836
7664,a_1173,cushion,0.021588593914195417,0.5689728402370573,0.337340876150494,0.1124770332658836
7665,a_1291,cushion,0.018151920328333432,0.39722595203300426,0.3968764802528554,0.115140894658829
7666,a_875,picture,0.013597996143227407,0.48771410441942875,0.6096424356172375,0.0457334967872463
7667,a_1107,table,1.207361771132017,0.848097609583712,0.9858206639716565,1.44408801700241
7668,a_1155,seating,0.2994869240495559,1.5025945901870728,0.45928954435957525,0.433959785163875
7669,a_289,cushion,0.038123754277455804,0.49888902527148293,0.3837607479725221,0.19912746247665997
7670,a_312,cushion,0.028692531669081933,0.4537970687473223,0.34907463124778404,0.18112937788083627
7671,a_344,cushion,0.07808011006245125,0.6170393111191874,0.6156631151912663,0.2055343660767262
7672,a_380,chair,4.41505802339012,2.690473198890686,0.8391539426106366,1.955537308315428
7673,a_496,table,0.2149394166993025,0.7562062442302704,0.37586827210409884,0.7562060356140137
7674,a_704,picture,0.2022643005151727,1.5383806726643545,1.0255872515095723,0.12819845998094426
7675,a_369,curtain,0.5931606333786176,3.0885656078166366,2.137209243774413,0.08986042022705118
7676,a_610,chair,0.3914456202452797,0.6351589262485522,1.0160308278500478,0.6065717041492462
7677,a_660,cushion,0.006596267229705661,0.36636170790695927,0.26048176793157,0.06912113101287967
7678,a_2794,shower,3.044551693521176,1.0916768015229854,2.495261260623975,1.117669106321153
7679,a_2842,table,0.3723200656211233,0.40101571217480136,0.8493897548256751,1.0930701514558405
7680,a_2914,mirror,0.12393532759164642,0.9475422482515262,0.6870246428875305,0.19038127059993362
7681,a_2966,sink,0.5028631153318189,1.1422250114469905,0.9020490538863385,0.48805409438661596
7682,a_2290,tv_monitor,0.059339347995309356,0.5504687165966808,0.5732166246846949,0.1880577993711725
7683,a_483,chest of drawers,0.10656312344104782,0.4480317323130558,0.5588120525034773,0.4256301681130185
7684,a_560,lighting,0.04846638875806865,0.25399096310138713,0.7517534326841884,0.25383235367473045
7685,a_460,refrigerator,0.954320296121795,0.8691925977278974,1.732348919205733,0.6337861899533177
7686,a_2006,microwave,0.07280896572865843,0.5501194905483898,0.29214840695599004,0.4530272303699311
7687,a_2270,cabinet,0.5236267276489048,0.6424196864410285,2.428219262409595,0.33567196064060206
7688,a_2356,cabinet,0.36424655046988685,1.0557624437575641,0.8679645815532455,0.39749094072508656
7689,a_4059,cabinet,0.6045521727375508,1.2978031051169472,0.8763000000000001,0.5315843243398327
7690,a_2610,picture,0.015613939218827486,0.5041959174753391,0.6096058243264001,0.050800039724600954
7691,a_2638,picture,0.014134386409361176,0.5015127726270093,0.5815539485817428,0.04846240391911513
7692,a_2661,picture,0.01655966997774282,0.5347348853163942,0.6096058243264005,0.05080003972460094
7693,a_2890,tv_monitor,0.06406757221039565,1.434073481809807,0.7109320074435093,0.0628403788380389
7694,a_2990,picture,0.07794533997183974,2.0699629914791564,1.4721325231619362,0.0255788295144275
7695,a_3064,table,0.2508352949811576,0.7210222578089405,0.4824932044463456,0.7210224270103686
7696,a_3144,sofa,4.994263964167274,2.698871459960936,0.6856784846572942,2.6987879943847637
7697,a_3226,table,0.3733648089228619,0.9028224443697277,0.45805521214711314,0.9028450163884468
7698,a_3292,lighting,0.26547565214870567,0.5195329626206503,0.9835287354657541,0.5195466345417978
7699,a_3370,table,1.2431415323914516,1.8840514447185674,0.7171631198003485,0.9200466982586448
7700,a_3442,curtain,0.015756433836374567,0.5994400978088379,2.5605048219113162,0.010265652090311495
7701,a_3518,curtain,0.018136995135173226,0.6282245818123688,2.6834575745828166,0.010758597923363422
7702,a_3580,curtain,0.02235553980104193,0.6735784756001275,2.87718646285789,0.01153530154440666
7703,a_3610,curtain,0.02277479656589924,0.6777631967997253,2.8950614746382035,0.011606966573300216
7704,a_3684,chair,0.15494729916905403,0.41030792240624947,0.7531687831890611,0.5013970756251495
7705,a_3740,chair,0.17039480735894216,0.423513590176602,0.7774093502916083,0.5175344272095443
7706,a_3814,chair,0.14122057614921177,0.39781506485218154,0.7302366636546133,0.4861307795052116
7707,a_3878,chair,0.2551201275557415,0.492196566821223,0.899380944628868,0.5763183681788452
7708,a_3924,chair,0.2078310130351811,0.4596851319074617,0.8399734497070322,0.5382503718137746
7709,a_3978,chair,0.207831013035181,0.4596851319074629,0.8399734497070315,0.5382503718137734
7710,a_4010,chair,0.207831013035182,0.45968513190746385,0.8399734497070312,0.538250371813775
7711,a_4066,chair,0.20783101303518076,0.4596851319074622,0.8399734497070312,0.5382503718137737
7712,a_4132,curtain,0.022589514856133162,0.6759202354302841,2.887189276081088,0.011575405120699003
7713,a_4248,plant,0.022110381611329687,0.253223637148977,0.3305776013723965,0.26413051107601965
7714,a_4346,table,0.3139520640822987,0.6247283631280759,0.43631461952952655,1.1517874813579794
7715,a_870,lighting,0.02650636478549127,1.356476676537463,0.10160094499588013,0.19232692691731576
7716,a_1075,lighting,0.027548638080182573,1.3178670538970323,0.10160094499588015,0.2057457084431285
7717,a_1105,lighting,0.028405708538525972,1.1489010657549026,0.10328599407622274,0.23937652635265752
7718,a_459,picture,0.1348484946795642,0.8768768135550588,0.8768769540493682,0.17537547488188915
7719,a_506,picture,0.12396155038155175,1.3067316269580098,0.8711545338329199,0.10889436220898126
7720,a_540,table,0.17114941515158325,0.8925664030815914,0.644642923201052,0.2974511582653151
7721,a_576,sink,0.20201622207777886,0.4316832721233406,0.8379735733180963,0.5584582388401041
7722,a_680,cushion,0.03750342256384955,0.4961683193066341,0.381667897452277,0.1980415150064172
7723,a_705,bed,6.714187431594857,2.187862157821656,1.346180099474883,2.2796613598358975
7724,a_741,cushion,0.08843110863902631,0.6604000329971309,0.5079999715089795,0.2635932564735414
7725,a_275,mirror,0.02087657706174896,0.8821345597230064,0.8804681307642025,0.026878858130691123
7726,a_459,dishwasher,0.30339114383363197,0.5418536217687234,0.8636000000000013,0.6483481636504069
7727,a_721,shelving,0.011600933730049138,2.0454193399144125,0.037846063375472916,0.14986143112182604
7728,a_747,shelving,0.01127396643391591,1.9636486864390745,0.03807780376208594,0.1507790680671004
7729,a_795,sink,0.07459920183942512,0.5974810719490053,0.26898806380945955,0.4641699492931367
7730,a_837,picture,0.07833009113322723,1.29272139327003,1.3041911701009636,0.04646034605525876
7731,a_895,chair,0.2394600076584948,0.5646561384201054,0.7992017254480284,0.5306308865547181
7732,a_925,chair,0.23946000765849454,0.5646561384201049,0.7992017254480285,0.530630886554718
7733,a_965,chair,0.23946000765849365,0.5646561384201036,0.7992017254480286,0.5306308865547171
7734,a_1033,chair,0.2394600076584948,0.5646561384201042,0.799201725448029,0.5306308865547188
7735,a_1081,chair,0.2228843581047042,0.551314718122245,0.7803185762241313,0.5180933983404556
7736,a_1143,chair,0.28727642631770406,0.599984069835187,0.8492040929463116,0.5638300148230844
7737,a_1205,chair,0.23946000765849365,0.5646561384201041,0.7992017254480273,0.5306308865547176
7738,a_1235,chair,0.23946000765849487,0.5646561384201046,0.7992017254480293,0.5306308865547185
7739,a_1295,curtain,0.5875985863752321,2.629027595401594,2.107673676562045,0.10604305384515647
7740,a_1363,lighting,0.2541866607134415,0.6223297460394956,0.6333687084582781,0.6448750768957878
7741,a_1429,counter,0.5679653367652931,1.885418201290397,0.9542606647178017,0.3156800332789017
7742,a_1471,stool,0.20353880365136703,0.42181939336395985,1.0016944161491828,0.4817097335800957
7743,a_1498,stool,0.20644827005527444,0.42381977795316966,1.0064447289718885,0.48399413477806275
7744,a_1569,stool,0.22497760568533645,0.43613797262268195,1.035696743012987,0.4980612790720165
7745,a_1639,picture,0.046940992495926065,1.0439110982603894,1.4691462288496824,0.030607208951198055
7746,a_1781,chair,0.5242084264253876,0.7046568804978502,0.9090478567271671,0.8183508798383434
7747,a_1912,tv_monitor,0.09742791230851396,1.1199596555655433,0.6428600440060697,0.13532080870721955
7748,a_2000,table,0.1828879864192903,0.7239019067595471,0.3490002356925638,0.723901935121634
7749,a_2109,table,0.33998317539947154,0.9239874544335553,0.755606909001058,0.486962402001763
7750,a_825,lighting,0.004768859515618356,0.27025050211560625,0.0616660743939308,0.2861552491085859
7751,a_537,plant,0.028159015652788978,0.32219257611856217,0.36318963445758035,0.2406403745041763
7752,a_569,plant,0.023496170666638058,0.3033253696830755,0.3419216900155003,0.22654876607179553
7753,a_1470,cabinet,0.777826314737835,1.9648230336769814,0.9168041130397536,0.431799999999999
7754,a_1696,counter,1.4534990125378036,1.969858284713103,0.7899399228220835,0.9340834868985365
7755,a_1734,stool,0.09403276710900109,0.3517700587813958,0.7766271537231767,0.3441975494333178
7756,a_1762,stool,0.09573431096220514,0.35387917368500005,0.7812835929611698,0.34626126168844373
7757,a_1814,stool,0.08840195224698383,0.344603553269197,0.7608051625128932,0.3371853163744714
7758,a_1359,table,1.3273792450904942,1.4263386437507517,0.5918444164332982,1.5724064596109746
7759,a_1914,refrigerator,0.8208747406023964,0.8014533018130479,1.6226264942867,0.6312190637650654
7760,a_2097,chair,0.2059492251740556,0.4661183025360123,0.817648541259766,0.5403776021957407
7761,a_2151,chair,0.19093729805532886,0.45450607552735,0.7972787758531046,0.526915381654403
7762,a_2254,chair,0.2059492251740547,0.46611830253601205,0.8176485412597656,0.5403776021957389
7763,a_1915,chair,0.220347621728604,0.4670330632432975,0.9454725176042863,0.49901296655123684
7764,a_1992,chair,0.4450706503201964,0.6241042490073558,1.0472069682439615,0.6809877402515364
7765,a_6675,cabinet,0.5252059354138073,0.8969061470031745,1.859149239884958,0.314969406127929
7766,a_8541,cabinet,0.3669293646266804,0.7556010484695437,1.2251660090190433,0.39636470749974223
7767,a_5415,cabinet,0.80384966561545,1.022407305828548,1.6440062752448343,0.4782416767266361
7768,a_5477,cabinet,0.2726622281827177,1.0328650339648018,1.102099068741701,0.23953047112828418
7769,a_5567,chair,0.23984275174048347,0.47491815328598197,1.0674923324584957,0.4730892324447628
7770,a_5829,table,0.9164318244716253,1.9857680797576887,0.7152928205163316,0.6451902131233007
7771,a_5856,chair,0.23984275174048258,0.4749181532859792,1.067492332458496,0.47308923244476375
7772,a_5916,chair,0.7336818283121085,0.8006574809551241,1.0025976862895962,0.9139749624911853
7773,a_5712,curtain,0.0523403494664794,0.5213207602500916,2.548504829193125,0.03939545649323328
7774,a_5730,curtain,0.0523403494664841,0.5213207602500916,2.5485048291931243,0.039395456493236836
7775,a_5752,curtain,0.05234034946647939,0.5213207602500916,2.5485048291931247,0.03939545649323328
7776,a_5842,picture,0.010819032947606045,1.0032999515533456,0.40005003689668506,0.02695524833587637
7777,a_5866,chair,0.32538291711558703,0.5280047655105573,0.9830797910690312,0.62685650587082
7778,a_5898,table,1.4954557877223553,1.9812002563476572,0.7619857025146486,0.9906001281738295
7779,a_5917,chair,0.3253829171155885,0.5280047655105582,0.9830797910690323,0.6268565058708209
7780,a_5936,chair,0.3253829171155896,0.5280047655105583,0.9830797910690325,0.6268565058708228
7781,a_5966,chair,0.3253829171155895,0.5280047655105592,0.9830797910690331,0.6268565058708212
7782,a_5988,curtain,0.05234034946648645,0.5213207602500916,2.548504829193124,0.03939545649323861
7783,a_6032,table,0.10284238718043845,0.45008808374405085,0.5076648450059431,0.45008811354637146
7784,a_6234,lighting,0.1059389969697255,0.3556000739336049,1.5001238523307654,0.19859435409308018
7785,a_6268,lighting,0.10593899696972162,0.3556000739336014,1.5001238523307656,0.1985943540930748
7786,a_6350,sofa,2.3590722268067794,2.458462829589845,0.9272510528564464,1.0348567962646504
7787,a_6418,plant,0.015367680579263599,0.26185397803783417,0.23422201213708016,0.25056559696695924
7788,a_5798,picture,0.14409549223872753,1.1859291359310402,0.9221117982027367,0.13176743051870332
7789,a_6015,sofa,2.4395639662367254,2.336553192138673,0.9904998779296874,1.054100723266604
7790,a_5804,sink,0.0745992018394255,0.597481071949007,0.26898806380945933,0.4641699492931383
7791,a_6454,cabinet,2.159393434066534,0.9906187575291852,2.7790044511043575,0.7843971137191159
7792,a_13435,oven,0.5886050615160654,1.0946965117697882,0.9037702543721866,0.5949386926296811
7793,a_13817,cabinet,0.43468067332701854,0.8001363277435303,0.791695391361165,0.68619606874045
7794,a_13855,cabinet,0.5092011790211499,0.8001363277435305,0.8749177164124056,0.7273747168526655
7795,a_16088,counter,0.03212543142820174,0.8182214397211506,0.06873708669092324,0.5711984132704173
7796,a_16262,sink,0.07459920183942594,0.5974810719490089,0.26898806380945983,0.4641699492931386
7797,a_16410,refrigerator,0.9932946825740615,0.8808676670901392,1.7556179781510115,0.6422992602991534
7798,a_16492,lighting,0.27131582523478404,0.4672693027284639,1.2426257823293358,0.4672695864916019
7799,a_16540,lighting,0.19873778447749854,0.42121357276041405,1.1201481508048126,0.4212138285548459
7800,a_16580,lighting,0.12074991609562229,0.3567558923705434,0.9487335617147541,0.3567561090211342
7801,a_543,chest of drawers,0.16042107261100527,0.6514943836930697,0.7859245476450969,0.31330684686465743
7802,a_776,lighting,0.11750171940650736,0.40636878745771804,0.7115469588421903,0.4063687581826574
7803,a_869,tv_monitor,0.10465465447409547,1.6813603359680127,0.9905102079356567,0.06284037883803963
7804,a_613,tv_monitor,0.0253421787289288,0.8263216170572056,0.4880406992000953,0.06284037883803785
7805,a_654,lighting,0.04234147038021171,0.2579286960142139,0.48879147860406075,0.33584790772261547
7806,a_986,mirror,0.010827641692938681,0.8030557245959783,0.7074540928784314,0.019058553249990923
7807,a_1038,chest of drawers,0.8181614256645761,1.5354804808271694,1.0417265380678784,0.5114945041313907
7808,a_1104,chair,0.9287596589544909,0.9480128288269045,1.0172577369561449,0.9630706047444386
7809,a_1164,picture,0.012585665961871623,0.40640874207019806,0.6096058243264002,0.050800039724599344
7810,a_547,chair,0.3457985173875364,0.5694669783115379,0.8398880660533897,0.7229914655731108
7811,a_642,stool,0.06991506991647421,0.43158847093582153,0.45008790520439146,0.3599180430173883
7812,a_681,stool,0.06991506991647405,0.43158847093582153,0.45008790520439146,0.3599180430173874
7813,a_730,stool,0.06991506991647405,0.43158847093582153,0.45008790520439146,0.3599180430173874
7814,a_769,stool,0.06991506991647405,0.43158847093582153,0.45008790520439146,0.3599180430173874
7815,a_1074,lighting,0.0973330231809757,0.29982610702514684,1.0827362442016595,0.2998251724243165
7816,a_731,table,1.0315676854209146,1.9564143990721976,0.737211793661118,0.7152281584799738
7817,a_975,chair,0.2634448237486139,0.47756209969520563,1.0800289955395783,0.5107688481058423
7818,a_1000,chair,0.2634448237486144,0.47756209969520586,1.0800289955395799,0.5107688481058424
7819,a_1037,chair,0.26344482374861505,0.47756209969520624,1.0800289955395799,0.5107688481058432
7820,a_848,picture,0.07722245237709113,1.1734601846076127,1.7416503308089721,0.037784550871098346
7821,a_714,shelving,0.012105981389660124,1.4920709577626685,0.039788574651942826,0.20391639423603336
7822,a_806,chair,0.1384537376664056,0.35975823496476594,0.820157947606908,0.4692415306821261
7823,a_844,chair,0.17321857411683922,0.38765078594763563,0.8837459218192885,0.5056224722305874
7824,a_890,chair,0.23456912373867841,0.4288770407074894,0.977731374284813,0.5593948921717178
7825,a_948,chair,0.1569766586275943,0.375134962827664,0.8552130049739186,0.48929777573229155
7826,a_746,picture,0.038835717274088924,0.9264838125778015,0.825143385732921,0.05080004210076886
7827,a_977,table,0.46520651121713213,0.7548928868841489,0.7800179370732743,0.7900523364468349
7828,a_1103,table,1.5781550074704487,1.8287667036056519,0.6619599867669939,1.3036458100564765
7829,a_1155,cabinet,2.234554526705507,1.6338818073272705,2.6745436296401146,0.511352793248504
7830,a_1195,picture,0.026922131730098862,0.5236496158814089,0.7854650323748478,0.06545484517149681
7831,a_1230,picture,0.012585665961872015,0.40640874207019806,0.6096058243264002,0.050800039724600926
7832,a_1286,chair,0.3560649245874513,0.5703573226928712,0.8212972804685695,0.7601193487644192
7833,a_924,table,0.3351655165357099,0.9127986032320116,0.8492511498452489,0.4323626992737497
7834,a_1186,table,0.04846638875806869,0.253990963101387,0.7517534326841888,0.2538323536747306
7835,a_1267,lighting,0.23519545229444908,0.3425554693455659,1.3802035281306733,0.4974562375506001
7836,a_1356,table,0.0741494505767704,0.30601340500365565,0.6749121620753894,0.3590213137709554
7837,a_434,plant,2.2311387820459423,0.9906201549097562,2.2215885752999363,1.013808182508845
7838,a_477,plant,1.8226590327613827,0.9260478805432679,2.076777240397518,0.9477244270032693
7839,a_553,chair,0.6000507632417188,0.711791902780533,1.1429150107878498,0.7376001775264746
7840,a_604,chair,0.600050763241718,0.7117919027805328,1.1429150107878496,0.737600177526474
7841,a_469,table,0.0599330562144466,0.3524316024780278,0.48298326492309607,0.35209470748901395
7842,a_514,plant,0.34144040435770573,0.6553498783696065,0.7944852766189786,0.6557764790365256
7843,a_538,picture,0.021497632536011092,0.6450335727578553,0.6560612715838648,0.05080002363372138
7844,a_757,picture,0.018774859096743205,0.6006322312235197,0.6153244020763161,0.05080002363372316
7845,a_877,toilet,0.2232869044462676,0.45239297380000043,0.6659419751999996,0.7411583601999995
7846,a_921,seating,0.12050497427321155,1.297243708418647,0.3779297386305963,0.2457945981580503
7847,a_2446,plant,0.009964109745207679,0.1762088847509134,0.29396186158135607,0.19236218910473768
7848,a_2510,lighting,0.009906690905269454,0.28889234364032745,0.11870158706300327,0.2888923590175567
7849,a_1004,chair,0.28650908547900933,0.5496177979235395,0.7435603589434487,0.7010699983297
7850,a_1128,picture,0.15366086163024842,0.8843918797466179,1.370673171587422,0.1267606931755889
7851,a_1490,table,0.17585359942947337,1.0644141559638265,0.31372977052758777,0.5266048910348438
7852,a_1558,stool,0.05807165297633514,0.2889989903308103,0.6466312586383552,0.31075002179636135
7853,a_1044,chair,0.17791798688292226,0.49558727166014577,0.6764896600171327,0.5306871225575565
7854,a_1230,cushion,0.061883612255928935,0.4438684643564574,0.45770946067437235,0.3046011063426218
7855,a_1472,lighting,0.030631669976332678,0.2577433750937586,0.4736304787989254,0.2509247620630135
7856,a_1079,stool,0.05374050444212263,0.31371134505374637,0.5540115078574819,0.30920942840402704
7857,a_1122,table,0.15686748579976284,0.5015608238675744,0.595538601096077,0.5251693990864009
7858,a_1152,picture,0.0022309949237281235,0.36659126569697337,0.2554897034057524,0.023820071820665586
7859,a_1054,lighting,0.22672178313979266,0.3782903005994207,1.4139646543206592,0.42386688596725364
7860,a_1304,table,0.2720732017966608,0.7999685650623043,0.3569364267184766,0.9528443743938001
7861,a_1027,table,0.6941923709472552,1.3351734699828164,0.40776865086619246,1.2750532071022924
7862,a_1284,picture,0.007071964041742186,0.3317562471829257,0.4196206790579076,0.050800039724600315
7863,a_1301,picture,0.008018247643470438,0.36370500040389897,0.4339764285290872,0.05080003972460028
7864,a_1318,picture,0.0076644966315270536,0.3362550668100561,0.44869450263707394,0.05080003972460208
7865,a_1335,picture,0.007316738108858845,0.33050587736247483,0.43578700098795176,0.050800039724601155
7866,a_1383,cabinet,0.6833066667915729,2.056869354405733,0.890927356860352,0.37287791008668875
7867,a_1415,stool,0.22641470325323496,1.1330196961072811,0.4902077097869519,0.4076496082712566
7868,a_1503,plant,1.664900692412305,0.7914038697036141,2.728178705206562,0.7711118012666713
7869,a_1551,plant,0.09345627052098485,0.4135503252137003,0.6322107321429044,0.35745239836997555
7870,a_1618,lighting,0.022580257692728305,0.1852235049009323,0.6581678928756032,0.18522350730655468
7871,a_1788,lighting,0.13169478547882274,0.2884634733200059,1.5828431231202569,0.2884296327829373
7872,a_1236,table,0.481898262050422,1.3011894226074232,0.7789386054511653,0.4754573955814896
7873,a_1292,plant,0.08200262951291744,0.4672787934541701,0.6350909394090181,0.2763222076876732
7874,a_1324,chair,0.6603023755686306,0.7129112035603995,1.2068061341149945,0.7674850259941565
7875,a_1406,table,0.9329955759172137,1.4021729690015072,0.7639760810047795,0.8709600447062891
7876,a_1543,table,1.7750212525227043,2.392671210085897,0.7616118601998296,0.9740625244141441
7877,a_1573,chair,0.2658096103749987,0.47174879908561707,1.01594768426311,0.5546110662050918
7878,a_1601,chair,0.26580961037499895,0.47174879908561707,1.0159476842631103,0.5546110662050924
7879,a_1625,chair,0.26580961037499906,0.4717487990856172,1.0159476842631103,0.5546110662050924
7880,a_1653,chair,0.2658096103749986,0.4717487990856172,1.0159476842631103,0.5546110662050915
7881,a_1677,chair,0.26580961037500006,0.47174879908561795,1.0159476842631112,0.554611066205093
7882,a_1729,chair,0.26580961037499873,0.47174879908561707,1.0159476842631103,0.5546110662050918
7883,a_1757,chair,0.26580961037499856,0.47174879908561684,1.0159476842631103,0.5546110662050918
7884,a_1785,chair,0.2658096103749988,0.4717487990856172,1.0159476842631103,0.5546110662050918
7885,a_2217,lighting,3.064041304519909,1.3546092914149415,2.4489152900995363,0.9236486557536554
7886,a_813,toilet,0.1770444919565972,0.4533538777388362,0.6225103895133319,0.627333501899327
7887,a_817,plant,0.6101795888099333,1.2111926678119025,1.9433012554056597,0.2592413722208311
7888,a_1159,cabinet,0.6235587729455946,1.7286200527419826,0.8354014198660896,0.43180000000000074
7889,a_1784,clothes dryer,0.34252383859415336,0.6104662467602733,0.8214033658927328,0.6830817271936498
7890,a_2149,washing machine,0.3070208323847829,0.5964466377346226,0.8349076108219349,0.616535133477539
7891,a_2250,toilet,0.22153884874342256,0.4737433502000002,0.6753550882000002,0.6924279522000008
7892,a_2297,bathtub,0.8175824483604102,2.0468222898402937,0.5117449759999987,0.7805447987036176
7893,a_2418,lighting,0.007755534947030212,0.2835018321135454,0.08025211429366141,0.34087834002458717
7894,a_625,chair,0.2802945619265091,0.6049321911072809,0.6889828135419691,0.6725113021232554
7895,a_658,chair,0.4319082752420845,0.6987132518847421,0.7957940232300103,0.7767689763305219
7896,a_696,table,0.13066194814411944,0.5280048832747486,0.4098174382256703,0.6038384390199546
7897,a_916,seating,0.3092715143329903,1.779065000140712,0.4385972004383805,0.3963530913236948
7898,a_946,picture,0.10759829032414948,0.05936021618304687,1.207172765581811,1.501552314674028
7899,a_757,chair,0.5751552463971843,0.9206544638604632,0.8269168306784289,0.7554862960914082
7900,a_818,picture,0.02350271114031939,1.202260692922026,0.7779853978258804,0.025127418256992953
7901,a_1022,chest of drawers,0.1680114420607693,0.517918949527382,0.736506480796363,0.44045392608219036
7902,a_1038,chest of drawers,0.17389402729862988,0.5408306397797453,0.7059948642493125,0.45543021084568214
7903,a_1070,lighting,0.05574489366915605,0.3115274886935426,0.5744675946654587,0.31148933517543836
7904,a_1099,lighting,0.042310913387920535,0.28417038168500286,0.5240201316627274,0.28413557865735506
7905,a_1199,stool,0.12339113717501628,0.5294745862483978,0.43964168784455326,0.5300782448568784
7906,a_1243,picture,0.04435629078060445,0.9774830126270256,1.1346986246450574,0.03999129564712448
7907,a_534,picture,0.13429716466937738,1.1333225184545044,1.0375931106079546,0.1142052966660299
7908,a_829,chair,0.15876384906236427,0.453522056341171,0.837283849716188,0.41810031235218176
7909,a_869,picture,0.014372963486370472,0.4327534784192085,1.3075774703020373,0.025400269577096967
7910,a_895,picture,0.015257767290720104,0.46370462962754033,1.2954218826710533,0.025400269577097852
7911,a_975,chest of drawers,0.5527160603730314,1.266593218853173,0.9195062375271604,0.4745808894440745
7912,a_1161,stool,0.08880785784603201,0.44081838428973985,0.4451259307530214,0.45259400938146144
7913,a_1187,stool,0.08880785784603197,0.4408183842897416,0.4451259307530204,0.45259400938146044
7914,a_1237,curtain,0.044350290231472814,0.44173810944059294,2.5485048291931265,0.039395456493235066
7915,a_532,bed,3.87287137011843,1.741797327995302,1.0174641814082865,2.185326457023621
7916,a_793,chest of drawers,0.38407030455577507,1.19991850852966,0.8000999335289021,0.40005043148994435
7917,a_855,stool,0.07881064499096954,0.3895173859786532,0.46847883697854226,0.43188493761829966
7918,a_933,curtain,0.038070901877215714,0.7625415027141568,0.3572869165320547,0.13973737031015515
7919,a_966,curtain,0.05839203780305468,1.1695638941385615,0.3572869165320541,0.13973737031015437
7920,a_1062,chest of drawers,0.5571043643443978,1.3272465515801124,0.7861869406060018,0.5338990273059779
7921,a_1150,plant,1.0121841071184066,0.9373360276222233,1.2213182086577954,0.8841691790207276
7922,a_1190,picture,0.017612544362404413,0.8197083242782388,0.5042904452326564,0.04260710386628298
7923,a_844,lighting,0.08624240370868712,0.37719419598579307,0.6061649393519558,0.37719422759039867
7924,a_878,picture,0.000439150627091057,0.18355778612041182,0.22591729417844952,0.010589884375898244
7925,a_1128,picture,0.0026705367685623486,0.2834913843644885,0.3543641171628684,0.026583304027016485
7926,a_1170,plant,0.1768914894077268,0.48553080120028924,0.7501065785339116,0.4856989654153091
7927,a_1082,chair,0.5684720908252875,0.8813906295526431,0.7295390634824369,0.8840812245918329
7928,a_1290,table,0.05999952750919559,0.40004988014698045,0.37490347006178276,0.4000499546527873
7929,a_1390,picture,0.013788807097088516,0.6289815586545657,0.9186154601306704,0.02386464801861221
7930,a_1528,mirror,0.02811516749736988,0.8520539180044405,0.9601504704907724,0.03436642038819572
7931,a_858,mirror,0.04617223134159001,0.5270289706671458,1.574046596519787,0.05565815288544589
7932,a_883,mirror,0.05297466995432903,0.5956628999140066,1.5859089560369113,0.056077604902333295
7933,a_1099,table,0.40348910094482027,1.1049070358276367,0.8077029589159697,0.4521207039203654
7934,a_1137,table,0.2994869240495556,1.5025945901870728,0.4592895443595748,0.433959785163875
7935,a_1100,lighting,0.0073288712802686146,1.2621968894418891,0.025400002002716138,0.22860000610351605
7936,a_1497,lighting,0.008578675813196537,1.477441411216901,0.025400002002716138,0.22860000610351516
7937,a_1545,curtain,0.012857506602646434,0.23623416947309886,1.3815541240322606,0.039395456493234164
7938,a_500,bathtub,1.0720400535853332,1.8199999160000009,0.6200000300000001,0.9500532180000005
7939,a_799,chest of drawers,0.46999594343440293,1.350643277168274,0.8895940136718159,0.3911664480952757
7940,a_881,lighting,0.049845594569443645,0.3036883920431137,0.5409327307096738,0.30342777197881343
7941,a_501,picture,0.18437302186983726,1.73218078272287,2.0111508402220735,0.05292483502870794
7942,a_697,picture,0.19116009986773785,1.8090523460969021,1.9965794746650996,0.052924835028708164
7943,a_719,picture,0.1394465840348169,2.3385463185409074,1.1738104983945072,0.05080002363372318
7944,a_793,picture,0.07626103401465001,1.5452400424766792,1.1808944597272768,0.041792240142823046
7945,a_979,chair,0.07249701989555425,0.5123873621924988,0.2765757317990375,0.5115730704767818
7946,a_1070,chair,0.28718642473372674,1.1925947644347512,0.4809201301376864,0.5007235903855367
7947,a_1196,chair,0.24748642115145564,0.4508637487888346,0.8566873967647548,0.6407427191734315
7948,a_1254,chair,0.2474864211514555,0.45086374878883423,0.8566873967647565,0.6407427191734305
7949,a_1315,chair,0.2474864211514565,0.45086374878883456,0.8566873967647556,0.6407427191734333
7950,a_1443,chair,0.4016975162639392,0.6943822534398211,0.7812587726203328,0.7404668605982271
7951,a_753,picture,0.007017919707252546,0.5080118206751028,0.6003856881846825,0.023009344485394934
7952,a_776,picture,0.009337738613255707,0.5587509274482727,0.6603508943041041,0.025307467361892932
7953,a_799,picture,0.0068462692504100645,0.5038357862036484,0.5954503082821141,0.022820199643039274
7954,a_883,picture,0.11184724997750205,0.7127652379378766,0.8861310411468698,0.17708462233542116
7955,a_1129,lighting,0.15101994924770798,0.462608184814453,0.7053360748291013,0.4628336334228518
7956,a_1193,lighting,0.024412513047146867,0.35432638131957894,0.1944489310691342,0.35432634100762694
7957,a_1290,bathtub,0.6423897178172543,1.5214942646000011,0.5117449760000004,0.8250393710000001
7958,a_1333,lighting,0.05193266856601571,0.45570053580150294,0.2500815258074538,0.45570048395614826
7959,a_1442,picture,0.013089149783456653,0.929936140389767,0.7868697190614276,0.017887740199406643
7960,a_3114,picture,0.01341913325815659,0.8846018910408002,0.7964430577176993,0.01904679340588622
7961,a_3186,table,0.21320226931621292,0.5421018378328929,0.7253212761053263,0.5422262347557915
7962,a_3270,chair,0.33845143325133553,0.5069406628608703,1.028162141750725,0.6493481695651989
7963,a_3342,curtain,0.46056770105765377,1.6034099125964454,1.8780270385742193,0.15294915199279793
7964,a_3434,chair,0.6748429629149133,0.7848566472530347,1.0121160340316457,0.849536568002182
7965,a_3772,lighting,0.15101994924770906,0.462608184814453,0.7053360748291038,0.4628336334228535
7966,a_3894,picture,0.02212595164095933,0.45719999074936,0.9144000327783088,0.05292483502870837
7967,a_2930,table,0.13562195302260216,0.9594906697682042,0.35344314715860903,0.39991682199531375
7968,a_3154,chest of drawers,0.22463730232162207,0.7365512084960937,0.7082935333251947,0.4305916976928703
7969,a_3218,chest of drawers,0.2246373023216238,0.7365512084960955,0.7082935333251954,0.43059169769287214
7970,a_3310,curtain,0.3224852263006702,0.7712740581936153,2.7214316234268003,0.15363977849483312
7971,a_3338,curtain,0.2763987244547197,0.6403929018860063,2.809220652648434,0.15363977849483493
7972,a_3460,cabinet,0.44953602145380356,0.8997430801391618,1.3947597539955041,0.35821731567382936
7973,a_3488,cabinet,0.4799224962428729,1.286023055431838,0.8705480226691571,0.42867644442125236
7974,a_667,chair,0.3335948759469837,0.6072156131267552,0.9131535393316881,0.601634364473268
7975,a_698,chair,0.3335948759469836,0.6072156131267549,0.9131535393316882,0.6016343644732681
7976,a_729,chair,0.33359487594698306,0.6072156131267543,0.913153539331689,0.6016343644732671
7977,a_794,chair,0.33359487594698317,0.6072156131267548,0.9131535393316883,0.6016343644732673
7978,a_870,table,1.4677745238647022,1.0976095199584963,0.7619077380549505,1.755129217142126
7979,a_369,plant,5.181922004471834,1.5092202425003038,2.2850907817482953,1.502570271492003
7980,a_393,plant,5.181922004471834,1.5092202425003038,2.2850907817482944,1.5025702714920035
7981,a_416,plant,5.181922004471845,1.5092202425003056,2.2850907817482953,1.5025702714920046
7982,a_476,picture,0.06514909053501733,0.6880595147325838,0.6880596249743463,0.13761199096371385
7983,a_505,picture,0.11429663044377317,1.0977912116423318,0.8535807052450534,0.12197451164783
7984,a_528,picture,0.08511528702907356,0.9950489902205596,0.7736941321976708,0.11055892355545888
7985,a_712,tv_monitor,1.0566842078840548,1.2551052639412612,1.30851399857706,0.6434083500656337
7986,a_752,table,0.1743579461638271,1.203792920192328,0.5086787779910524,0.28473859682689795
7987,a_962,cabinet,2.356499209506644,2.1035541888409086,2.190750712500104,0.5113527932485046
7988,a_1008,picture,0.012585270530845957,0.6095999479293823,0.4064000193362274,0.050800023633721825
7989,a_1044,lighting,0.12104948648530811,0.3676875829696659,0.8953750030569414,0.3676876323375491
7990,a_1086,table,0.12240221382409511,0.9013627859922135,0.3436808421404177,0.39512483293110057
7991,a_1492,refrigerator,1.1194003418400005,0.762,1.7526000000000002,0.8382000000000004
7992,a_2054,oven,0.48907563067704746,0.7621623060000008,0.9271000000000008,0.6921527940000007
7993,a_2094,cabinet,0.8862145000889116,1.523747503757477,0.9715552225541789,0.5986298295392345
7994,a_2170,cabinet,0.6005537783413626,1.6458375609410119,0.8168428770429498,0.4467107541820278
7995,a_2370,microwave,0.04146457905047737,0.48000005600000084,0.26002767400000015,0.3322128305862521
7996,a_2509,cabinet,0.4595561208093967,0.6324286758899692,2.0594447769051354,0.352839217364154
7997,a_2555,table,1.1054628457356446,0.9800847186511038,0.6382962857314401,1.767088154367361
7998,a_2670,towel,0.006681130165519759,0.2724688808335257,0.34147373607890913,0.07180847751521781
7999,a_2782,sofa,2.256025986886258,2.362221360206604,0.9903165909411865,0.9643827882558085
8000,a_2840,shelving,0.06730835416352297,0.3980719839338704,0.7081765497245075,0.2387623343886788
8001,a_2876,table,0.4411369080698742,0.8122672438621525,0.44969003275036784,1.2077059149742118
8002,a_2980,lighting,0.7322071795188401,1.3074036019058748,0.41586173370570756,1.3467139104725103
8003,a_3072,lighting,0.04846638875806868,0.25399096310138725,0.751753432684188,0.2538323536747306
8004,a_372,shelving,2.0953753733987104,1.8515825742723744,2.243836875876614,0.5043447094646234
8005,a_619,table,0.9552480946158359,1.928282539409837,0.7691785230021324,0.6440481869510014
8006,a_679,chair,0.17026010483831422,0.44516699026567474,0.744645704827503,0.5136180224000298
8007,a_712,chair,0.2714705690697058,0.5200673294067395,0.8699340057373084,0.6000354003906265
8008,a_762,shelving,0.6337531985854512,1.1948671340942387,1.53386336031754,0.34579115092119084
8009,a_839,shelving,0.6007440493065747,1.1948671340942398,1.453971811450989,0.34579115092119117
8010,a_889,picture,0.007266626791337865,0.4248259647721096,0.4115986377853582,0.04155735273786626
8011,a_909,picture,0.007976435679695245,0.45269327035436846,0.4239913089925386,0.04155735273786628
8012,a_1051,plant,0.24300612711251784,0.5524912287416597,0.8828602219879046,0.4981955988457011
8013,a_1149,plant,0.19270988537025682,0.5113924484482543,0.8171859154909329,0.4611357680376446
8014,a_1229,picture,0.0037643370141297633,1.2287610529967292,1.5365208034675135,0.0019938047023922443
8015,a_1305,chair,0.31329286162670683,0.652396814978435,0.796595028554724,0.6028386321693384
8016,a_572,chest of drawers,1.2408158493776584,1.2446000576019287,2.187723052027938,0.4557064467874392
8017,a_799,towel,0.03269963746148505,0.24380801279912323,0.36735199978673627,0.365100606680736
8018,a_898,curtain,0.357004711053242,1.2802514960976907,1.8499205371248661,0.15073898315429668
8019,a_956,cabinet,0.1501622363690609,0.674197492612683,1.111468536816066,0.20039017350247157
8020,a_1043,toilet,0.1875285803692182,0.48066941678060543,0.6473940423037438,0.6026321219230689
8021,a_1142,lighting,0.033766875190194084,0.6076080703735353,0.33999295234680194,0.1634547042846668
8022,a_760,stool,0.027069568504720858,0.38109415769577026,0.25403651429983654,0.2796101272105309
8023,a_827,cabinet,0.9877048145587876,1.1645023141595519,1.472460604601631,0.5760273848603957
8024,a_1129,table,0.17236827616695033,0.5656104866522357,0.6932474639858809,0.43959383785117084
8025,a_1162,picture,0.00805884127276757,0.33555687303795995,0.4202322536640038,0.057150111361128235
8026,a_524,chest of drawers,0.14102007517915718,0.5969017982482937,0.5905562400817873,0.40005231857299856
8027,a_568,lighting,0.01895178337010052,0.15225702524185092,0.43072002614642224,0.28898658208283673
8028,a_616,chest of drawers,0.14102007517915635,0.5969017982482901,0.5905562400817873,0.40005231857299856
8029,a_653,lighting,0.018951783370100565,0.15225702524185206,0.43072002614642246,0.2889865820828352
8030,a_709,cushion,0.031530107407330414,0.6761480612456842,0.40568884468078636,0.11494513034820567
8031,a_741,cushion,0.031863140769118274,0.4572121429443378,0.4572673988342286,0.15240548133850115
8032,a_769,cushion,0.025928423972685903,0.5386597854046796,0.3298772443594564,0.14591811400928645
8033,a_793,cushion,0.013513082114050244,0.34351025014600933,0.3435517647139204,0.11450449386814475
8034,a_815,cushion,0.019480408694730156,0.4896907140042529,0.2998884039631422,0.13265283091753316
8035,a_839,cushion,0.013513082114050296,0.34351025014600933,0.3435517647139204,0.1145044938681452
8036,a_863,cushion,0.007627782568057308,0.2838927687157081,0.28392707827596775,0.09463181311416925
8037,a_909,curtain,0.05234034946648412,0.5213207602500918,2.5485048291931247,0.039395456493236836
8038,a_937,curtain,0.02954476276373507,0.4308436035124723,2.106202338176137,0.032558228506808014
8039,a_971,picture,0.02555843079682586,0.6604005098342898,1.0160007421399397,0.03809191100526555
8040,a_1011,chair,0.5465660193210291,0.6819991171360035,1.109204556247253,0.7225155031650098
8041,a_609,picture,0.1170510470929488,1.1601203253075236,1.1601203909142492,0.08696994734216901
8042,a_639,picture,0.005957691485541512,0.4299361250994912,0.42993614941309033,0.032230727576028066
8043,a_738,picture,0.004835986839410618,0.40105718830382936,0.40105721098427427,0.030065780063577754
8044,a_777,picture,0.005453770449737505,0.41745553095841015,0.4174555545662093,0.031295103407076745
8045,a_812,picture,0.005600962312982347,0.42117781268369675,0.4211778365019976,0.03157414915653777
8046,a_856,picture,0.015568197203288713,0.3587829789457522,1.2094097878065355,0.03587839556186001
8047,a_1063,picture,0.016945540418854325,0.4138268469541589,1.2255687258011845,0.03341173987795011
8048,a_658,picture,0.0592665365500993,0.5375314301524563,0.8014881950177165,0.1375651909304452
8049,a_1125,table,0.05833452465282918,0.29237233024443965,0.7029660023369222,0.28382789252574403
8050,a_1221,table,0.7471619190665073,1.4499969044802283,0.7245291318685857,0.7112000877562262
8051,a_772,picture,0.0032633962856205563,0.25915578786635907,0.38872903394371633,0.032393801992077496
8052,a_807,tv_monitor,0.006987043354760444,0.5432001592410366,0.3979027910409962,0.032326342054660534
8053,a_855,tv_monitor,0.01501056882848608,0.5822358117821564,0.8731227177680968,0.029527246369521056
8054,a_878,tv_monitor,0.01636409924356876,0.599235083845268,0.8986148814644382,0.030389339844628396
8055,a_958,chair,0.08809660117699979,0.3472314140321306,0.7146599488847878,0.3550100931643214
8056,a_1014,chair,0.11176114048026585,0.37589184124834335,0.7736478705463326,0.3843125713531621
8057,a_1100,picture,0.0008743130678339023,0.25081374735777384,0.36630865049366906,0.009516307301164388
8058,a_1123,tv_monitor,0.003159061155565028,0.5215138614284106,0.4329100368698284,0.013992474443942117
8059,a_1441,table,0.12742580423288918,0.4572000652551652,0.6095999745353935,0.45719993435663564
8060,a_767,chair,1.0539914461242867,0.6673834552764714,0.8446615122312959,1.8697302074401148
8061,a_1004,chair,0.5265205349539803,0.7339091113403571,0.8446615122312929,0.8493571143338468
8062,a_1031,chair,0.5265205349539829,0.7339091113403581,0.844661512231294,0.8493571143338485
8063,a_1091,picture,0.2667148070937438,2.1186413605264143,1.3137190168890882,0.09582684592021229
8064,a_1235,chair,0.16350967947581782,0.3934498041725016,0.8092274713278197,0.513550925364472
8065,a_1294,chair,0.15392173512756785,0.3856039682399004,0.793090556517187,0.5033101366775431
8066,a_1388,seating,0.40382929826994524,2.065711238715017,0.45237404846965157,0.43214603171794536
8067,a_1507,mirror,0.20267196002117785,2.47796151798416,1.4763500570892838,0.05540000000000232
8068,a_1557,chair,0.30327810554401247,0.5014776289462669,0.9523863321766957,0.6350038239788994
8069,a_1575,chair,0.30327810554401174,0.5014776289462661,0.9523863321766961,0.6350038239788987
8070,a_1611,chair,0.3032781055440104,0.5014776289462639,0.9523863321766958,0.6350038239788989
8071,a_1639,chair,0.3032781055440132,0.5014776289462681,0.9523863321766967,0.6350038239788988
8072,a_1667,chair,0.3032781055440111,0.5014776289462652,0.9523863321766955,0.6350038239788987
8073,a_1697,chair,0.30327810554401147,0.5014776289462652,0.9523863321766968,0.6350038239788987
8074,a_1731,chair,0.3032781055440129,0.5014776289462671,0.9523863321766963,0.6350038239788997
8075,a_1749,chair,0.3032781055440129,0.501477628946267,0.9523863321766968,0.6350038239788995
8076,a_1797,chair,0.303278105544011,0.5014776289462667,0.9523863321766952,0.635003823978897
8077,a_963,picture,0.018492889321988094,0.6401622410009297,0.7582093934724676,0.03810005086675817
8078,a_1157,picture,0.01617205822121187,0.6368969553731915,0.6664545969293042,0.03810005086675806
8079,a_1177,picture,0.017202626900537508,0.6617811337995104,0.6822677335559181,0.0381000508667582
8080,a_1003,table,2.3776008350585633,2.434388721321248,0.730249933898449,1.3374498027725152
8081,a_1274,lighting,1.6281108184691182,1.7007263302803044,1.875907438275154,0.5103147499952138
8082,a_998,table,0.39939277153199704,0.9208708297016255,0.4194025522352657,1.0341187566899133
8083,a_742,plant,2.3608287304365105,1.0094538264294282,2.2638254198378616,1.033082704835789
8084,a_807,table,2.5003607911568153,3.0222809849863936,0.6072153336779508,1.3624642364213135
8085,a_1047,chair,0.23964369731233728,0.5148704899286366,0.8383684841373152,0.555179046554759
8086,a_1079,chair,0.18483168298770172,0.47217334806919087,0.7688443245711627,0.5091391996965148
8087,a_1139,chair,0.20221400154264038,0.48653386143649524,0.7922276841901031,0.5246239794134572
8088,a_1251,chair,0.18483168298770247,0.4721733480691911,0.7688443245711631,0.5091391996965163
8089,a_1479,table,0.8068190958778517,1.2190510630607605,0.36194336568723595,1.8285786742261854
8090,a_1631,chair,0.18483168298770472,0.4721733480691933,0.7688443245711651,0.5091391996965188
8091,a_1699,chair,0.24560099211801073,0.5191020004666193,0.8452586927329401,0.5597418366775461
8092,a_617,cabinet,0.20635374421277555,1.130288927761308,0.9892574005693694,0.18454979717006115
8093,a_657,cabinet,1.6103128335627581,1.46100151538849,2.199654001461133,0.5010778607741099
8094,a_846,cabinet,0.6297461594114752,0.8801152408123023,1.9349783558156073,0.36978549727934057
8095,a_970,lighting,0.015061920474826308,0.2944858019406835,0.17368069170993652,0.2944858617625821
8096,a_912,cabinet,0.9836788583934082,0.7874000966548917,2.3555178637105403,0.5303608665442724
8097,a_659,curtain,0.038673981234610647,1.2827422022819521,0.4557859561464399,0.06614828052035014
8098,a_689,curtain,0.038673981234610716,1.2827422022819521,0.4557859561464408,0.06614828052035014
8099,a_782,curtain,0.8820538581804639,2.296133041381836,2.136840575444395,0.17977360777445917
8100,a_1060,chest of drawers,0.2827774567359385,1.0310264397447926,0.7031456243472887,0.39005846123176713
8101,a_1093,chest of drawers,0.4628604026875396,1.2150800323486346,0.8286676025390625,0.4596897125244154
8102,a_1157,chair,0.3669985683564616,0.7020804882049559,0.7667326923451381,0.6817630899590473
8103,a_679,chair,0.3743398562614668,0.7866170704364783,0.7054245471954346,0.6746090054512024
8104,a_725,stool,0.09575048146937633,0.45254228591918966,0.4597097969055175,0.46025449752807857
8105,a_787,mirror,0.10611894540635755,1.3323727573485193,1.2343564537901521,0.06452478841157472
8106,a_833,chest of drawers,0.42622802691384465,1.398348293785963,0.8988922150910192,0.3390931584997565
8107,a_1109,lighting,0.06875013300770601,0.329567299278006,0.6328420132990693,0.3296356133667986
8108,a_1173,cushion,0.15811311946752735,0.9854154848770595,0.5894813320004255,0.2721939502451941
8109,a_1227,cushion,0.1581131194675273,0.9854154848770578,0.5894813320004264,0.2721939502451941
8110,a_1350,lighting,0.017405257859110956,0.174983374774456,0.4956952931730271,0.20066372891202117
8111,a_1411,picture,0.0073141368233831565,0.7935575559904999,0.7349645160339763,0.012540598889039242
8112,a_1433,picture,0.006907621106604895,0.7851994569995642,0.7015041427128326,0.012540598889041018
8113,a_1466,chair,0.0020008587346544374,0.3305225968360901,0.4827218909655149,0.012540598889042798
8114,a_896,plant,0.041268708857007896,0.35635662078857444,0.30404272929753073,0.38089162822568307
8115,a_1136,picture,0.07327543066230244,1.1451557234923477,1.2595916104996219,0.050800042100769716
8116,a_617,shelving,0.1929349490817004,1.2977711672038204,0.4365659488997786,0.3405359172409205
8117,a_720,cabinet,0.4694992230962833,1.2602484510795422,0.8644552358642795,0.4309592398657197
8118,a_772,lighting,0.8676717083685371,0.9857799931710716,0.886505495876799,0.992873695263293
8119,a_848,table,2.8826894320389513,1.8301868542491704,0.9161407880516816,1.71925464083753
8120,a_1092,picture,0.022448228963351333,1.009649879760764,0.5176520038431901,0.042951010508803115
8121,a_1136,cabinet,0.7156477054248473,1.2190668582916269,0.9145505561528819,0.6418950702527257
8122,a_1275,tv_monitor,0.0648694023419715,0.6489518405622157,0.5216384717058244,0.19162749141844637
8123,a_1337,chair,0.3299637193649274,0.5395230701566089,1.0032864768659424,0.6095807050102782
8124,a_1465,picture,0.035182311001619754,0.572504751472537,0.8587468595641408,0.07156161053323196
8125,a_1531,cabinet,0.40935947938883693,0.8156578815573797,1.1895015715956512,0.42192163404420174
8126,a_1575,cabinet,0.7919979033046095,0.899921715259552,2.199900900194961,0.4000517576932916
8127,a_1617,chair,0.13907101275830397,0.44652651849165714,0.6622686995550762,0.47027850788316894
8128,a_1823,chair,0.17944589263965818,0.4050131962232745,0.8718341232455791,0.508195114078337
8129,a_1859,chair,0.1604563850070484,0.3901907780406166,0.8399272864285062,0.4895965089723904
8130,a_1889,chair,0.15275324454951683,0.3838440511031318,0.8262652794454817,0.48163287803370913
8131,a_1965,table,1.1307840605204504,2.4704243837391924,0.6064019714013777,0.7548271423246419
8132,a_2067,chair,0.10324756180075366,0.3368614144258439,0.7251301405481091,0.42268085714016496
8133,a_2111,chair,0.09438108754553143,0.32692865827944206,0.7037488230328706,0.41021761349772656
8134,a_2151,shelving,0.4893657837595915,0.5104265652667521,1.8821029090916626,0.5093976829183527
8135,a_2197,picture,0.012585270530846319,0.6095999479293832,0.40640001933622755,0.05080002363372319
8136,a_2245,chair,0.38855602060504946,0.6929999291896829,0.8188302530907101,0.6847413778305071
8137,a_2303,chair,0.3885560206050486,0.6929999291896829,0.81883025309071,0.6847413778305058
8138,a_2332,chair,0.33284513572543206,0.5972861647605896,0.8858688458961621,0.6290574797028974
8139,a_2370,chair,0.3885560206050467,0.692999929189681,0.8188302530907089,0.6847413778305053
8140,a_2406,chair,0.21732049180686272,0.43009977042675085,0.9000897321144965,0.5613654255867006
8141,a_2478,picture,0.012585270530846791,0.609599947929384,0.4064000193362278,0.050800023633725
8142,a_1176,sink,0.07459920183942499,0.5974810719490051,0.2689880638094594,0.4641699492931365
8143,a_1237,picture,0.05041222619510642,0.6454306716078829,0.9681344318698336,0.08067716159386369
8144,a_663,shelving,0.5663417445342029,0.7822858818855354,2.325561799510355,0.311304355371183
8145,a_834,shelving,0.8167967831864434,0.9906000792980243,1.8030496834464491,0.45730712333263185
8146,a_884,cabinet,0.6930157516788373,0.8600572943687452,1.9703177876178906,0.4089586930561264
8147,a_652,curtain,0.16855554480702659,0.7350681905921662,2.508957498371517,0.09139493109367437
8148,a_902,curtain,0.18219201205958313,0.9310581684112609,2.141067738851928,0.09139493109367619
8149,a_928,chest of drawers,0.15348178392140316,0.8781354999831097,0.59698464116762,0.29277375699665237
8150,a_685,lighting,0.09144954698919992,0.3444073670141953,0.7483741450369986,0.35480550607722317
8151,a_765,chair,0.30519963750836293,0.7253081184997782,0.6677783369997021,0.6301285375424895
8152,a_835,stool,0.09556935514701378,0.45719999074936113,0.45720001392382353,0.4571999852757813
8153,a_897,chest of drawers,0.5569288193329204,1.369450454711915,0.8909273568603515,0.4564687728624025
8154,a_935,lighting,0.12124586685378494,0.4308169174194349,0.7281461715698239,0.38650545120239055
8155,a_970,picture,0.009611855297576645,0.6606058693887641,0.6606060862706773,0.02202531992729106
8156,a_1017,picture,0.014654223314415885,0.7603162777442665,0.7603165273618604,0.025349773653598355
8157,a_1065,curtain,0.029371996393375052,1.086428133540066,0.4798394537294177,0.056342551311702835
8158,a_1090,curtain,0.032421733744859946,1.1227987649220823,0.495903161355687,0.05822874525460261
8159,a_1142,cushion,0.028079739506753024,0.4256554537925547,0.43674087048249177,0.15104662887703665
8160,a_1175,cushion,0.028079739506753024,0.4256554537925565,0.43674087048249,0.15104662887703665
8161,a_1200,cushion,0.028079739506753083,0.4256554537925565,0.4367408704824909,0.15104662887703665
8162,a_1242,cushion,0.02879053617000626,0.5556543550186748,0.3467149323411967,0.14944193562360839
8163,a_1320,lighting,0.0026299623134338414,0.19906163505943297,0.06628338005245826,0.1993229524759772
8164,a_1045,sofa,0.9239029156409927,1.8323750594505506,0.6982133216899697,0.7221440461098751
8165,a_1348,sofa,0.6328886204932761,1.2552069096971785,0.6982133216899699,0.7221440461098753
8166,a_463,table,0.36904817198616624,1.210081589221956,0.46212764084339153,0.6599430501461042
8167,a_508,sofa,4.557800446882606,2.9952960205078174,0.7019403362274175,2.167780761718756
8168,a_546,cushion,0.028079739506753822,0.4256554537925572,0.43674087048249133,0.15104662887704023
8169,a_571,cushion,0.028079739506753656,0.42565545379255465,0.4367408704824913,0.15104662887704026
8170,a_606,cushion,0.028079739506753222,0.425655453792558,0.4367408704824914,0.1510466288770367
8171,a_665,cushion,0.028079739506753812,0.4256554537925572,0.4367408704824911,0.15104662887704023
8172,a_693,cushion,0.08843110863902584,0.6604000329971313,0.5079999715089801,0.2635932564735395
8173,a_743,table,0.17120614578100132,0.5772715536030866,0.5137603272636879,0.57726952162656
8174,a_781,lighting,0.07534335713056632,0.3597208087921145,0.5822556797027587,0.3597209011077887
8175,a_614,picture,0.08573724385211531,1.3842998743057284,0.8128000373478975,0.07620011451665401
8176,a_661,plant,0.28622277546955893,0.5689582723200601,0.8674240996986821,0.5799523178782229
8177,a_666,cushion,0.015905112190145548,0.37277860203353436,0.28675274038488086,0.1487915214172937
8178,a_767,tv_monitor,0.07806552618058096,1.2426920251257387,0.789396081723346,0.07957942807707144
8179,a_1201,refrigerator,1.342726503556564,1.107032298532178,1.862633928709141,0.6511780604941052
8180,a_626,plant,0.0554810660376609,0.2403553450225776,0.9853056584945348,0.234271811588182
8181,a_683,toilet,0.06120469523841973,0.35124410319999955,0.32089999320000023,0.5430077023999997
8182,a_723,shelving,0.6662027288456253,1.1972887189380628,1.528588060693183,0.364013133887612
8183,a_1069,stool,0.0936738591148081,0.40485647320747375,0.5715000033378603,0.40485647320747387
8184,a_1621,chair,0.20229616614279616,0.419097736477852,0.8636358380317698,0.5589097440242776
8185,a_1655,chair,0.2022961661427961,0.41909773647785353,0.863635838031768,0.5589097440242765
8186,a_1012,cushion,0.03739893810809729,0.4957071161088302,0.3813131257992821,0.1978574295328701
8187,a_1079,table,0.4523762744043101,1.2192573547363281,0.45647891998291024,0.8128000259399414
8188,a_1135,table,0.5730740542158319,0.8691573143005371,0.7585812277577082,0.8691810832619673
8189,a_1177,chair,0.20229616614279636,0.41909773647785376,0.8636358380317681,0.5589097440242768
8190,a_1216,chair,0.3247695790245162,0.49073218825065007,1.0112531463681826,0.6544416202881063
8191,a_1271,lighting,0.04012088096830343,0.2729779648204359,0.43812484320919476,0.3354632801365315
8192,a_1311,lighting,0.050331838390248455,0.2944094205632891,0.4725219535886318,0.361800447850147
8193,a_1337,lighting,0.04185317667704427,0.2768515208589548,0.4443418326762911,0.34022350250586797
8194,a_1083,plant,1.5271625711142571,1.2707826379263227,0.9478106356540641,1.2679216603542294
8195,a_1076,plant,0.4787726708010826,0.8632818950103106,0.6438770386362513,0.8613383445821639
8196,a_1137,plant,0.7748241621468891,1.013547018841575,0.7559519744156348,1.0112651688991636
8197,a_668,table,2.950595633710872,1.465919230104035,0.7618736624717729,2.6419019344944843
8198,a_883,plant,1.4129846783244828,1.092471047567878,2.0253087887265115,0.6386108149305655
8199,a_1160,chair,0.36871975281116254,0.5149006826998547,1.1083786638218707,0.6460777417223013
8200,a_1214,chair,0.23945621848417598,0.44589579105377225,0.9598382711410547,0.5594930350780499
8201,a_1272,chair,0.2394562184841768,0.4458957910537721,0.9598382711410541,0.5594930350780524
8202,a_1354,table,0.9770135714835663,1.199515461921692,0.676886417509225,1.2033139359240972
8203,a_1400,chair,0.33811448841748526,0.6892499875354617,0.7002021151072202,0.7005894542309274
8204,a_1438,chair,0.3429450582091155,0.6925168681675427,0.7035209062131333,0.7039100812319489
8205,a_1476,chair,0.41366716309728924,0.7371782660484332,0.7488919701599939,0.7493062436293476
8206,a_1504,chair,0.41366716309728774,0.7371782660484306,0.7488919701599945,0.7493062436293468
8207,a_1601,picture,0.28649771981605776,1.1518025373970155,1.7276831489758346,0.14397233277171442
8208,a_1711,table,0.16752077324583087,0.5444793748897592,0.5648033947269313,0.5447408416162841
8209,a_940,chair,0.20229616614279564,0.4190977364778513,0.8636358380317678,0.5589097440242783
8210,a_854,picture,0.0016243811186229383,0.3080728173892204,0.20538190557465003,0.025672748919086885
8211,a_901,picture,0.0035862498279429834,0.26743473957804653,0.40114731303154316,0.03342864950468183
8212,a_942,picture,0.002805471921691073,0.24641829585204347,0.36962302436408434,0.030801648494042752
8213,a_998,picture,0.0015278370230736302,0.21609834345629322,0.29127641716859043,0.024272821834262708
8214,a_1047,picture,0.0032450468947845153,0.2976610076115146,0.36169461486178184,0.03014095349803369
8215,a_1312,table,0.4099341394945419,1.1620535852034433,0.8029604107342916,0.4393329735079341
8216,a_1158,counter,4.619348127286225,4.622116712062871,0.846582397970365,1.180512394369518
8217,a_1794,counter,0.4890756306770476,0.762162306000004,0.9271000000000008,0.6921527939999982
8218,a_3027,cabinet,1.1559026296468957,0.7620000000000005,2.286000203200002,0.6635750000000015
8219,a_3099,mirror,0.031187743556614488,0.7769687762009775,0.7569679286721772,0.05302771440574538
8220,a_3121,picture,0.007010214161130374,0.32295071233180295,0.42729812499194086,0.050800039724602
8221,a_3151,picture,0.0066197183245551685,0.31407236727532606,0.414902192984541,0.050800039724601107
8222,a_3169,picture,0.006619555141096668,0.30330034668635275,0.42962727570778925,0.05080003972460113
8223,a_3186,picture,0.012452638224986446,0.4778058809430199,0.5130336226694988,0.05080003972460111
8224,a_3219,picture,0.0036838133308203886,0.4522753373129049,0.30217001884389166,0.026955248335874583
8225,a_3241,picture,0.005915328542996868,0.28005367450670704,0.4157895246492056,0.050800039724601107
8226,a_3291,table,2.057365314273181,2.627370652338387,0.7621627744632409,1.0274065637680485
8227,a_3375,stool,0.2073548448353453,0.4422430762508487,0.8925125319035714,0.5253380067422864
8228,a_3507,seating,0.5322808270377851,1.3019825495876296,0.6803907658923383,0.6008654722662444
8229,a_3549,chair,0.20814666767662401,0.44280529022216975,0.8936471636071766,0.5260058574852753
8230,a_3577,chair,0.23681625785481367,0.46226763147009975,0.9329250729669315,0.5491250607171306
8231,a_3659,chair,0.20814666767662382,0.4428052902221679,0.8936471636071766,0.5260058574852771
8232,a_3705,chair,0.38071513144393787,0.541530629780966,1.0928896334263853,0.6432811205339527
8233,a_3739,chair,0.20814666767662335,0.44280529022216797,0.8936471636071774,0.5260058574852753
8234,a_3775,chair,0.20814666767662166,0.4428052902221644,0.8936471636071774,0.5260058574852752
8235,a_3809,chair,0.2081466676766225,0.4428052902221662,0.8936471636071774,0.5260058574852752
8236,a_3890,chair,0.535286061191278,0.8094354896785951,0.816194120067514,0.810233565433851
8237,a_3185,plant,2.2005031657455563,1.1117584068948576,1.7959540464714703,1.1020882076019414
8238,a_665,picture,0.034581251988183966,0.7459038651371747,0.7613790498651587,0.06089153642149016
8239,a_1065,table,0.4877140930506598,1.5585683421757126,0.419927121686625,0.7451874454061832
8240,a_748,shelving,0.6493865046089565,0.9267480373382568,2.1232504844665527,0.3300200700759892
8241,a_915,sink,0.27608925427200054,0.6096000000000004,0.9906000000000001,0.4572000000000005
8242,a_968,toilet,0.06120469523841992,0.35124410320000027,0.3208999932000004,0.5430077024
8243,a_1002,picture,0.009212540719917367,0.3662667103397863,0.5493934966621314,0.045782389769180434
8244,a_1025,picture,0.00406618317649975,0.2788688168071398,0.4182982238095661,0.034857879531804574
8245,a_1048,picture,0.003182972002439046,0.25700914717021767,0.3855091113986506,0.03212547746715953
8246,a_1071,picture,0.0011779508243828255,0.18452138021966605,0.27677876101204957,0.023064694419339497
8247,a_1098,picture,0.0008227742818365985,0.16371854526416896,0.2455748816693609,0.020464393951538176
8248,a_1138,mirror,0.029853777548076717,0.689317002008111,0.861651930923617,0.05026300346737716
8249,a_1165,picture,0.012585665961872192,0.40640874207019806,0.6096058243264011,0.050800039724601564
8250,a_1195,picture,0.020647538973751555,0.6095958352088928,0.7619998157024384,0.04444996640086174
8251,a_1218,picture,0.01658637528765923,0.4455756714245619,0.6683555159146706,0.055695804409575486
8252,a_1245,picture,0.012585665961871953,0.40640874207019806,0.6096058243264002,0.050800039724600676
8253,a_1268,picture,0.012585665961872081,0.40640874207019806,0.6096058243264011,0.05080003972460112
8254,a_1291,picture,0.012585665961871965,0.40640874207019784,0.6096058243264011,0.050800039724600676
8255,a_1314,picture,0.012585665961871972,0.40640874207019806,0.6096058243264011,0.050800039724600676
8256,a_1337,picture,0.012585665961872064,0.40640874207019806,0.6096058243264002,0.05080003972460112
8257,a_1360,picture,0.002050636867640861,0.22197320941529758,0.33295583312185995,0.027746076028420205
8258,a_1383,picture,0.0031126174805824326,0.25510142917601314,0.3826475686215066,0.03188701766091828
8259,a_1410,picture,0.012585665961871861,0.40640874207019806,0.6096058243264011,0.05080003972460023
8260,a_1437,picture,0.08997285222496389,0.8061906622942546,1.1074775987143386,0.10077174388900555
8261,a_1648,picture,0.012585665961871963,0.40640874207019806,0.6096058243264006,0.050800039724600676
8262,a_1686,picture,0.012585270530845984,0.6095999479293823,0.4064000193362265,0.05080002363372205
8263,a_1723,picture,0.012585665961872019,0.40640874207019806,0.6096058243264006,0.0508000397246009
8264,a_1756,picture,0.012585665961872201,0.40640874207019806,0.6096058243264015,0.050800039724601564
8265,a_1910,lighting,0.10068524391175261,0.4065454304218292,0.6092305335893107,0.4065136015415194
8266,a_701,chair,0.48942715673621434,0.8237977325916293,0.8746818709452842,0.6792307606371715
8267,a_731,chair,0.48942715673621146,0.823797732591629,0.8746818709452839,0.6792307606371678
8268,a_779,counter,3.307634902224892,3.823821064549284,0.7500620965122707,1.1532481993892787
8269,a_1183,sofa,0.8178088565506021,1.4224003553390583,0.8120098288092591,0.7080577346278328
8270,a_1284,sofa,2.439563966236735,2.336553192138681,0.9904998779296877,1.0541007232666042
8271,a_668,picture,0.6188962527153269,1.181756355546308,1.7726370108189369,0.2954405436617386
8272,a_769,table,3.023317469643472,2.517279139316627,0.8001004709481402,1.501093867403586
8273,a_987,shelving,2.5692575987655384,2.0093540898436872,2.503798634607078,0.5106834412409277
8274,a_1025,plant,0.19524896185690244,0.9180260892640706,0.4550375852247787,0.4673975588919988
8275,a_1065,counter,0.6680350860931782,1.524000048637391,0.8700873438652815,0.5037922013758873
8276,a_1335,oven,0.3401996199033975,0.5046147987440004,0.958999925024,0.7029999076880014
8277,a_1500,sofa,1.4094472301759753,2.1502529144287075,0.8396879959106428,0.780622978210449
8278,a_1542,chair,0.3012670817687233,0.6601420938968663,0.8204203536751531,0.5562599957205621
8279,a_1583,chair,0.3012670817687219,0.660142093896866,0.8204203536751533,0.5562599957205596
8280,a_1610,chair,0.30126708176872163,0.6601420938968631,0.8204203536751522,0.5562599957205623
8281,a_1637,chair,0.30126708176872347,0.660142093896866,0.8204203536751529,0.5562599957205628
8282,a_1675,sofa,2.4395639662367126,2.3365531921386715,0.990499877929687,1.0541007232665993
8283,a_1729,table,0.29087952957907287,0.8855905714484947,0.5562199434145448,0.5905186503785385
8284,a_1769,chair,0.2022961661427943,0.41909773647784904,0.8636358380317676,0.5589097440242777
8285,a_1797,chair,0.20229616614279505,0.41909773647785037,0.8636358380317691,0.5589097440242771
8286,a_1830,sofa,2.4395639662367263,2.336553192138673,0.9904998779296875,1.0541007232666042
8287,a_1864,plant,2.1897078986469585,0.9630814585743427,2.3244962578343964,0.9781248931143026
8288,a_1910,curtain,1.3112855207800347,3.197941944341353,2.705501146607014,0.15155803579965282
8289,a_2000,sink,0.07459920183942519,0.597481071949005,0.26898806380945955,0.46416994929313743
8290,a_2048,table,1.0539563120760653,1.1956863403320328,0.737237576246897,1.1956329598126798
8291,a_696,bed,1.5050067666964269,1.2288895239865003,0.7746523291958455,1.5809523467149158
8292,a_776,chair,0.3377714276888115,0.731031566858292,0.6529797115754028,0.7075988054275506
8293,a_820,stool,0.121456781425011,0.598057275523735,0.48875444355848563,0.41551649732455886
8294,a_1032,picture,0.02585283221276423,0.7199945657750757,0.7068297767270098,0.05080004210076973
8295,a_1078,cabinet,0.8266152768007614,1.8287999629974374,0.8088738877377342,0.5588000127792052
8296,a_1153,mirror,0.03907967754208549,1.053517601024822,2.456341670741564,0.015101510882231219
8297,a_1212,bed,3.5200565685344842,1.5240076184272813,1.136670111333821,2.032020403474072
8298,a_1260,stool,0.3598306990766965,1.2465274429321287,0.5387829589843753,0.535775089263916
8299,a_1294,mirror,0.008417854670285175,0.6095998585224149,0.9143998920917515,0.015101510882231209
8300,a_1322,picture,0.022125951640959225,0.45719999074935935,0.9144000327783077,0.05292483502870826
8301,a_1370,sofa,0.8994889740331805,1.599967002868652,0.7807154254630322,0.7200987512748793
8302,a_1404,sofa,1.4414897741008383,0.8633889783858069,0.9979335598234836,1.6730288789931085
8303,a_1454,chest of drawers,0.14081004667503452,0.5333999395370496,0.6477059465782016,0.4075705505009199
8304,a_1516,lighting,0.04846638875806834,0.253990963101386,0.7517534326841877,0.25383235367473017
8305,a_1560,cushion,0.05051610079607225,0.5078866577148455,0.5143032455444344,0.1933943367004396
8306,a_1637,cushion,0.08125006454088807,0.5078866577148442,0.7054115184586595,0.22678501969165002
8307,a_1800,chest of drawers,0.18720949934248035,0.6089564859867094,0.7365333060937189,0.41739691118854605
8308,a_1838,table,0.41950970070031396,1.016001760959625,0.40640013968669064,1.015999978210838
8309,a_1344,cushion,0.07789907473090152,0.5461038423282786,0.5312406502873864,0.2685132785846795
8310,a_556,picture,0.04356713784996803,0.6147860214373551,0.9221680062136357,0.07684665972503266
8311,a_517,picture,0.04000250251988952,0.59753960371878,0.8962986889434057,0.07469090219691435
8312,a_540,picture,0.055080286823644395,0.6647673873563993,0.9971391586963131,0.08309420095961192
8313,a_581,picture,0.053942220315300604,0.6601570219586638,0.9902236932847772,0.08251791723068219
8314,a_350,picture,0.03228574792779493,0.5431074732858107,0.6919022642681852,0.08591724072574568
8315,a_385,curtain,0.01807463331613348,0.5281450388706511,0.5894916958508872,0.05805486229371334
8316,a_420,curtain,0.024057336943773613,0.580959542757716,0.6484408654359762,0.06386034852308453
8317,a_459,curtain,0.03202031547216337,0.6390554970334874,0.7132849519795733,0.07024638337539457
8318,a_523,picture,0.03813476430585955,0.8999529111281052,0.6277983412223672,0.06749647875040707
8319,a_567,chest of drawers,0.1740756873694629,0.7289672439748588,0.6732338802380995,0.3547024117274725
8320,a_631,chest of drawers,0.098261187376254,0.6024522677478185,0.556391636560413,0.29314248903096995
8321,a_667,lighting,0.11215629849519547,0.41212958097457963,0.660322460243879,0.41212960290501577
8322,a_695,lighting,0.11215629849519519,0.4121295809745787,0.6603224602438791,0.41212960290501566
8323,a_745,bed,1.955174212417461,1.6002033352851872,0.5902275831621736,2.0700974371143737
8324,a_959,mirror,0.0050505032295650645,0.3598119644446747,0.5286273632434799,0.026552744288249424
8325,a_993,picture,0.004424319804034588,0.4244724661111833,0.5297451906683988,0.019675689687133513
8326,a_1025,picture,0.01895366939440078,0.5476280355608055,0.839368389674292,0.04123395737972846
8327,a_378,picture,0.058395246627687136,0.9973121904814863,1.0329343117309584,0.056685719764878524
8328,a_602,curtain,0.30889450535021545,2.1579227447509832,2.083992999906995,0.06868755138950619
8329,a_674,chair,0.3171553286379382,0.6016527546294934,0.9074283618128887,0.5809165560797038
8330,a_723,chair,0.17183383573916758,0.49048394946598994,0.7397606731369906,0.4735792274592324
8331,a_750,chair,0.24600501087240564,0.552802361601461,0.8337509261521125,0.5337498110384381
8332,a_781,chair,0.24720829363528324,0.553702202302371,0.8351080893443958,0.5346186383760858
8333,a_830,chair,0.26106639358875855,0.5638612224048503,0.8504301881767935,0.5444275238597255
8334,a_956,chair,0.27606157402505954,0.5744566023172678,0.8664104162447759,0.5546577298410262
8335,a_1001,chair,0.17522602011345526,0.4936905007659207,0.7445968773607314,0.4766752637089051
8336,a_1077,stool,0.1970712066645179,0.4636542797232588,0.9242179825286837,0.4598905531268483
8337,a_1114,stool,0.1729804797981322,0.443934516582137,0.8849099021263878,0.4403308657151126
8338,a_1137,stool,0.1355551496097565,0.40928442776203117,0.8158406913280492,0.40596204996109
8339,a_1191,picture,0.1419480353943006,0.9114002596061805,1.3671005571703316,0.11392519428165858
8340,a_1505,lighting,0.29799052117896735,0.6008854096919447,0.8252936743082029,0.6009000975634926
8341,a_1615,chair,0.2469045392252202,0.5534753242347854,0.834765905931095,0.5343995797502288
8342,a_1685,counter,1.0023808053676324,2.3694520002082298,0.8637545889486018,0.48977257021900167
8343,a_1771,shelving,0.009238441925836777,1.2669371897856876,0.028708463113368526,0.2539999931963209
8344,a_623,picture,0.029743080166249852,0.783811528632647,0.7469821474185134,0.05080004210077149
8345,a_897,tv_monitor,0.15869871481826023,1.3209623643815789,0.8000194520362456,0.15016973649731646
8346,a_961,sofa,1.6457256826293625,1.9905593872070306,0.8144316703081137,1.0151440048217764
8347,a_1067,chair,0.6778588350905458,0.6998679339885694,1.0583101609061023,0.9151877520010885
8348,a_1097,chair,0.6778588350905439,0.6998679339885676,1.058310160906102,0.9151877520010885
8349,a_1139,chair,0.3377714276888118,0.7310315668582898,0.6529797115754046,0.7075988054275513
8350,a_1177,stool,0.08033716418952289,0.4817781207881595,0.34258635344948907,0.4867426082071109
8351,a_1217,bed,1.9551742124174625,1.6002033352851868,0.5902275831621737,2.0700974371143754
8352,a_804,toilet,0.2215388487434222,0.4737433501999996,0.6753550881999999,0.6924279522000009
8353,a_844,toilet,0.06120469523842017,0.35124410320000093,0.3208999932000003,0.5430077024000014
8354,a_876,picture,0.1244527269333239,1.269803828833583,1.6832382391692984,0.05822670253478081
8355,a_936,cushion,0.11612061314205512,0.42565545379255976,0.5514047723777417,0.4947440700572694
8356,a_768,towel,0.012596706072837383,0.27179780537351655,0.5417080314030487,0.0855550748482825
8357,a_981,mirror,0.10518593154416958,2.037243271889156,1.161564493872511,0.04444996640086175
8358,a_1084,towel,0.006935370910015226,0.23241459147948806,0.09823206280909319,0.30377570535718246
8359,a_893,cushion,0.01669363111078485,0.4980610460042956,0.3442481343347911,0.09736360388784113
8360,a_1114,chest of drawers,0.3730046496020233,0.7463044014557303,0.6697030606314797,0.7463043255169741
8361,a_1140,chest of drawers,0.2677179109152963,0.6681957827070696,0.5996115792793131,0.6681957147161051
8362,a_1192,lighting,0.08834294451183783,0.3556335866451263,0.6984997763559861,0.35563363537159626
8363,a_1229,lighting,0.08834294451183786,0.35563358664512673,0.6984997763559864,0.3556336353715958
8364,a_1303,picture,0.05432508814778402,0.6476246424916356,0.6476247462548717,0.12952501134305802
8365,a_1411,mirror,0.03819888848746341,0.609595835208893,1.4097344010096233,0.04444996640086265
8366,a_1461,plant,0.029462645054360977,0.33300483703613165,0.26751729965209964,0.33072674751281705
8367,a_1535,cabinet,1.4485183807533286,1.9813478103854765,0.9398079531605639,0.7779007232307795
8368,a_1898,sink,0.36307347388776773,0.6861433825999997,1.0408513853999997,0.508382879599999
8369,a_544,picture,0.08456515767376103,1.181752640804141,1.5050528262394154,0.04754590714537964
8370,a_685,table,3.39514275881091,3.294016819498628,0.8386480759426536,1.22900166959482
8371,a_608,chair,0.3133812438006634,0.5091195849530608,1.028709203004837,0.5983572683985692
8372,a_634,chair,0.31338124380066484,0.5091195849530611,1.028709203004839,0.5983572683985704
8373,a_675,chair,0.3133812438006638,0.5091195849530612,1.028709203004837,0.5983572683985694
8374,a_700,chair,0.31338124380066323,0.5091195849530603,1.028709203004837,0.5983572683985694
8375,a_729,chair,0.31338124380066273,0.5091195849530595,1.0287092030048366,0.5983572683985695
8376,a_772,chair,0.3133812438006649,0.5091195849530614,1.0287092030048388,0.5983572683985703
8377,a_807,chair,0.3133812438006636,0.5091195849530606,1.0287092030048377,0.5983572683985693
8378,a_865,chair,0.313381243800663,0.5091195849530586,1.0287092030048381,0.5983572683985702
8379,a_894,chair,0.3133812438006634,0.5091195849530603,1.028709203004837,0.5983572683985696
8380,a_957,chair,0.3133812438006627,0.5091195849530599,1.028709203004837,0.5983572683985688
8381,a_986,chair,0.31338124380066357,0.5091195849530609,1.028709203004837,0.5983572683985694
8382,a_1062,mirror,0.018363495235381156,1.1558269086298518,0.8659529328357827,0.01834713506974727
8383,a_1278,lighting,0.4296608015499573,0.579078881883203,1.2823798884840922,0.5785905135389547
8384,a_796,plant,1.24795703032581,3.009449270160841,1.8026585615694581,0.23003775976047294
8385,a_909,plant,0.34983715096024093,1.9435754976523858,1.1898044917122588,0.15128257498145095
8386,a_1005,cabinet,0.368664794017981,1.0985887081031138,0.9157566889759097,0.3664514427391999
8387,a_1047,cabinet,0.31728378019449754,0.5974864345526186,1.4913613204830316,0.3560712806805117
8388,a_1247,lighting,0.0504208949703673,0.2629287433624263,0.7368183135986327,0.2602627849578849
8389,a_1293,plant,0.05669526634275339,0.8897190652065561,1.5454738857769963,0.04123179404550626
8390,a_912,lighting,0.7960360925880167,0.7959195081867543,1.0923070343008905,0.9156276085575626
8391,a_1194,plant,7.490239472848899,1.6511347293853758,2.7434485629200935,1.6535463333129883
8392,a_765,picture,0.015088045768074747,0.5230690899111262,0.5678191323349189,0.05080002363372195
8393,a_1375,mirror,0.16927736934498464,1.5850394702268318,1.2453152811215458,0.08575895938515554
8394,a_1470,toilet,0.1541274140915409,0.4087482557430828,0.6108542319859367,0.6172859506405581
8395,a_1573,picture,0.007263287834705125,0.7146788350723539,0.8104086297686949,0.012540598889042808
8396,a_1590,picture,0.007550296683144582,0.7242486633886271,0.8313004922951872,0.012540598889041028
8397,a_1638,chest of drawers,0.4267494230515795,0.7301951634533967,0.8083531500579533,0.7229909408477965
8398,a_1812,lighting,0.07639591064743546,0.35480555613612275,0.6068611687140266,0.3548055060772257
8399,a_1051,curtain,0.36845566159410315,2.5138408917611437,2.0959971178372814,0.0699289112465031
8400,a_499,picture,0.052980416251731305,0.6029200150369566,0.9884659630118213,0.08889840017848133
8401,a_524,picture,0.0594155023756942,0.6995550223659673,0.8903427600158812,0.09539391289273555
8402,a_548,picture,0.02339239182145376,0.6734212997633444,0.9117223662842309,0.0381000172322756
8403,a_572,picture,0.02470640917269777,0.6664398075823593,0.9730239435570054,0.038100017232275615
8404,a_1043,mirror,0.09668664004519661,0.8388956276956419,0.6765305661319051,0.17036136625929016
8405,a_1099,table,0.3616969690815863,1.2017014312744139,0.7500672006607054,0.4012805557250972
8406,a_895,picture,0.03678253269765574,0.7982937748249956,0.918475280044778,0.050166224223767625
8407,a_1155,table,0.5959450993738956,1.1997970938682556,0.7361180368236875,0.6747625765929371
8408,a_1195,cabinet,0.3762410673159557,0.7843051329932688,1.0551017831103238,0.4546600375116512
8409,a_1219,picture,0.019538997287871302,0.6462742106424035,0.5951430890482539,0.05080003972459934
8410,a_1273,table,1.0244148860245426,1.8263702392578125,0.4716357769765929,1.1892695981049113
8411,a_886,picture,0.004849075577200482,0.42053049279607707,0.3475281608245287,0.03317962390446494
8412,a_1161,table,0.6283184380172223,1.6413285749187985,0.8538258158788926,0.4483477473135926
8413,a_1183,picture,0.0022176345902023484,0.24833574351327042,0.23438258478012733,0.038100038509285096
8414,a_1211,picture,0.006468003103068639,0.32345266499774405,0.39363656554402765,0.05080003972460099
8415,a_1228,picture,0.0073130345103162185,0.4051104694690488,0.35535309632270934,0.05080003972460109
8416,a_1272,picture,0.004224250552127863,0.35719270576335255,0.31039997192280594,0.0381000385092851
8417,a_1294,picture,0.011114164234176523,0.4122742158000184,0.5306725015704966,0.050800039724599344
8418,a_1312,picture,0.010968092437611716,0.3991226303143807,0.5409544491221547,0.05080003972459936
8419,a_322,picture,0.2969818399640419,1.5261388449837434,1.4151938317384722,0.13750545262918396
8420,a_978,shelving,0.2412583240648,2.681490108359857,0.45008815396293345,0.19989803481927865
8421,a_1023,shelving,0.2428146422401524,2.698787964543033,0.45008815396293367,0.19989803481927887
8422,a_1344,counter,0.08884942995043942,2.124849005259856,0.07081408219636398,0.5904823777097359
8423,a_1660,picture,0.21967979085708034,1.0542275056730916,1.581322351359278,0.1317757066301237
8424,a_1718,lighting,0.3936505281429521,1.2481106773703512,0.25297515338131726,1.2467514214334876
8425,a_1782,cushion,0.02807973950675295,0.4256554537925564,0.43674087048249144,0.15104662887703577
8426,a_1392,tv_monitor,0.02203773334380021,1.0922000000000005,0.6619875000000001,0.030480000000000274
8427,a_1626,stool,0.1848631652182848,0.4239359945058825,0.9971714466810232,0.43730078637599956
8428,a_1657,stool,0.18486316521828422,0.4239359945058814,0.9971714466810228,0.4373007863759995
8429,a_1698,stool,0.18486316521828391,0.4239359945058819,0.9971714466810214,0.43730078637599884
8430,a_1756,chair,0.4810376221288042,0.710979074239732,0.8394170314380642,0.8060174584388731
8431,a_1786,chair,0.4810376221288044,0.7109790742397313,0.8394170314380647,0.8060174584388737
8432,a_1812,chair,0.4810376221288029,0.7109790742397301,0.8394170314380648,0.8060174584388724
8433,a_1842,chair,0.4810376221288042,0.7109790742397313,0.8394170314380645,0.8060174584388735
8434,a_1868,chair,0.4810376221288064,0.7109790742397326,0.8394170314380658,0.8060174584388745
8435,a_1898,chair,0.4810376221288038,0.7109790742397308,0.8394170314380645,0.8060174584388733
8436,a_1928,chair,0.4810376221288043,0.7109790742397308,0.8394170314380653,0.8060174584388734
8437,a_1958,chair,0.48103762212880397,0.7109790742397306,0.8394170314380658,0.8060174584388726
8438,a_2130,sofa,5.292220312674472,2.4103040695190425,0.9120485699041977,2.4073992153675836
8439,a_2166,chair,0.5265205349539811,0.7339091113403562,0.8446615122312928,0.849357114333849
8440,a_1781,cabinet,0.5457076666470003,0.9906000000000006,0.8763,0.62865
8441,a_2182,table,0.2542129798561562,1.2367588972971952,0.37964175187165144,0.5414255037006971
8442,a_816,chest of drawers,0.29165311473937466,0.8051444038644229,0.9513074102932715,0.3807780981796398
8443,a_852,chest of drawers,0.2656946313555496,0.6886699219194925,0.81368857166946,0.47414748081560454
8444,a_591,shelving,0.41410732463602873,0.9763628988504606,1.933447035939018,0.21936602434531946
8445,a_814,shelving,0.2310700514513036,0.6821499977034705,0.8161644144194533,0.41503633930214245
8446,a_930,shelving,0.3897165315076809,0.814349858144796,1.5070168638109687,0.31755553829966665
8447,a_1003,lighting,0.020154003756700383,0.3691853208975182,0.13524933855182075,0.4036284410656137
8448,a_858,chair,0.3626402726296681,0.6454591453075409,0.7890420556068419,0.7120444774627684
8449,a_887,chair,0.3626402726296668,0.6454591453075407,0.7890420556068427,0.7120444774627654
8450,a_1051,sofa,2.4395639662367268,2.336553192138671,0.9904998779296885,1.0541007232666042
8451,a_1099,chair,0.6552745192628308,0.808489620685581,0.9956447182422223,0.8140375479365437
8452,a_1142,bed,2.4395639662367263,2.3365531921386746,0.9904998779296881,1.0541007232666029
8453,a_1252,plant,0.09345627052098501,0.4135503252136986,0.6322107321429047,0.3574523983699774
8454,a_1283,chair,0.6552745192628289,0.8084896206855794,0.9956447182422218,0.8140375479365434
8455,a_1320,plant,0.09345627052098483,0.4135503252137003,0.6322107321429042,0.35745239836997555
8456,a_1380,lighting,0.04846638875806877,0.2539909631013871,0.7517534326841875,0.2538323536747314
8457,a_1454,lighting,0.00893104664300955,0.15324283778988662,0.44585167535425074,0.1307169087231178
8458,a_532,chair,0.5564074541659875,0.7375136613845827,0.9076076859809092,0.8312366916261771
8459,a_598,picture,0.024814223186416625,0.6116727586090036,0.798578278196544,0.05080003972460112
8460,a_854,chest of drawers,0.35410154346193584,1.2802480941679253,0.7620610165577109,0.36294760590543806
8461,a_914,stool,0.07348897911131826,0.4500337839126587,0.4688202721832503,0.3483138264460096
8462,a_897,cabinet,0.44799493526520023,0.8755912017822265,0.9156150817871118,0.5588030624389653
8463,a_966,toilet,0.22328690444626795,0.45239297380000054,0.6659419752000002,0.7411583601999998
8464,a_1048,lighting,0.01843522343440155,0.3008812618255614,0.20366659164428746,0.3008385372161868
8465,a_1128,plant,0.3900738316490088,0.6431834380472862,1.1823450468773902,0.5129413697558426
8466,a_1174,curtain,0.038673981234610647,1.282742202281951,0.45578595614644,0.06614828052035018
8467,a_1278,lighting,0.09698127263039573,0.3763013184070588,0.6848829834233587,0.37630133843098607
8468,a_1320,table,0.07715869486195169,0.4259370794056654,0.39600953989975496,0.4574396187386882
8469,a_1350,curtain,0.03222609985409641,1.0438853085797888,0.4666984983526268,0.06614828052034805
8470,a_1376,chest of drawers,0.6251771799596889,1.6013337969779968,0.7903240449291231,0.4939876053948309
8471,a_1432,plant,0.0851547441766537,0.3606766278943976,0.7158844644320803,0.3297979183794899
8472,a_506,picture,0.11895631728432453,1.5031087269874503,1.557877123328971,0.050800023633721936
8473,a_574,mirror,0.017868231596074393,0.9198763471987887,1.0632579852513506,0.018268944980965422
8474,a_706,mirror,0.02718713707034728,0.9748204252414507,0.9748209816105582,0.02860974509161475
8475,a_824,sink,0.07459920183942519,0.5974810719490049,0.26898806380945967,0.4641699492931373
8476,a_618,tv_monitor,0.07806552618057602,1.2426920251257398,0.7893960817233463,0.0795794280770663
8477,a_892,tv_monitor,0.07806552618057647,1.2426920251257396,0.7893960817233469,0.07957942807706672
8478,a_955,lighting,0.24519827183650109,1.0659134787651061,0.21604624547395224,1.064752644833897
8479,a_2473,shelving,0.21760656726944297,1.8237814295838275,0.5183154248423897,0.23019987069254386
8480,a_2524,shelving,0.18259366638446664,2.0294558215019265,0.45008815396293356,0.1998980348192787
8481,a_2404,cabinet,0.21115053451031854,0.9147577625673826,0.5080001120959614,0.4543832080749901
8482,a_1944,sofa,7.171354018687824,2.6850286243766988,0.9925802866418438,2.6908320804931596
8483,a_1991,chair,0.38603222558206696,0.6660791015625,0.8447822189331055,0.6860456085205073
8484,a_2024,chair,0.38603222558206723,0.6660791015624993,0.8447822189331061,0.6860456085205081
8485,a_2063,chair,0.3860322255820667,0.6660791015624992,0.8447822189331056,0.6860456085205077
8486,a_2102,chair,0.3860322255820641,0.6660791015624974,0.8447822189331037,0.6860456085205066
8487,a_2127,chair,0.38603222558206735,0.6660791015624997,0.8447822189331055,0.6860456085205083
8488,a_2152,chair,0.386032225582067,0.6660791015624996,0.8447822189331055,0.6860456085205079
8489,a_2181,chair,0.38603222558206657,0.6660791015624995,0.8447822189331051,0.6860456085205074
8490,a_3004,sofa,7.577909752625693,3.1304405927658103,1.0008197292709915,2.4187339710384435
8491,a_3028,chair,0.5265205349539803,0.7339091113403562,0.8446615122312926,0.8493571143338481
8492,a_3683,cabinet,0.7163803123804509,1.2191999999999994,0.934673152334267,0.62865
8493,a_4049,oven,0.443316590215208,0.7567278490000005,0.8588414920050498,0.68212073185008
8494,a_4079,counter,0.015089185093755196,0.8501276501258161,0.031749995948674455,0.5590336754541593
8495,a_4167,dishwasher,0.24368679686394618,0.4131792043656507,0.8636000000000004,0.6829374218755493
8496,a_4206,chair,0.3860322255820674,0.6660791015624999,0.8447822189331056,0.6860456085205081
8497,a_4386,sink,0.20094140675963745,0.7680445646881938,0.45931475320000004,0.5696034657409311
8498,a_4458,lighting,0.003397488544278175,0.19841115206462917,0.08630697515778252,0.19840199109376558
8499,a_670,lighting,0.0004664608705167022,0.11008127701505188,0.03849374309086517,0.11008080984418989
8500,a_713,picture,0.08494607281667209,1.4810770098436532,0.9173805750759759,0.06251959053273272
8501,a_570,curtain,1.2732313421629442,3.7686498369042587,2.9074449673831877,0.1162010442061124
8502,a_852,seating,0.21377764769444488,1.2979435878877341,0.45959710687342026,0.358367973249849
8503,a_966,plant,1.513673971149229,1.1089437727236533,1.2168269935865548,1.12174458336502
8504,a_1078,plant,1.830635438707864,1.134550527862916,1.3981227886568417,1.1540714802158545
8505,a_1252,plant,0.008166011447616302,0.12441755086183551,0.4518975382667142,0.1452407091856003
8506,a_458,picture,0.03487555833247017,0.8203700323814627,1.1400813102313692,0.03728855512392377
8507,a_761,chair,0.6640473318442939,0.7687406921386725,1.0493512630462651,0.8231865692138675
8508,a_792,chair,0.664047331844292,0.7687406921386721,1.049351263046264,0.8231865692138663
8509,a_826,picture,0.5854613572014479,1.6588909191320769,1.9147551103622038,0.18431775331435227
8510,a_849,picture,0.06214791349889138,1.3664238164570521,0.8953174669340439,0.050800042100769716
8511,a_877,table,0.3244906188155078,1.1175999641418461,0.7620628434556644,0.38100000344193496
8512,a_951,chair,0.13048596768633697,0.4402473550799255,0.6856735264920588,0.43226460249151133
8513,a_1075,chair,0.23320218527628978,0.5392755270004274,0.8417739868164067,0.5137199163436891
8514,a_1104,chair,0.2332021852762898,0.539275527000427,0.8417739868164062,0.5137199163436897
8515,a_1181,chair,0.23320218527628908,0.5392755270004264,0.841773986816406,0.513719916343689
8516,a_1210,chair,0.2332021852762897,0.5392755270004281,0.8417739868164058,0.5137199163436887
8517,a_1233,chair,0.23320218527628891,0.5392755270004272,0.8417739868164058,0.5137199163436879
8518,a_1263,plant,1.1514859428106543,0.8797566333315523,1.6014325053593135,0.8173112013328456
8519,a_1403,sofa,2.3590722268067745,2.458462829589845,0.9272510528564455,1.0348567962646493
8520,a_1445,cabinet,0.2121172708929473,1.657246189640038,0.4720827908781876,0.2711257913120519
8521,a_1491,table,0.2004654842368068,0.8995739221572876,0.41275203874883953,0.5399002432823181
8522,a_1521,table,0.4411369080698747,0.8122672438621523,0.4496900327503682,1.2077059149742126
8523,a_1546,plant,0.3385599651776598,0.7198792853317989,1.1792009050396923,0.39883027749573813
8524,a_1639,picture,1.1538043009746775,2.8710282681372106,2.0645038031766836,0.194661021339445
8525,a_1687,plant,3.53289359117373,2.3475813936667933,1.9516078146762696,0.7711118012666685
8526,a_1723,sofa,1.669443617690515,2.059027692808437,0.8728526640191125,0.9288992810083339
8527,a_1761,table,0.4411369080698746,0.8122672438621521,0.4496900327503682,1.2077059149742126
8528,a_1839,chair,0.5103997357436949,0.7683493041992193,0.7693025207519533,0.863484573364258
8529,a_1871,chair,0.5103997357436959,0.7683493041992208,0.7693025207519538,0.8634845733642574
8530,a_1921,cushion,0.03256445278574231,0.4650233387947078,0.4643536009498072,0.15080655424204534
8531,a_1958,cushion,0.07724366313608909,0.62017526682684,0.6192820754275818,0.20112215283367965
8532,a_1992,table,0.04364446423354554,0.2937549988458338,0.5672577342576498,0.26191687165126126
8533,a_2045,tv_monitor,0.08429224827370954,1.2066353864853423,1.111662064396439,0.06284037883803784
8534,a_2103,picture,0.0767076847416173,1.1254772454146473,1.3416465055101399,0.05080003972460288
8535,a_696,cushion,0.032026760246623355,0.4584623724222178,0.45743985402077664,0.15271275490522382
8536,a_730,picture,0.024174500525826294,0.8983781692144239,0.8983784641587895,0.029952907640598887
8537,a_778,mirror,0.017226618311505272,0.762715548276903,0.50805708489249,0.04445544065347296
8538,a_814,table,0.1649789683647765,0.7728295806146334,0.6151204332516395,0.34704412209169716
8539,a_848,picture,0.10824824878097042,1.078074814480171,0.8382503436825912,0.11978384197421206
8540,a_761,bed,2.5191948191415054,1.25040412902832,0.9921310234069822,2.0306838989257825
8541,a_802,bed,2.519194819141507,1.25040412902832,0.9921310234069831,2.0306838989257816
8542,a_846,picture,0.057463363692331966,0.05269915737325075,1.0442240384249968,1.044224038425
8543,a_746,picture,0.3100298749244658,1.5310044593619923,1.1904229623048828,0.17010841340399815
8544,a_975,cabinet,0.4080353707518938,0.5838186052326065,1.1646824581637374,0.6000844130770917
8545,a_1012,picture,0.19282300382141443,1.3068574620612432,1.0161388634658133,0.1452036589815381
8546,a_1052,table,0.0637240750922715,0.29657331109046936,0.7048634539803897,0.3048361592538612
8547,a_1146,lighting,0.006114495744458332,0.227929048538208,0.11767793655395486,0.22796381950378417
8548,a_1192,picture,0.4829092808767927,2.2989633228025537,1.0248295815340966,0.2049660145640345
8549,a_1256,sofa,1.1760196033648815,1.5556721496582049,0.8752007007598881,0.8637515258789051
8550,a_485,curtain,0.00795537443542352,0.7758856128046399,0.5858698930471631,0.01750095490238304
8551,a_913,curtain,0.01584534454493504,0.7688314715868544,0.4004866981963323,0.05146149971848479
8552,a_952,curtain,0.017585729233876107,0.7960079115942241,0.41464299008799804,0.05328054642959577
8553,a_1046,picture,0.01651028924383884,0.9251698652581402,0.6017862398256055,0.029654523509911712
8554,a_1192,chest of drawers,0.23629182979106833,0.7619999647140536,0.7953671642290664,0.3898756362136021
8555,a_1278,lighting,0.09433406723928864,0.37475290464198974,0.6717049418769105,0.37475290526160254
8556,a_466,bed,1.8337064382007597,1.5663541222377737,0.5777424578231767,2.0263085212730623
8557,a_526,chest of drawers,0.22146758379917575,0.7317917431340923,0.7427935151216647,0.4074314588981105
8558,a_1032,lighting,0.09422308723174586,0.3739362661401119,0.6739120546189801,0.3739009062524529
8559,a_1085,picture,0.0032241672492047866,0.472772986794574,0.5438093007330136,0.01254059888904191
8560,a_1123,mirror,0.004455849898924545,0.5000589269135594,0.5945057588794578,0.014988331922102027
8561,a_1140,picture,0.007365104541771062,0.6130445904507016,0.9580067608236913,0.012540598889041465
8562,a_586,cabinet,0.6902812229752836,1.8742025722761815,0.8999188232421875,0.40926649711242913
8563,a_802,plant,0.10431401716472286,0.31580434192338197,0.5336533923036896,0.6189638701405226
8564,a_823,plant,0.10953398561876666,0.49793168902397156,0.4420044086966687,0.49768267571926095
8565,a_847,picture,0.05848092800191228,1.0226303422594558,1.1257229737172718,0.050800039724600676
8566,a_868,picture,0.12870855944349463,1.5949776735397814,1.5885056704515947,0.050800039724600954
8567,a_623,table,1.056897004709109,1.4322137183578079,0.609153749626355,1.2114288608090094
8568,a_570,table,0.1967427092284394,0.7624668597111501,0.7614296829847294,0.33888150915378107
8569,a_611,picture,0.02373367666931236,0.7643494618594886,0.6547468758279724,0.04742415731114938
8570,a_1060,tv_monitor,0.018304833718895262,0.5663355866989999,0.8264429801255787,0.03910920977592536
8571,a_1096,tv_monitor,0.008407345848020192,0.4811770909319559,0.3439454788179601,0.050800076455166404
8572,a_1116,picture,0.0042261130035198624,0.2753605513853587,0.39242832088375046,0.03910920977592625
8573,a_1140,chair,0.5951244068643525,0.7694743871688846,0.8840667903423314,0.874839767435315
8574,a_1223,table,0.055228054164402324,0.2920228973801922,0.4250781442709946,0.4449119395732794
8575,a_1317,cushion,0.03299088455316731,0.40305393934249906,0.39939694455130603,0.2049396790379881
8576,a_1493,chair,0.24045558345655593,0.46657729148864757,0.9333844129743181,0.552141923898672
8577,a_1520,chair,0.24045558345655643,0.46657729148864746,0.9333844129743196,0.5521419238986723
8578,a_1570,tv_monitor,0.018848068123237718,0.5632239112765082,0.8783369554559597,0.038099967288902206
8579,a_1620,tv_monitor,0.007064823800614682,0.4506899118423479,0.3567851694685489,0.04393561441317395
8580,a_1688,picture,0.0019059263623980465,0.3010299054938503,0.3323534651301463,0.01905005631291435
8581,a_590,toilet,0.2085095332203765,0.4708432194398334,0.6533205338674152,0.6778339032833023
8582,a_629,picture,0.01251150564009717,0.72128994605736,0.7212901828623195,0.024048593205733913
8583,a_725,cabinet,0.40317629472153216,0.8695687901806215,0.8914485798488825,0.520109453764121
8584,a_771,picture,0.030229848210920167,0.6828309165995579,0.8714829116108185,0.050800023633721374
8585,a_1004,sink,0.2713593032904614,0.6121181536640887,0.8659981575319321,0.5119086733015862
8586,a_1072,mirror,0.04229131436992742,0.9104382627216824,0.9143975277745874,0.050800225274307366
8587,a_1119,towel,0.00986246804557795,0.2733618764290388,0.08252785120000107,0.437166751795761
8588,a_1233,lighting,0.009581727527033209,0.1647555530071259,0.2561786218607606,0.22701830178065507
8589,a_1257,lighting,0.009581727527033264,0.16475555300712624,0.256178621860761,0.22701830178065557
8590,a_860,sofa,1.6457256826293647,1.990559387207032,0.8144316703081129,1.015144004821778
8591,a_1072,sofa,1.645725682629363,1.9905593872070324,0.8144316703081133,1.0151440048217764
8592,a_1134,chair,0.3560649245874491,0.5703573226928674,0.8212972804685696,0.7601193487644194
8593,a_862,table,0.6633966294066057,2.202896294692289,0.8383217389947806,0.3592265934923149
8594,a_1095,chair,0.4717654236172964,0.644024285891449,0.9428234790787244,0.7769507203874024
8595,a_1135,table,1.3283923752682398,2.0863428105621624,0.626237339898672,1.016720886429353
8596,a_1225,lighting,0.16388190514806578,0.45719989776611314,0.7840048599243166,0.45719989776611314
8597,a_1263,lighting,0.1638819051480657,0.45719989776611314,0.7840048599243162,0.45719989776611314
8598,a_1301,chair,0.4786739081618329,0.7522842842380859,0.8644663738193907,0.7360539734363556
8599,a_988,picture,0.04812517893951329,1.0778672540482939,0.5675668376064529,0.07866654328309218
8600,a_279,sofa,5.9718833096728945,4.540216513700907,0.7719791331521382,1.7038414830030875
8601,a_590,cushion,0.07781316553815337,0.8418130510142597,0.6359042794838397,0.14536025665172686
8602,a_664,cushion,0.0320500440857364,0.4040916654693503,0.3776356494386758,0.21002730151988225
8603,a_850,tv_monitor,0.17543893868489852,1.3272354320428097,0.8533999787340684,0.15489071928852371
8604,a_884,curtain,0.15491516106028783,2.372098802153098,1.8659175750040093,0.035000052302869726
8605,a_507,lighting,0.17061752585347692,0.3535619531600768,1.3648774053943422,0.35356109571831956
8606,a_601,toilet,0.34342873065033247,0.5560492040841929,0.7715484642659434,0.8004978873230327
8607,a_1668,dishwasher,0.27666618890663336,0.505054576228121,0.8608999901600016,0.6363046167513261
8608,a_2515,mirror,0.018668001847576183,0.8498605780298071,0.8482551174313473,0.025895461929190247
8609,a_2565,lighting,0.0020804004684345685,0.18834582788640986,0.05864689812727076,0.18834144214034335
8610,a_2597,shelving,0.025195123463748435,1.9049999713897707,0.05080001938195154,0.2603500344032121
8611,a_2619,shelving,0.025195123463748328,1.9049999713897707,0.05080001938195132,0.2603500344032121
8612,a_713,chair,1.1739035578663959,0.6776721477508548,0.9836382132426629,1.7610731271864652
8613,a_760,chair,1.1739035578663901,0.6776721477508513,0.9836382132426633,1.761073127186465
8614,a_801,chair,1.1739035578663828,0.6776721477508474,0.9836382132426635,1.7610731271864637
8615,a_832,chair,1.1739035578664059,0.6776721477508573,0.9836382132426655,1.7610731271864695
8616,a_859,chair,1.1739035578663823,0.6776721477508486,0.983638213242662,1.7610731271864626
8617,a_899,chair,0.520509222547779,0.7585511712719603,0.8403652808733117,0.8165362013921281
8618,a_977,sofa,1.059141057737583,1.3880668718792109,0.8308305914942263,0.9183980131156033
8619,a_1061,table,0.4846260921593853,1.459427351220805,0.3850877807083162,0.8623122851913039
8620,a_1099,seating,0.11199225479281945,0.6464713791790254,0.36527393413531983,0.47426382981622295
8621,a_1143,plant,19.311741690236612,2.682530285720576,2.6831170666037933,2.683102032207967
8622,a_1241,chair,0.9911952200428366,1.420409164428712,0.8833330338903809,0.7899893951416035
8623,a_1375,picture,0.013457716119707558,1.0116306425323083,0.5293377649897464,0.025131389888636366
8624,a_1455,sofa,1.6607014753910323,2.33431899547577,0.8495672892367112,0.8374012115718208
8625,a_1494,sofa,1.660701475391035,2.334318995475774,0.849567289236712,0.83740121157182
8626,a_1574,picture,0.08887204724924813,1.1705341140454153,1.7095425437791076,0.04441208846444578
8627,a_1650,table,0.034991163409423265,0.33629012246995715,0.3093535956957587,0.33634819604566507
8628,a_1702,bed,1.488991947351951,1.2713409641182785,0.7314246784497208,1.6012557375043657
8629,a_1752,cushion,0.059816106142348814,0.7252477908204575,0.4016396230581465,0.20535022020340002
8630,a_1995,chest of drawers,0.5806314617716395,1.3724921941757178,0.9257484376430509,0.4569805264472977
8631,a_944,picture,0.0031162707695621132,0.25520119460589374,0.3827972149770717,0.03189948808115252
8632,a_996,picture,0.003927878518336645,0.2756705187346285,0.4135008340609967,0.034458100559759515
8633,a_1029,picture,0.005848351479721635,0.3147860389673502,0.4721734128888067,0.03934743923773445
8634,a_1077,cabinet,0.5745317198808076,1.724650414904953,0.7937379785507805,0.41969691125020436
8635,a_1348,table,1.669864433055211,0.9617328390089913,0.7456118713393302,2.3287022082049997
8636,a_1394,seating,0.25667281017912313,0.5140708684921271,0.8999752104282386,0.5547870621085165
8637,a_1485,chair,0.25667281017912263,0.5140708684921264,0.8999752104282381,0.5547870621085166
8638,a_1552,chair,0.2566728101791229,0.5140708684921274,0.8999752104282379,0.5547870621085162
8639,a_1786,refrigerator,1.1294192840525474,0.9843817276508249,1.8224500000000021,0.6295584146940091
8640,a_1807,counter,1.134284942238733,3.012583039466122,0.7899399228220836,0.47663845361232393
8641,a_1883,stool,0.6440147340517667,0.6777058255759876,1.3034024804153146,0.729081437949711
8642,a_1941,stool,0.6440147340517681,0.6777058255759876,1.3034024804153157,0.7290814379497119
8643,a_1230,picture,0.1033323257286407,0.8198788987076534,1.2298036438600273,0.1024827379734788
8644,a_1297,plant,1.2416254460077047,0.8227708339691167,1.8312504739151352,0.82406973838806
8645,a_1516,picture,0.006644279676267579,0.3284633686477593,0.49268916211196323,0.04105707000884414
8646,a_1853,lighting,0.24522505658260502,0.45536074042320174,1.1769293050417373,0.4575714111427095
8647,a_1891,lighting,0.2085529807659261,0.5182097055972292,0.7773597948825892,0.5177126580992661
8648,a_909,picture,0.025032691825995563,0.706432999062847,1.3041842033462165,0.027170500552504234
8649,a_949,table,1.8494112009871142,2.6250823525360194,0.6326842897852041,1.1135340475689188
8650,a_1269,chair,0.2566728101791231,0.5140708684921275,0.899975210428238,0.5547870621085164
8651,a_1521,refrigerator,1.5205846865031285,0.9071401603218066,2.5140458503691265,0.6667500000000003
8652,a_2304,counter,0.503730153828001,0.9144000000000005,0.8763000000000006,0.6286500000000004
8653,a_2412,picture,0.008834889787053948,0.3224341217334423,0.5393815529056072,0.05080003972460112
8654,a_1933,lighting,0.04102560097641452,0.6053891576883408,0.11430094340023489,0.5928850481813438
8655,a_2305,plant,0.17174271588405293,0.5830300063477143,0.6948732797497075,0.4239179513235236
8656,a_627,picture,0.11864445463058615,1.2466915419869709,1.8733735294236362,0.0508000397246011
8657,a_674,picture,0.02541373583425295,0.6899561999712014,0.7250750109320395,0.050800039724601155
8658,a_874,picture,0.0238824898995568,0.6737562712583031,0.6977707018888376,0.050800039724601044
8659,a_891,picture,0.025913181923324344,0.7198809140158304,0.7085916539023673,0.050800039724601155
8660,a_925,chair,0.5051133571438208,0.7975894927978529,0.8014917755126959,0.7901514816284183
8661,a_960,picture,0.10209728716171056,0.8165993724576868,1.2248844133020749,0.10207280568971938
8662,a_1002,picture,0.24856879199265666,2.1685379127407876,1.4095497862241229,0.08132033561023277
8663,a_1038,seating,0.3222230014547019,1.9380374976757984,0.34040569405102755,0.4884246197278123
8664,a_1174,table,0.5778455299043435,1.115169726086469,0.46465412070758605,1.115169785427417
8665,a_1259,chair,0.2992133372628681,0.5819702406381938,0.7680607967386903,0.6693982493689993
8666,a_1056,chair,0.4079056773428017,0.5325306183427667,1.1463289815582853,0.6681991126771019
8667,a_1108,chair,0.2394562184841748,0.4458957910537721,0.9598382711410527,0.5594930350780486
8668,a_1136,chair,0.23945621848417642,0.44589579105377386,0.9598382711410536,0.5594930350780496
8669,a_1178,chair,0.2394562184841749,0.44589579105377086,0.9598382711410521,0.5594930350780506
8670,a_1206,chair,0.23945621848417656,0.4458957910537735,0.9598382711410546,0.5594930350780497
8671,a_1274,chair,0.23945621848417514,0.44589579105377286,0.9598382711410524,0.5594930350780486
8672,a_1298,chair,0.23945621848417623,0.44589579105377286,0.9598382711410538,0.5594930350780503
8673,a_1366,chair,0.23945621848417467,0.4458957910537721,0.9598382711410519,0.5594930350780487
8674,a_1410,chair,0.23945621848417634,0.44589579105377297,0.9598382711410535,0.5594930350780506
8675,a_883,toilet,0.22153884874342217,0.47374335020000097,0.6753550881999996,0.6924279521999991
8676,a_1158,mirror,0.0520831434891436,2.226889286038078,1.0290505744726783,0.02272803256805126
8677,a_1218,picture,0.0018796497037507816,0.42281805833694763,0.34996013237716683,0.012702956793708257
8678,a_1262,picture,0.008256925762114826,0.4572089612484014,0.3554999743557037,0.050800042100769716
8679,a_1288,lighting,0.01028206449295919,0.10498884692788224,0.925305955896701,0.10584047982141256
8680,a_509,table,1.3612746220714964,1.8034001573647243,0.762000478689412,0.9906001758509366
8681,a_544,chair,0.46447439519160066,0.7308968838167509,0.7837498545972891,0.8108269857619865
8682,a_577,chair,0.2822208557400515,0.6190587775327387,0.6638244568027264,0.6867583837205401
8683,a_620,chair,0.6897471734815532,0.8338709175586689,0.8941701967269183,0.9250621497631069
8684,a_661,chair,0.3957574584454629,0.6929127517061658,0.7430189954599297,0.7686889495657195
8685,a_872,chair,0.5077781147463934,0.7529396663787927,0.8073866055678289,0.8352803434630829
8686,a_977,others,0.12050910767202118,1.4122121124620093,1.2090636328072077,0.07057823285744434
8687,a_1027,others,0.028115438482674473,0.8967793307183165,1.0332018620814634,0.03034408812206645
8688,a_1087,others,0.10078505380026465,1.6723025697607652,1.9861277707960348,0.030344088122066244
8689,a_1115,others,0.11219351819480965,1.7760044263180865,2.0818509461697317,0.030344088122066466
8690,a_1151,others,0.07728132622482527,2.289497868114273,1.1123980835951919,0.03034408812206736
8691,a_1317,others,0.6519715820662066,0.7677076502364963,1.2267679761238859,0.6922618000997017
8692,a_1346,others,0.6897471734815541,0.8338709175586692,0.8941701967269187,0.9250621497631074
8693,a_1103,chest of drawers,0.17255693354092433,0.5273829313641022,0.6840595749249804,0.4783132574533747
8694,a_1131,chest of drawers,0.17298588802763798,0.5486694621258958,0.716475089689637,0.44004672280754753
8695,a_1377,chair,0.45025797538982254,0.6167716859835676,0.8881325586856559,0.8219761080171417
8696,a_1409,cushion,0.0884311086390265,0.6604000329971317,0.5079999715089799,0.2635932564735415
8697,a_1588,others,0.4450450730731811,1.3186350631713868,0.25400085449218823,1.3287528228759784
8698,a_1017,chest of drawers,0.4777439999170598,1.413143139987902,0.6091662623208021,0.5549747754292734
8699,a_1226,picture,0.023913566223609826,0.7952658680296203,0.591926917163789,0.05080002363372227
8700,a_1250,picture,0.01861891942961716,0.48737463700273764,0.7520167188996107,0.05080003972460201
8701,a_1271,picture,0.008997784434574416,0.3799498852996765,0.4661709588167615,0.05080003972460112
8702,a_1288,picture,0.009956291840698926,0.533597211915227,0.3683360417709496,0.05065704470801881
8703,a_1326,lighting,0.0923740588770412,0.5410253534000246,0.4971961874808823,0.34340342279307134
8704,a_1364,seating,0.2692924725742632,1.665292751811361,0.4232011201829644,0.3821086010790624
8705,a_672,cabinet,0.007409180781602015,0.21919796578013268,0.8055206271956851,0.041962079873776745
8706,a_964,mirror,0.11710155092692638,1.6184210248433077,1.6275945085636776,0.044455440653472074
8707,a_993,toilet,0.06120469523842043,0.3512441032000026,0.3208999932000007,0.5430077024000005
8708,a_865,chair,0.35606492458745187,0.5703573226928711,0.8212972804685703,0.7601193487644198
8709,a_1000,sink,0.07459920183942555,0.5974810719490058,0.26898806380945983,0.4641699492931386
8710,a_1070,picture,0.02619275129257786,0.6085870184898221,0.7186012010423625,0.05989223171030923
8711,a_1419,chair,0.4170846999134052,0.6479218006134032,0.9131335311211188,0.7049647067386501
8712,a_1450,chair,0.41708469991340535,0.6479218006134034,0.9131335311211186,0.7049647067386503
8713,a_1574,table,2.058584276403119,2.3286200291916868,0.7419874961926504,1.1914434551313253
8714,a_1662,curtain,0.024067763538905888,0.5578156935724188,1.464014787090714,0.029471317023395116
8715,a_1723,table,0.11575049275788135,0.4961709222139783,0.441774952593732,0.5280687291196092
8716,a_1777,lighting,0.025003315061382016,0.2553496563618189,0.3834208385577075,0.25537983554152527
8717,a_1871,cabinet,0.5989809267242169,1.959739278387607,0.763798573500439,0.4001620077199323
8718,a_1943,chair,0.3228994938515834,0.5171957761049271,0.9994101524353023,0.6246958746926639
8719,a_1968,chair,0.3198078568724221,0.5171957761049271,0.9898411892023087,0.6246958746926635
8720,a_2028,picture,0.0037806086083133376,0.5530460929202573,0.5451074444684526,0.01254059888904103
8721,a_2077,picture,0.0033486900621841876,0.518450792241974,0.5150496942281514,0.012540598889041913
8722,a_1068,chair,0.21402498528455513,0.4999747574329376,0.9070785045623784,0.47192341089248646
8723,a_1323,chair,0.24035340705687755,0.46624356630605085,0.8982734865101463,0.5738902540075842
8724,a_1394,chair,0.34134471168273783,0.5240754518162286,1.0096934677878782,0.6450744115244866
8725,a_1465,chair,0.25173129168473335,0.4734874720530805,0.9122297294303247,0.582806638510448
8726,a_1488,chair,0.22377487157704526,0.45526737564123365,0.877126554370791,0.5603798716583449
8727,a_1529,chair,0.3441445779306253,0.5255044543913321,1.0124466106044991,0.646833343357698
8728,a_1556,chair,0.26231814310661655,0.48003422339612606,0.9248428217692123,0.5908649090426306
8729,a_1640,table,0.4669557508808817,1.1670628786087036,0.8762737401198146,0.45660606503663637
8730,a_1081,lighting,0.12627670561988857,0.39437222608757827,0.7783538531920343,0.41137684363860816
8731,a_1173,lighting,0.18923377939575925,0.43637078314847283,0.6898855899922308,0.6285877663469978
8732,a_1258,towel,0.006774501902325344,0.0660844699945784,0.3996963671111067,0.25647660537009864
8733,a_1390,mirror,0.006029081313676614,0.30767250575221666,1.2976036327734326,0.015101510882232126
8734,a_1518,mirror,0.12048795874666239,1.9876640964463608,1.34128790878876,0.04519377760689558
8735,a_1574,picture,0.07893447579734145,1.1297688586942698,1.3753495121655503,0.05080003972460112
8736,a_1607,mirror,0.0016050673441005449,0.34688330835765024,0.31692616880155994,0.014599963016717532
8737,a_1649,plant,0.28483508779918976,0.8017571028046033,0.5661396540283549,0.6275193125226358
8738,a_1681,chair,0.41944339075084425,0.5693123442401307,1.1074290892777787,0.665283615460572
8739,a_623,mirror,0.0806488803146176,0.9437441892535375,1.6822085041135713,0.05080006026200223
8740,a_838,shelving,0.22383839052220914,1.85899346578476,0.3640241542992198,0.33077030184282036
8741,a_1819,sink,0.28966315322782243,0.7899999439999998,0.8122800619999996,0.45139880002000177
8742,a_1879,picture,0.18347794921229071,0.9520352019712957,1.6194847126037095,0.11900193345498163
8743,a_1421,counter,0.14580386893742148,2.411189647202968,0.08612593134424698,0.7021077173214479
8744,a_354,curtain,0.015756433836373714,0.5994400978088379,2.560504821911316,0.01026565209031094
8745,a_421,chair,0.1214772552700004,0.3978112875488779,0.6772988389640378,0.4508556721309835
8746,a_462,chair,0.10782201812756205,0.3823090660111995,0.650905327825816,0.43328637550806093
8747,a_503,chair,0.11603516979734954,0.39177975668103215,0.6670297767684016,0.44401989348791027
8748,a_540,chair,0.1131463823268482,0.38850117415263863,0.6614477829702574,0.44030414289022246
8749,a_1144,cabinet,0.2707798455360009,0.6858000000000012,0.9143999999999999,0.4318000000000007
8750,a_1944,cabinet,0.3835883982199229,1.2658273679974485,0.7165034457571959,0.4229340963933429
8751,a_2366,refrigerator,0.8342366504927593,0.9446280991735554,1.5893812220886554,0.5556487324928634
8752,a_3910,cabinet,0.2661893186484396,0.45720000000000294,0.8763000000000039,0.6644030098125846
8753,a_4484,stove,0.36744976008793834,0.6928748236363633,0.8428181818181817,0.6292298127272731
8754,a_4828,cabinet,0.6716402051040037,1.2192000000000023,0.8763000000000004,0.6286500000000019
8755,a_4860,counter,1.8344237360316589,2.6965846898906403,0.9151348762710655,0.7433622281830468
8756,a_4898,curtain,0.2528221418436135,1.4037373065948486,2.483595132827759,0.07251844182610512
8757,a_4921,curtain,0.25282214184361357,1.4037373065948489,2.483595132827759,0.07251844182610512
8758,a_4974,curtain,0.2528221418436151,1.4037373065948526,2.4835951328277623,0.07251844182610526
8759,a_5325,microwave,0.1185239318067928,0.6338119912881394,0.4679494053903489,0.39961952448021265
8760,a_5159,lighting,0.2096804579452389,0.41008979082107544,1.356562208497432,0.376911409836274
8761,a_548,chest of drawers,0.08953894724503077,0.41537568161741795,0.5990018209327757,0.35986762216934537
8762,a_766,chest of drawers,0.10919957971799889,0.4392216141610683,0.6461513243215222,0.38477161344994926
8763,a_844,bed,4.2452957024488365,1.9678079925070573,1.181283374939579,1.8262958573880088
8764,a_914,picture,0.05724986248107435,0.9724090188158917,0.9705599128896932,0.060660099731859554
8765,a_948,table,0.3459435541122606,1.2675067345294904,0.7583224836970492,0.35991590150103014
8766,a_564,cushion,0.03821447033727978,0.7918632160262165,0.45877265618409313,0.10519137936027922
8767,a_598,cushion,0.06358267443233337,0.5587756633758525,0.5588490366935722,0.20361360907554635
8768,a_626,cushion,0.02349747384641674,0.5630604929155982,0.5055780847505004,0.08254254940581784
8769,a_654,cushion,0.03934275861145923,0.6488504858288326,0.44568524351301025,0.13604792399691146
8770,a_682,cushion,0.06150812654426342,0.5093475467878434,0.495861827251237,0.24353287958084963
8771,a_712,cushion,0.015362299591400357,0.5699971706605067,0.38245880015701783,0.07046912389425855
8772,a_1006,cushion,0.022391860590105468,0.41844171285629245,0.4187252741400026,0.12779858192224233
8773,a_1036,cushion,0.032927085115063426,0.41081380188169786,0.4271974974980339,0.1876201852473586
8774,a_1130,mirror,0.016528380896171705,0.5660168115365665,0.7075256771194107,0.04127230995025146
8775,a_1166,sink,0.3448672204748056,0.9881544886017587,0.7865045960907133,0.44373716481586273
8776,a_1191,towel,0.002345699041927815,0.10130349423289697,0.1526366617921613,0.15170119627603107
8777,a_1233,plant,0.0009918440212949434,0.08526592627974951,0.12611963462846007,0.09223275081506445
8778,a_1329,picture,0.00034217758161384095,0.16585515537229328,0.24878279117931554,0.008292820040988856
8779,a_1429,curtain,0.03219536110277126,0.4433607544073896,2.167393109646909,0.03350413151144063
8780,a_1453,curtain,0.04038366420897904,0.47814694790655105,2.3374473044565134,0.03613287388476222
8781,a_869,lighting,0.10596375236743064,0.384557604789734,0.7165302246279834,0.3845576103518358
8782,a_912,lighting,0.033345634360281304,0.6019012898680955,1.1980318953696834,0.04624292846911792
8783,a_819,plant,1.9838053022017077,1.05181105759601,1.8284228858071487,1.0315366572333757
8784,a_875,picture,0.03713494946356348,0.9862258500906036,0.9890229593078554,0.0380715082309191
8785,a_949,chair,0.2809042882512107,0.7098819351196288,0.5583745574951168,0.7086742019653308
8786,a_1030,tv_monitor,0.13105251433089143,1.1573600889262112,0.7166120002666396,0.15801298569441552
8787,a_1068,cabinet,0.3156359611199048,1.3755317424566118,0.7493170419906621,0.3062317742908754
8788,a_1108,table,0.60661892457492,1.5020996751750162,0.7874299621582033,0.5128676034690263
8789,a_1178,table,1.1431936696466987,1.879551827907565,0.5791047454315371,1.0502879466707322
8790,a_1206,chair,0.2973963794323993,0.5020568668842336,0.9717495943951256,0.6095767546997666
8791,a_1263,picture,0.009024983636424318,0.7491976722153919,0.9605759890589396,0.012540598889041025
8792,a_1328,chair,0.29739637943239833,0.5020568668842318,0.9717495943951258,0.6095767546997666
8793,a_1382,picture,0.017450961365187267,0.984801714238729,0.9301963731028569,0.019050041201113647
8794,a_1426,plant,0.44414745896798175,0.5682360278045495,0.775313583696,1.0081404095261226
8795,a_674,picture,0.28443360468562934,1.4107504996017286,1.4981954546911533,0.13457432722767487
8796,a_897,picture,0.006519047975580204,0.4283409651619294,0.40279150439811584,0.037784550871096556
8797,a_917,picture,0.0062747034248158565,0.4066638778451016,0.408360137756521,0.037784550871100116
8798,a_949,picture,0.005183625785586705,0.33392848064076114,0.410833562800204,0.037784550871096556
8799,a_730,counter,0.870328360949222,2.6057149027944346,0.7899399228220831,0.42282647820896785
8800,a_618,chair,3.8212870888239716,2.4880488412763646,1.118577692192306,1.3730444959645423
8801,a_824,chair,2.993821873133745,2.950368642807008,1.0768383850204766,0.9423215983266542
8802,a_864,curtain,0.786277718354178,2.7028907375319484,2.262212890946356,0.1285920162630982
8803,a_904,picture,0.08285688973918588,0.7054461520773969,1.0046179690077943,0.11691327226195403
8804,a_414,picture,0.04861643031372916,0.7053560388736286,1.0229055060549657,0.06738126532799614
8805,a_1454,sink,0.021528950475124112,0.3815563440821167,0.1477656664510995,0.3818481078701507
8806,a_1570,mirror,0.008417854670285682,0.6095998585224153,0.9143998920917518,0.015101510882232105
8807,a_571,toilet,0.21192409519349234,0.41320338559949316,0.7234078141205837,0.7089788354141987
8808,a_565,sofa,2.359072226806772,2.458462829589843,0.9272510528564453,1.0348567962646493
8809,a_772,chair,0.42327549941774567,0.6950266957283021,0.8141619952919877,0.7480158819502186
8810,a_812,chair,0.33532464279841856,0.5180436372756957,1.0688522734630899,0.6055938293861739
8811,a_863,chair,0.3353246427984177,0.5180436372756959,1.0688522734630874,0.6055938293861735
8812,a_904,chair,0.3353246427984177,0.5180436372756956,1.0688522734630883,0.6055938293861733
8813,a_962,table,1.5468682822029265,2.37672471428999,0.7230923622846605,0.9000791013240832
8814,a_984,picture,0.04436413638646192,0.8632033966726732,0.9526325854266074,0.05395024961275934
8815,a_684,chair,0.31821471923677586,0.5373216334458026,1.0201569267185713,0.5805223642683892
8816,a_728,chair,0.30104194837722664,0.5274766551688906,1.001465286260734,0.569885848428084
8817,a_770,table,1.0004009133499647,1.4875765291795209,0.7431705739634908,0.904911811097153
8818,a_802,chair,0.47769560374843406,0.6152401268482209,1.1680926989192808,0.6647055149078367
8819,a_830,chair,0.4776956037484352,0.6152401268482213,1.168092698919281,0.6647055149078379
8820,a_866,shelving,0.24764532453681423,0.7620002627372751,0.7110266383789896,0.45707676002795056
8821,a_922,lighting,1.192451632695823,0.8342092174172135,1.2373655129219858,1.1552281975746155
8822,a_1144,tv_monitor,0.022037733343800197,1.0921999999999998,0.6619874999999998,0.030480000000000285
8823,a_1258,tv_monitor,0.03189891848684461,0.43796392061160155,0.3622125461779159,0.20108243459275865
8824,a_1356,lighting,0.04845512018863469,0.2725999951362609,0.5574630504154369,0.31885831333377485
8825,a_1419,chair,0.33532464279841856,0.5180436372756961,1.0688522734630894,0.6055938293861737
8826,a_1446,chair,0.33532464279841784,0.5180436372756956,1.068852273463088,0.6055938293861737
8827,a_1477,chair,0.33532464279841845,0.5180436372756961,1.068852273463089,0.6055938293861737
8828,a_1511,table,0.2097624058794553,0.2919548153877264,0.6159500017454406,1.1664511403231046
8829,a_1573,cabinet,0.17605065316054955,0.8113047480583186,0.7513065196122496,0.28882611959502447
8830,a_1649,picture,0.10349046811155496,1.0620428947115204,0.8257848245224554,0.11800255099299412
8831,a_625,chair,0.7009818168891049,0.922275662837675,0.7350838892127785,1.0339727654900364
8832,a_848,stool,0.08332873276729502,0.49885740949244745,0.3348435630367521,0.4988573732261119
8833,a_1109,bed,3.513458751532494,1.6273143479280243,1.1371850967407222,1.8985946212276175
8834,a_1181,stool,0.28533168212631616,1.1967962736374491,0.47701991703917834,0.49979655221845454
8835,a_1233,chest of drawers,0.14981198540993695,0.5782123189644678,0.5835513830354677,0.4439970828688169
8836,a_1284,chest of drawers,0.16862285956202472,0.6691655034476814,0.6161964682379586,0.4089438683652423
8837,a_1322,lighting,0.16405899990147227,0.40880649530495966,0.6072593856698261,0.6608578245931307
8838,a_1360,lighting,0.1212201719123165,0.39501731577841526,0.6296968587270145,0.48733458710523514
8839,a_1442,picture,0.017335096649795448,0.7764183834414657,0.7764184257563356,0.028756407166416142
8840,a_870,lighting,0.007235959631131499,1.2461954084431088,0.025400002002716075,0.2286000061035151
8841,a_1099,lighting,0.008042838261060777,1.385158102411514,0.025400002002716145,0.2286000061035161
8842,a_1129,lighting,0.01662120462297517,1.8208592308478282,0.03438747062222229,0.2654519326418182
8843,a_1179,mirror,0.012697143876324694,0.609599858522416,1.3792429835320936,0.01510151088223255
8844,a_1223,table,0.35838483043966224,1.3715996742248535,0.4571998467281375,0.5714999139308929
8845,a_457,picture,0.13564927913102945,1.1827917477988947,1.1635416273216623,0.09856603325844707
8846,a_475,table,0.6210040554810802,0.8929914013827194,0.6164653106028714,1.1280764062318336
8847,a_684,chair,0.14965619382334475,0.38304906470769395,0.8336208213289114,0.4686749438065263
8848,a_724,chair,0.21437749392410077,0.43179993331432376,0.9397162092901592,0.5283234659146955
8849,a_768,chair,0.21437749392410024,0.4317999333143234,0.9397162092901592,0.5283234659146946
8850,a_808,chair,0.21437749392410005,0.4317999333143234,0.9397162092901585,0.5283234659146945
8851,a_858,chair,0.2143774939241009,0.43179993331432387,0.9397162092901593,0.5283234659146956
8852,a_890,chair,0.198748446115565,0.42104070898925455,0.9163011582037652,0.5151591501114365
8853,a_958,plant,0.23670162131212744,0.49407424565186364,1.019937369735755,0.46971617118878584
8854,a_1315,table,0.3041964916628355,0.8962289693946809,0.6113065328490728,0.5552341709554746
8855,a_1345,chair,0.13402719184178147,0.3692216400966792,0.803528516913823,0.451756569505044
8856,a_1367,chair,0.12860448706751154,0.36417339501936224,0.7925421378951596,0.4455798517006561
8857,a_1389,chair,0.09915305644758747,0.3339321316029835,0.726728775665906,0.40857852801089883
8858,a_1475,sofa,3.695545146074888,2.5969926987039114,0.7939654836145286,1.7922812479241697
8859,a_1516,lighting,0.0683137114232147,0.40580554306507116,0.7362794976940935,0.22863736088624703
8860,a_1576,picture,0.014387351736437678,1.4178965542409145,0.789014413564261,0.012860308216055213
8861,a_1642,cabinet,0.23952794081118164,1.2526596273718478,0.40287629803973457,0.47462584418753195
8862,a_4505,tv_monitor,0.16659836911192283,1.0339049447738342,0.6707817076943788,0.24021986712621413
8863,a_499,picture,0.009255145130929426,0.8074893419083979,0.4542127405055288,0.025234059498608047
8864,a_553,towel,0.06758046444828687,0.23740313200000085,0.8007255820833901,0.35550934739999995
8865,a_757,towel,0.0695871184450203,0.23740313199999896,0.8798792048947444,0.3331343034933951
8866,a_2032,chest of drawers,0.3130631431090132,0.8031821427010419,0.7689502531932709,0.5068969204388634
8867,a_2161,sink,1.9185454645611586,2.810090344004398,0.9888742340926551,0.6904158476612512
8868,a_2192,mirror,0.06959932317098592,3.1708798216137937,1.453465856013644,0.015101510882232105
8869,a_2221,picture,0.0014679709707838796,0.7185785862320274,0.8042545112604661,0.0025400934278270166
8870,a_2489,cabinet,1.6458181141882575,2.6500157705989307,0.9648787372485313,0.6436661098529397
8871,a_3443,sink,0.07343338946208725,0.5943471198151768,0.2675837704770671,0.4617359006452824
8872,a_3483,table,2.8121720285955836,2.816390047449231,0.8508976759907215,1.173469336683606
8873,a_3601,table,1.8616176642131788,2.2075595935937526,0.6388871750766714,1.3199390715411266
8874,a_2959,chair,0.20783101303518003,0.45968513190746074,0.8399734497070307,0.5382503718137739
8875,a_3002,chair,0.2078310130351813,0.4596851319074631,0.8399734497070312,0.5382503718137741
8876,a_3040,chair,0.20783101303518134,0.4596851319074631,0.8399734497070314,0.5382503718137741
8877,a_3068,chair,0.2078310130351813,0.459685131907463,0.8399734497070314,0.5382503718137741
8878,a_3106,chair,0.2078310130351808,0.4596851319074614,0.839973449707032,0.5382503718137743
8879,a_3017,chair,0.207831013035182,0.4596851319074624,0.8399734497070305,0.5382503718137772
8880,a_3046,chair,0.207831013035182,0.459685131907464,0.8399734497070318,0.5382503718137744
8881,a_3104,chair,0.2078310130351798,0.45968513190746224,0.8399734497070306,0.5382503718137717
8882,a_346,picture,0.006452486121777274,0.6121781725955513,0.4591336729877672,0.02295673353508787
8883,a_369,picture,0.008672295619805873,0.6755852702872933,0.5066890007663973,0.025334505090991277
8884,a_391,picture,0.0073901656719890215,0.6405015805044618,0.4803762309339503,0.024018863740439045
8885,a_574,tv_monitor,0.15792836161816579,1.3156123937340642,0.7551652750417441,0.15896084486671525
8886,a_940,sofa,5.506773884821628,2.677890763590199,0.7679358823379507,2.6778079468651868
8887,a_1006,table,0.3549410918507609,0.7686136172056944,0.6019159028848617,0.7672067033914779
8888,a_1124,cushion,0.021432763764179366,0.4220803999882258,0.41687812405448543,0.12180745963903834
8889,a_1351,lighting,0.10680831630821383,0.48614264426283643,0.899548450853469,0.24423999936277507
8890,a_806,table,0.39574672475826544,1.1430424555248078,0.46728272956597117,0.7409266870150842
8891,a_1010,chair,0.167711594783485,0.46584242520722796,0.7757626612876685,0.4640824852118035
8892,a_1050,chair,0.17348965558279736,0.47113192797627124,0.7845712165479031,0.46935200438344105
8893,a_1084,chair,0.23678254782983726,0.5225981944811093,0.870277467653251,0.5206238327350857
8894,a_1128,chair,0.19454544737095866,0.4894688209503232,0.8151074582544661,0.4876196210752346
8895,a_1314,curtain,0.16655099556637745,0.5857685964565025,2.6812599541537594,0.10604305384515647
8896,a_1478,curtain,0.14109688038897195,0.5133013649512106,3.0076194372624485,0.09139493109367358
8897,a_1148,curtain,0.15926415722206316,0.5911895979168615,2.947604114503296,0.09139493109367253
8898,a_1190,curtain,0.1539546575738401,0.5758073778165294,2.9254555057498863,0.09139493109367301
8899,a_1208,curtain,0.17161550073890236,0.600651298932955,3.1261656119404795,0.09139493109367347
8900,a_1230,curtain,0.13067458514978428,0.48681511746140416,2.9370068809866807,0.09139493109367262
8901,a_1252,curtain,0.15251393671072835,0.5666338629259622,2.944997269522718,0.09139493109367258
8902,a_1300,curtain,0.192054405989276,0.7382933877998322,2.8462509350732916,0.09139493109367307
8903,a_1362,chair,0.21703884281308994,0.4303485304117185,1.0110240215802548,0.49883356320687455
8904,a_1400,chair,0.2246040013981913,0.4303485304117204,1.0226588170018924,0.5103479772806173
8905,a_979,refrigerator,1.111104529578051,0.9144001143000002,1.8224500000000008,0.6667500000000008
8906,a_1633,microwave,0.16792183081639767,0.6316292985429716,0.4997625551396227,0.5319626985101873
8907,a_2373,stove,0.4890756306770479,0.7621623060000013,0.9271000000000003,0.6921527940000014
8908,a_3495,cabinet,0.5831553741170105,0.9499587702022299,0.9661714977288607,0.6353679504000148
8909,a_3856,counter,1.1938982871113824,2.167232962804547,0.8763,0.6286500000000008
8910,a_3522,sink,0.0745992018394251,0.597481071949006,0.2689880638094592,0.4641699492931367
8911,a_3568,lighting,0.34148795281770844,0.9905416667461401,1.3011102959975498,0.2649650087162886
8912,a_1705,curtain,0.3632981944836147,2.878517077395852,1.683796528809437,0.07495572674685966
8913,a_1752,curtain,0.6068129762806314,2.8621243420001767,2.924090152131017,0.07250627666423069
8914,a_1786,sofa,2.3165004266921345,2.1926817764068445,1.0471084396515382,1.0089394822854818
8915,a_1815,sofa,2.9143394785063075,2.367072312000869,1.130388103659641,1.089183455027414
8916,a_1899,counter,1.5311943552748906,2.804997382892328,0.9144591506066911,0.5969439416888497
8917,a_2149,table,0.6529782765791858,1.2446000576019338,0.939038987403773,0.5587085181283766
8918,a_2285,chair,0.5104351052390497,0.8615653336347467,0.9899941518802704,0.5984387265568553
8919,a_534,picture,0.03435581789547942,1.0113805374889395,0.8826344213089738,0.03848618293388917
8920,a_743,plant,1.5705604964428146,0.8917176701217926,1.9878630200039262,0.8860145265389114
8921,a_805,picture,0.059482671147675546,0.8929073156347833,0.7958037349949797,0.08371014776806085
8922,a_873,table,1.1756796821538489,1.8692097081140364,0.7569591147483087,0.8309187557768851
8923,a_933,chair,0.24738318337922324,0.44955947995185863,0.9647173595046761,0.5704044699668885
8924,a_962,chair,0.24738318337922582,0.4495594799518621,0.964717359504679,0.5704044699668884
8925,a_1014,curtain,0.7300216891968564,2.2769284248352086,2.4128921408074704,0.13287659041992583
8926,a_677,picture,0.05883407371988402,0.9373864759124658,0.9373865292525946,0.06695631265956342
8927,a_846,tv_monitor,0.13239236876861218,1.1612909284357718,0.7190458899355735,0.15854965850103214
8928,a_908,table,0.23225747559679719,0.9209060374369429,0.6761082185177615,0.3730251950211265
8929,a_1152,chair,4.343189091662794,2.63030593872071,0.83752239227295,1.9715420532226595
8930,a_1206,table,0.2088779935709952,1.0257263628123656,0.2918209927125339,0.6978219705981026
8931,a_1236,chair,0.5698986051942057,1.041898916425758,0.5250431358783149,1.0417824154193551
8932,a_1264,chair,0.569898605194207,1.041898916425759,0.5250431358783154,1.0417824154193553
8933,a_1296,table,0.914572391663325,1.5999460220336978,0.6351960584482129,0.8999221920967125
8934,a_1376,cabinet,0.43263362757326435,1.4521810353462146,0.6619146902366926,0.4500880604818001
8935,a_891,picture,0.1358609148982084,1.1848908891232792,1.1848910789679925,0.09676933242808608
8936,a_1113,plant,0.30368650311065076,0.42359160942250895,1.7364590315875792,0.41287025967174884
8937,a_511,picture,0.4272868195015665,2.270564021905661,1.2181880750561334,0.1544796940113002
8938,a_750,picture,0.042903023115030116,0.8155827562446089,1.035513603284517,0.05080003972460204
8939,a_767,picture,0.0973965446607067,1.5293410477790286,1.253646673307824,0.05080003972460027
8940,a_795,picture,0.19710633147172318,1.839018187655106,2.1098447446527024,0.05080003975668563
8941,a_833,picture,0.4313453949483656,1.5817583772363284,1.913717001161063,0.14249752049628867
8942,a_1051,table,0.4984667193382617,1.3420024859227948,0.43610217684800096,0.8517155819844443
8943,a_790,stool,0.22962394484183807,0.5965645233554998,0.6453658989865375,0.5964221129277872
8944,a_1212,others,0.04706851311668005,0.37232428532428824,0.3176663075411538,0.39795865992699236
8945,a_664,chair,0.26770228927018735,0.5647748356089747,0.7698256003761103,0.6157216122598569
8946,a_890,table,0.5077985141289535,1.0227719164382403,0.5529370570635523,0.8979185309761082
8947,a_512,shelving,0.26296845531244534,0.502546405768864,1.5558064965163805,0.33633487595910067
8948,a_541,picture,0.006464058729453986,0.5787732509278651,0.578773440943511,0.019296931207770207
8949,a_585,picture,0.009621320450190667,0.660822639334711,0.6608228562877927,0.02203254727362669
8950,a_618,picture,0.006899230954475275,0.5914802500290312,0.5914804442164802,0.019720596411922923
8951,a_641,picture,0.006313401391780158,0.5742413833643952,0.5742415718921929,0.019145833802222793
8952,a_924,picture,0.06882831811450542,1.4815172060458754,0.9144010460289256,0.05080702240795797
8953,a_463,bed,4.36720616629207,1.8198369939198982,1.0469840315669496,2.2920872606806344
8954,a_496,cushion,0.08892852177582321,0.6616359391818089,0.508950668473296,0.26408655829007344
8955,a_518,cushion,0.08205183003832159,0.6441220309978661,0.4954784328374547,0.2570960254900791
8956,a_540,cushion,0.08175411618598477,0.6433420506299018,0.4948784480026489,0.2567847027237187
8957,a_574,cushion,0.024525604416858738,0.640718498568687,0.36509742092454306,0.10484402638522104
8958,a_636,cushion,0.05030357634165724,0.6588191467003554,0.40738799124993424,0.18742366548451633
8959,a_726,cushion,0.0436938234944424,0.6285984050420548,0.3887006666633316,0.17882634070482922
8960,a_748,cushion,0.043751158840838134,0.5223183094657238,0.4017832723644923,0.20847906909238986
8961,a_780,cushion,0.02005170888519992,0.4978716764140234,0.21270520383914251,0.18934587816942383
8962,a_1006,picture,0.05718044820572895,0.8714807377460438,0.6776144086814825,0.09682937544930884
8963,a_388,bed,5.487469353189892,1.5465325241176413,1.6843663419326382,2.1065729125346415
8964,a_425,chest of drawers,0.15169672698458297,0.5560899596398683,0.7058014778914841,0.38649919462758664
8965,a_635,chest of drawers,0.17184349605045432,0.5522947055843553,0.7070888258972415,0.44003603767864863
8966,a_677,lighting,0.191843198787363,0.37712554885548877,1.349133248907495,0.377055783412404
8967,a_503,table,0.6452431151155984,1.805939912796022,0.7213594216044121,0.4953000529392311
8968,a_715,tv_monitor,0.025350360123708036,1.041366377113687,0.6955246678330409,0.035000000000001016
8969,a_935,cushion,0.01226936923312679,0.3776859909749961,0.37767550499754526,0.08601467273433154
8970,a_965,cushion,0.039740856196278596,0.5588164784311306,0.5588009635930639,0.127265553023882
8971,a_1025,cushion,0.039740856196279255,0.5588164784311321,0.5588009635930641,0.12726555302388373
8972,a_710,chest of drawers,0.08876719989229441,0.4489152453671609,0.5649438773730414,0.35001194000244334
8973,a_738,curtain,0.07427626125651803,2.1552237069519515,0.5423739567140826,0.06354170322418207
8974,a_779,curtain,0.09762323959446889,2.051914410308743,0.7487470462913058,0.06354170322418212
8975,a_741,lighting,0.12770882959294938,0.4236622452735909,0.7115527220280061,0.4236371882363525
8976,a_768,lighting,0.1277088295929494,0.4236622452735905,0.711552722028007,0.4236371882363525
8977,a_794,chest of drawers,0.15648152799010417,0.5644730449894136,0.553103676874971,0.50120261075665
8978,a_508,chest of drawers,1.3708075124298547,2.1243340813460536,0.8127388639474764,0.7939673282629889
8979,a_731,oven,1.873963417881632,1.8535453070300314,1.2431535432520147,0.8132669627666498
8980,a_504,sink,0.5776339257834254,1.4468254763579187,0.8315243327649611,0.4801330288796789
8981,a_881,table,0.21810392038258308,0.8487908010922901,0.4664296940255861,0.5509048768916927
8982,a_502,table,0.09375006108794484,0.5122518735397144,0.532101268125201,0.3439487298012249
8983,a_736,lighting,0.045468785174466626,0.28991563018725586,0.5297272334386135,0.29606660263816664
8984,a_780,table,0.14013157811087393,0.4015860160228293,0.6295302583933449,0.5542948226602746
8985,a_832,lighting,0.07186342238738316,0.3640269552050377,0.5423013772158679,0.3640270409481019
8986,a_906,table,0.5668238345863156,1.2857596279099783,0.6428798664387594,0.6857384380465116
8987,a_992,chair,0.20987951657176349,0.4701110869646091,0.814341127872469,0.5482304990291619
8988,a_832,lighting,0.012866143449435055,0.4577483534812927,0.3254573221196275,0.08636296651381027
8989,a_834,curtain,0.3330918713265152,0.6332275767400084,1.9812547756989354,0.2654996103957962
8990,a_1043,curtain,0.37480571884407116,0.47521298758272357,2.0293299958567266,0.38865587107794397
8991,a_1148,picture,0.03263286245986084,0.9321869912361912,0.6740359330078257,0.05193606994145794
8992,a_841,lighting,0.004219218923779413,0.336117802649337,0.03734642446411752,0.33611780264933705
8993,a_891,sofa,8.687112747793593,3.7268723908761068,0.8620364379882849,2.7039914361086828
8994,a_937,sofa,1.0024055033038586,1.3425062561035166,0.8921038198471086,0.8369735336303709
8995,a_1043,table,0.1377696742352357,0.5012972552535295,0.7169568049132713,0.3833233841167232
8996,a_1169,chair,0.3384514332513382,0.5069406628608703,1.028162141750728,0.6493481695652021
8997,a_1252,chair,0.3384514332513371,0.5069406628608704,1.0281621417507265,0.6493481695652008
8998,a_1318,sink,0.07459920183942524,0.5974810719490069,0.26898806380945933,0.4641699492931367
8999,a_2094,sink,0.6454410435580469,1.1272973663889998,0.8762999999999997,0.6533791545726153
9000,a_2162,counter,3.0018069207838676,3.037814774724418,1.1176109313964842,0.8841599192275196
9001,a_2216,stool,0.18174482351486318,0.5303170776367203,0.6462355422973632,0.5303170585632342
9002,a_2272,stool,0.1817448235148623,0.5303170776367204,0.6462355422973638,0.530317058563231
9003,a_2314,stool,0.18174482351486135,0.5303170776367184,0.6462355422973632,0.5303170585632307
9004,a_2400,chair,0.22351667472901804,0.4414636860029688,0.8953636631641693,0.5654776928285362
9005,a_2438,chair,0.18512126364772066,0.41458200215067,0.8408430226468693,0.5310445264184709
9006,a_2521,table,1.4154549592552574,2.102827480507463,0.7302499338984481,0.9217664230439465
9007,a_3192,stove,1.4551820045873882,1.2289005911771147,1.6413741947118556,0.7214279450000056
9008,a_4324,counter,0.5367654352012008,0.9139868037035237,0.9341910378820193,0.6286500000000039
9009,a_467,lighting,0.3030159339094176,0.9232403744853165,0.3553445162392355,0.9236364428560945
9010,a_508,picture,0.036826488237269785,0.8511304828638292,0.8304259759285095,0.05210306073989813
9011,a_728,plant,0.19194572877818863,0.46158917248249065,0.904878359843111,0.45954985916614366
9012,a_774,cabinet,3.4048808624045774,2.5687605296631815,2.5921353119926156,0.5113527932485042
9013,a_985,picture,0.02358552491675775,0.5706842626631856,0.813552526093166,0.050800039724600954
9014,a_779,picture,0.06375278393423241,0.8245479956557503,0.9545629475541235,0.08099881049192793
9015,a_1070,table,0.48207329873551297,1.001059269396468,0.8077029589159704,0.5962132344152841
9016,a_1110,table,0.6965314178494451,1.1743133056290271,0.7239222077094394,0.819341267138332
9017,a_854,table,0.12254484111663703,0.3633852346710064,0.8307787503551505,0.40592180092175745
9018,a_867,table,0.0960656678613889,0.392796963159816,0.5975855337384922,0.40926066851178633
9019,a_1112,mirror,0.05160220926544388,0.9822999208908577,2.7575929404847828,0.0190499582397825
9020,a_1149,lighting,0.006752918902231695,0.16241094589233418,0.2560125160217286,0.16241085052490245
9021,a_1004,bed,4.0862166203761126,2.028637833483634,0.9934695107626837,2.02750681158357
9022,a_1042,picture,0.6618329202848799,1.4901820948675355,1.4901823336263877,0.29803660959895306
9023,a_1101,toilet,0.09779585607575558,0.4106334080775849,0.3751586337230434,0.6348209163298724
9024,a_1275,cabinet,0.07421800706287889,0.3013275201340641,0.8173943302691883,0.3013275703897575
9025,a_476,picture,0.2947397227372144,1.7440956260776708,1.1627305720247585,0.1453413822051053
9026,a_545,sofa,0.9911952200428314,1.4204091644287098,0.8833330338903801,0.7899893951416014
9027,a_619,chair,0.18177633999071385,0.44261617958545807,0.8315252065658569,0.49389502406120217
9028,a_2269,shelving,0.12864574811086066,0.5086345374584195,0.9951246549608475,0.25416286893702983
9029,a_2313,sink,0.07459920183942532,0.597481071949007,0.2689880638094595,0.4641699492931368
9030,a_2354,sink,0.1224883523730089,0.7895123308939275,0.26898806380946,0.5767702704414334
9031,a_382,picture,0.025247013379335628,0.367047209566274,0.7340944631608664,0.09369925438508675
9032,a_417,picture,0.002249222636878862,0.29732999979285957,0.36104364117607335,0.020952411489940648
9033,a_442,picture,0.0032602430317335463,0.33649445119759847,0.40860048424499046,0.023712273267028298
9034,a_467,picture,0.0016803731177975996,0.26979246969332493,0.32760520528646175,0.019011881901725758
9035,a_496,picture,0.002875401167613436,0.3226963577351132,0.39184565322069465,0.02273994174244587
9036,a_521,picture,0.002842634190273671,0.32146589691806327,0.39035152193888134,0.022653232963046666
9037,a_548,picture,0.00259071683837988,0.14545382765018738,0.47968421903287106,0.03713123228585279
9038,a_749,picture,0.014353906870644192,0.5515073313653575,0.6696876036396118,0.03886391737980109
9039,a_783,table,0.07072193663752614,0.37821592394934644,0.3774964151342851,0.49533783676001875
9040,a_840,picture,0.001578064165679444,0.2642020205533946,0.3208168014432691,0.018617931103371177
9041,a_865,picture,0.001059732927274447,0.23136272539340766,0.28094050673207976,0.016303793862892508
9042,a_890,picture,0.0006653533248691075,0.19811256723040138,0.24056530684906985,0.013960703705755861
9043,a_915,picture,0.0013512581075756102,0.25088460903363785,0.3046456557483064,0.017679472534311458
9044,a_940,picture,0.001700557905247017,0.27086842978822745,0.32891172851215045,0.01908770324054388
9045,a_965,picture,0.001303973854771882,0.24792341373438032,0.30104991790206737,0.017470801419877453
9046,a_990,picture,0.00026929819190969626,0.1465454687770837,0.1779481037298376,0.010326845477894874
9047,a_1015,picture,0.00012058677887789789,0.11211433538867165,0.13613886222366003,0.00790053371883382
9048,a_1102,picture,0.0018011900229214157,0.2761093368350122,0.3352756883028034,0.019457022317332043
9049,a_1127,picture,0.0032069213110023495,0.334649887390701,0.40636065633092777,0.02358228954547669
9050,a_1152,picture,0.0015658760273122756,0.2635200760104398,0.319988725766277,0.01856987546590539
9051,a_1177,picture,0.0011298469570621861,0.2363566297874921,0.2870045346720173,0.016655707022947826
9052,a_1206,picture,0.01750764892678179,0.5892557897809722,0.7155250263169516,0.04152399619588287
9053,a_1231,picture,0.009504166284582945,0.4806909259778179,0.5836962375684801,0.03387358856349641
9054,a_1256,picture,0.008148177844158873,0.4566478477847238,0.5545010655308014,0.03217930790517888
9055,a_1375,shelving,2.0108637733227246,3.3432652337539968,2.005061580964843,0.2999743372201929
9056,a_1482,tv_monitor,0.06347757637895401,1.0599999882,0.6224999996,0.0962000108
9057,a_738,chair,0.5961315105727474,0.7391399443149581,0.8747944082055268,0.9219543279180539
9058,a_773,chair,0.20594922517405498,0.466118302536012,0.8176485412597657,0.5403776021957397
9059,a_833,sofa,1.6950481350310562,2.1248046159744263,0.9197432192135031,0.8673541079310194
9060,a_1026,chair,0.20594922517405387,0.4661183025360103,0.8176485412597656,0.5403776021957388
9061,a_1058,chair,0.4914643680280277,0.6930692950448087,0.8202684058241003,0.8644888441334172
9062,a_1126,table,0.16821442706980624,0.7268086088134972,0.3224790394961001,0.7176979180346689
9063,a_1188,table,0.2684428066739614,0.6883221288171768,0.38107113513385743,1.0234202014937157
9064,a_1216,chair,0.5961315105727482,0.7391399443149586,0.8747944082055269,0.9219543279180544
9065,a_1280,cabinet,0.47458685727985545,0.807921638955921,1.4841413299297423,0.3957958238916968
9066,a_1316,chair,0.44787517101914276,1.1348972446508592,0.6711137308299521,0.588036549996973
9067,a_1362,picture,0.0007912337551394289,0.22638171297277418,0.27668877235822126,0.012631994513267372
9068,a_1415,picture,0.006517775839067739,0.4571999907493612,0.5588000130463041,0.025511547283443303
9069,a_872,lighting,0.023107667243440287,0.2743053233488313,0.43916874035740644,0.19181848175477176
9070,a_912,lighting,0.022593990515760224,0.27225749747819916,0.4358901269601276,0.19038646124344144
9071,a_958,table,0.5229781671836845,1.6083675622940072,0.8128001137010608,0.40005020509322264
9072,a_1068,seating,0.1195381527793449,1.1063300596705994,0.3381656185479471,0.31951582825492236
9073,a_864,cabinet,1.775126507134129,1.9808826162679127,2.415693312491082,0.3709614422642398
9074,a_1916,cabinet,0.32644162077938504,1.041329498291013,0.7935933303833,0.3950202369689936
9075,a_2080,dishwasher,0.2917642047039007,0.5950000038000011,0.8200000110000002,0.5979999978000042
9076,a_2029,table,0.28809750072133944,0.7892938378910037,0.706908302387318,0.5163422895793347
9077,a_2251,stool,0.15876384906236352,0.45352205634117126,0.8372838497161861,0.4181003123521805
9078,a_2329,picture,0.0033549912911402845,0.5318464631990703,0.5030218434806639,0.01254059888903925
9079,a_2377,cabinet,0.6383052974471274,1.4763730168342608,0.9260014621860426,0.46689656324458895
9080,a_2542,dishwasher,0.2917642047038983,0.5950000038000007,0.8200000109999994,0.5979999978000003
9081,a_2416,microwave,0.09019728078274905,0.5940568527984134,0.3339050698253325,0.45471828847100504
9082,a_3205,cabinet,0.45577072593300094,1.012238743936539,1.0427515233190747,0.4317999999999991
9083,a_4089,cabinet,1.5279820997340434,2.286416210705486,0.9210759553306627,0.7255503078430923
9084,a_3672,lighting,0.13150270773708203,0.36059388518333435,0.9714325041045663,0.37540815852349496
9085,a_3704,lighting,0.1287471593103158,0.36059388518333413,1.0084640905144049,0.3540453210261918
9086,a_4775,stove,0.4890756306770469,0.7621623059999998,0.9271000000000005,0.6921527940000012
9087,a_670,picture,0.17843458575612614,0.9836162574019506,1.4754245671567552,0.12295220682901321
9088,a_988,toilet,0.06120469523841986,0.35124410320000005,0.3208999932000001,0.5430077024000003
9089,a_461,bed,3.4191469876470704,1.955041911606586,0.8739827313671775,2.001054179528684
9090,a_512,cushion,0.10137602759831603,1.125494787902813,0.3258342250789439,0.27643630631862753
9091,a_564,cushion,0.02252377617492263,0.5178493719853526,0.30368637652658426,0.14322289214617703
9092,a_596,cushion,0.0078665579202929,0.45044066614008854,0.34169694550236085,0.051110020602806165
9093,a_632,cushion,0.011316696958673532,0.455075091154913,0.3033583732499066,0.0819748507955056
9094,a_664,cushion,0.008136140580522184,0.3359924686373634,0.3344085670897759,0.07241216066506928
9095,a_724,cushion,0.013038539488397996,0.4114338986599163,0.28196959791694465,0.11238972035072274
9096,a_754,cushion,0.007865861874215181,0.3134291910463677,0.31349719457126873,0.08005218960147777
9097,a_854,cushion,0.005407817635442173,0.25382925709983495,0.25212255513698645,0.08450232517443376
9098,a_892,table,0.05609552446305978,0.36651205120077196,0.4184171403537867,0.36578886979996733
9099,a_914,table,0.07710527646012513,0.407511830329896,0.4652232693259228,0.40670775042219154
9100,a_942,picture,0.04181529724506369,0.7939404997495091,0.7075995503690886,0.07443199914408974
9101,a_644,refrigerator,0.8876258431080701,0.8226136363636376,1.6654678169090902,0.6478847965454548
9102,a_1209,stove,0.4890756306770481,0.7621623060000013,0.9271000000000019,0.6921527940000004
9103,a_2335,cabinet,0.28434253961788686,0.7557024793388444,0.7242148760330587,0.5195454545454563
9104,a_3324,cabinet,0.30086649504000224,0.7620000000000012,0.9144000000000011,0.43180000000000196
9105,a_3486,microwave,0.041464579050477214,0.48000005599999984,0.2600276739999998,0.332212830586252
9106,a_3530,cabinet,1.0564280820040344,1.00434968705249,1.93378320208788,0.5439352509319785
9107,a_5084,cabinet,0.5587206956208924,0.8382000000000006,0.96393,0.6915150000000025
9108,a_5433,cabinet,0.2136307585408619,0.6870022539444037,0.6583771600300528,0.4723140495867796
9109,a_5507,counter,0.8235213052679563,1.6011155462265014,0.9806089991940592,0.5245130407705075
9110,a_5622,sink,0.01008063273556145,0.30660226255981726,0.13803340865098335,0.23819257771851038
9111,a_5684,chair,0.248159344974223,0.44978133656761893,0.930987160569533,0.5926325646313755
9112,a_5730,chair,0.33030008816069023,0.49475947022438005,1.0240858766264862,0.6518958210945129
9113,a_5771,chair,0.3303000881606909,0.49475947022438055,1.024085876626487,0.651895821094513
9114,a_5804,chair,0.3303000881606908,0.4947594702243806,1.0240858766264866,0.651895821094513
9115,a_5840,curtain,0.32276426307627526,1.1265803837776214,2.5906919640108224,0.11058786662334501
9116,a_5870,curtain,0.01389610345463505,0.5999480187892934,2.450058460235597,0.009453725069761724
9117,a_5897,curtain,0.013896103454635034,0.5999480187892932,2.450058460235596,0.00945372506976172
9118,a_5920,curtain,0.013896103454635655,0.5999480187892919,2.4500584602355957,0.009453725069762164
9119,a_5943,curtain,0.013896103454634337,0.5999480187892914,2.4500584602355957,0.009453725069761276
9120,a_5980,curtain,0.013896103454634602,0.5999480187892953,2.4500584602355966,0.009453725069761392
9121,a_6003,curtain,0.013896103454634382,0.5999480187892932,2.450058460235596,0.009453725069761276
9122,a_6026,curtain,0.013896103454631728,0.5999480187892915,2.4500584602355957,0.0094537250697595
9123,a_6049,curtain,0.013896103454631726,0.5999480187892914,2.4500584602355957,0.0094537250697595
9124,a_6083,chair,0.18448564899090983,0.45553262710571285,0.7619825744628906,0.5314936256408701
9125,a_6151,table,1.1064941803303572,1.700100839138033,0.7230923622846617,0.9000791013240822
9126,a_6176,chair,0.1386067986408041,0.41412057009610254,0.6927114313299025,0.48317602330988174
9127,a_6233,chair,0.18448564899091044,0.45553262710571363,0.7619825744628911,0.5314936256408707
9128,a_6272,chair,0.18448564899091027,0.4555326271057131,0.7619825744628923,0.5314936256408699
9129,a_6354,table,0.6163927924719097,1.2170057296752927,0.41615577745953436,1.2170516252517705
9130,a_6433,table,0.3468001557379368,0.8197182816288614,0.5161193065028213,0.8197181624049886
9131,a_6469,lighting,0.01315046018465819,0.20611822642385946,0.3094972765715487,0.20614258705580496
9132,a_6558,chair,0.1844856489909095,0.45553262710571335,0.7619825744628906,0.5314936256408685
9133,a_672,table,1.4695049323016498,2.010850753838921,0.7620000015022287,0.9590389319754243
9134,a_951,chair,0.42063058531625347,0.6812208890914917,0.8821425136054986,0.6999614768278519
9135,a_974,chair,0.508582964626875,0.7257297785929087,0.9397790075699384,0.7456948190172382
9136,a_1088,picture,0.008783553120899448,0.41265450454851366,0.4126545174598647,0.05158186471397463
9137,a_1118,picture,0.007666325113448339,0.3943594544495149,0.39435946678844014,0.049294981161901216
9138,a_1142,picture,0.009089336592125562,0.41738859213465085,0.4173886051941243,0.05217362625473234
9139,a_1166,picture,0.008379598189635035,0.40622898804822793,0.40622900075852886,0.050778674347258475
9140,a_1195,picture,0.007335620996708562,0.3886053790944322,0.38860539125332155,0.0485757210223696
9141,a_913,picture,0.09188673348853432,1.636561545559748,1.5902712749584376,0.03530606010841808
9142,a_799,bed,3.8724661921466526,1.612443685531615,1.1369667053222672,2.1122987009817247
9143,a_891,mirror,0.06305184412425784,1.163334119119145,1.2193317728351656,0.04444996640086218
9144,a_1191,toilet,0.2988882718042465,0.5398164971999994,0.7412341538000011,0.7469771191999998
9145,a_1270,shower,2.6842029745115927,1.3207931499999996,2.133600540000002,0.9525053700000007
9146,a_1311,towel,0.05348209610182851,0.5450500747795992,0.6830882294363567,0.14364655486433975
9147,a_1317,cabinet,0.5160753859725784,0.9398760795593278,0.981309636784001,0.5595468891618519
9148,a_1563,lighting,0.031152632055692044,0.3302037715911863,0.2857502533501767,0.33016124388076845
9149,a_408,sofa,3.566777293209913,3.355762826458639,0.6412273892766962,1.6575730226439376
9150,a_469,cushion,0.054419830993829056,0.33575909349861516,0.4566903303323521,0.3549012988805763
9151,a_699,curtain,1.0458751158594939,3.6191293278573684,2.4852282811279727,0.11628118268965801
9152,a_803,cushion,0.03436475462926085,0.4374460226178588,0.4374406686833602,0.1795848178025432
9153,a_897,picture,0.17890860787306218,1.3130119412095937,1.2787087043842236,0.10655919698997728
9154,a_929,lighting,0.19727205490420346,0.6483469903469083,0.5017964286746497,0.6063599426628858
9155,a_964,curtain,0.7416148823199873,2.6354325605516253,2.4200095999741027,0.11628118268965792
9156,a_1026,chair,0.27520788769724386,0.600665390491485,0.8199207192747062,0.5588000118732456
9157,a_1050,chair,0.27520788769724513,0.6006653904914868,0.8199207192747069,0.5588000118732461
9158,a_1096,chair,0.23692248703242905,0.5714098789582104,0.779986339104265,0.5315835608325494
9159,a_1182,chair,0.2752078876972431,0.6006653904914856,0.8199207192747034,0.5588000118732455
9160,a_1210,chair,0.27520788769724225,0.6006653904914844,0.819920719274704,0.5588000118732445
9161,a_1268,chair,0.2752078876972454,0.6006653904914869,0.8199207192747069,0.5588000118732466
9162,a_1292,chair,0.27520788769724436,0.600665390491486,0.8199207192747059,0.5588000118732459
9163,a_1316,chair,0.2752078876972435,0.6006653904914856,0.8199207192747053,0.558800011873245
9164,a_1396,stool,0.17297698837163847,0.3921289741992944,0.9195070518400773,0.4797382361063828
9165,a_1438,stool,0.17297698837163933,0.39212897419929504,0.91950705184008,0.479738236106383
9166,a_1466,stool,0.17297698837163894,0.39212897419929504,0.9195070518400783,0.4797382361063827
9167,a_2052,oven,0.2567066081811928,0.6148008715634204,0.7478484353520982,0.5583274555252761
9168,a_2307,cabinet,0.2546562678494347,0.6213921819756817,0.7217581676760676,0.5678019475558668
9169,a_2479,counter,0.6185607248742335,2.1740989081137383,0.8247549144899707,0.3449674602421472
9170,a_2529,sink,0.07459920372064535,0.597481079467302,0.26898806334238823,0.46416995596362043
9171,a_1694,shelving,0.04046619654597087,2.059682853205522,0.060665671068932156,0.3238538221798876
9172,a_1742,cushion,0.04100889758186882,0.45891189575195257,0.4546424597501754,0.1965525969862939
9173,a_1765,cushion,0.04100889758186858,0.4589118957519527,0.4546424597501751,0.19655259698629285
9174,a_1867,chair,0.5582060440186215,0.7273269653320313,0.836253128051758,0.9177556991577145
9175,a_1941,cushion,0.019005965112572413,0.4353826619567852,0.43632162457733475,0.10004884048873919
9176,a_1728,table,1.4974490212306035,2.156017029542686,0.718624819925777,0.9664906270327572
9177,a_1646,picture,0.06921608543029212,1.4817247356668506,1.4817248161468382,0.031526223365495695
9178,a_595,picture,0.009491669378426049,0.6818746915590919,0.6122850587446216,0.022734445647307255
9179,a_870,shelving,1.9140004736091765,2.18612400555748,2.188511723191343,0.4000537726907918
9180,a_914,table,0.37336168116910456,0.5241674097087091,0.6879403177532665,1.0354019193694686
9181,a_1002,picture,0.014485148832539024,1.0594139015777781,1.0765922169341693,0.012700068360006592
9182,a_546,curtain,0.30502993739565903,1.0248194566299826,2.483591830360521,0.11984360953278284
9183,a_595,cabinet,3.168759516921683,1.9017418071087313,3.0025793085079884,0.554936434700609
9184,a_965,chair,0.21732049180686047,0.4300997704267466,0.9000897321144947,0.5613654255867014
9185,a_1025,chair,0.21732049180686214,0.4300997704267502,0.9000897321144957,0.5613654255867004
9186,a_1073,chair,0.21732049180686383,0.43009977042675224,0.9000897321144982,0.5613654255867007
9187,a_1175,sofa,1.6457256826293774,1.9905593872070355,0.8144316703081161,1.01514400482178
9188,a_1222,table,1.7972876775127022,1.4611989597166541,0.8530884588263293,1.4418303924891074
9189,a_1260,chair,0.6477149315740051,0.7157942056655902,1.0478915129044872,0.8635339317541586
9190,a_1339,curtain,0.3070006696954451,1.0065770721435572,2.5910615902516176,0.1177103233337391
9191,a_1377,curtain,0.24108908128796025,0.6639790636473765,3.084669247434638,0.1177103233337391
9192,a_1399,curtain,0.25859339786996727,0.585740891886953,3.7505705221463526,0.11771032333374265
9193,a_1429,picture,0.12727679375967052,1.4333347494344222,1.1148161226950855,0.07965230637620023
9194,a_1487,plant,0.08200262951291695,0.46727879345417017,0.6350909394090172,0.2763222076876719
9195,a_1525,curtain,0.3594680639252535,1.0065770721435552,3.0338822852823846,0.11771032333373907
9196,a_1549,cabinet,0.348643335796882,1.0065770721435543,2.9425224282951774,0.11771032333374087
9197,a_1736,table,0.2666997443775061,0.9525003433227575,0.7874002307441121,0.3556001379897733
9198,a_1778,sofa,1.6352346522991414,2.1705398559570366,0.9132193364422094,0.824968219086605
9199,a_1816,shelving,0.13516485255299607,1.8702367297736224,0.2125283402589923,0.3400559220683972
9200,a_1876,tv_monitor,0.08359877222246144,1.7033863549837798,1.0324303924828997,0.047536363394895545
9201,a_1922,lighting,0.11597654940462776,0.44811472158785803,0.8222306662221938,0.3147656274940437
9202,a_1974,sofa,1.9940165821627007,2.137177017121512,0.9518781062196695,0.9801824730088365
9203,a_2004,stool,0.09556935514701334,0.45719999074936024,0.45720001392382337,0.4571999852757803
9204,a_2142,curtain,0.24637327511093612,0.6931053826238037,3.0198110679968044,0.11771032333373732
9205,a_2210,table,0.4065177598866524,0.9999999999999993,0.4065147311158832,1.0000074505806005
9206,a_2237,chair,0.647714931574005,0.7157942056655889,1.0478915129044881,0.8635339317541592
9207,a_2299,chair,0.6477149315740013,0.7157942056655884,1.047891512904486,0.8635339317541568
9208,a_2330,stool,0.09556935514701341,0.45719999074935913,0.45720001392382315,0.457199985275782
9209,a_2357,stool,0.09556935514701342,0.45719999074935924,0.457200013923823,0.4571999852757821
9210,a_1383,lighting,0.3192151302866444,0.4967790246009811,1.4573834897654938,0.44090636900811153
9211,a_1423,table,1.0364116216003068,1.9236751794815081,0.7713190160928469,0.698500134634628
9212,a_2240,chair,0.2053580777468395,0.46881291270256276,0.9398534250259454,0.46607101711185817
9213,a_2751,refrigerator,1.1814299971768418,0.9048750000000005,1.8320145985999994,0.7126732762000012
9214,a_3077,chair,0.028079739506753267,0.4256554537925581,0.43674087048249133,0.15104662887703693
9215,a_3378,chair,0.3353246427984176,0.5180436372756958,1.0688522734630883,0.6055938293861729
9216,a_3428,cushion,0.03299088455316693,0.4030539393424988,0.3993969445513052,0.20493967903798627
9217,a_3512,cushion,0.03299088455316766,0.40305393934250056,0.3993969445513054,0.20493967903798982
9218,a_3560,sofa,0.8178088565506009,1.4224003553390503,0.8120098288092588,0.708057734627836
9219,a_3600,cushion,0.03299088455316725,0.40305393934249906,0.39939694455130514,0.20493967903798815
9220,a_7973,table,0.02134975414287181,0.25099919976316454,0.33887009087695685,0.2510078490857383
9221,a_936,lighting,0.38725490462014334,0.4823061525821682,1.6647587102619186,0.48230618238449013
9222,a_976,lighting,0.026212218256147356,0.9610675330657579,1.1017039563325504,0.024756255733396237
9223,a_928,toilet,0.2988882718042463,0.5398164972000001,0.7412341538000001,0.7469771191999993
9224,a_930,mirror,0.02827204716475337,0.6302432252460453,1.0092009105524096,0.04444996640086199
9225,a_1141,lighting,0.01065314754809468,0.49037701185169014,0.21380285673655985,0.10160950495245974
9226,a_583,sofa,0.9655706670754167,1.6091694235801692,0.7989822002765362,0.751009080164138
9227,a_645,table,0.1704722035494638,0.8762868307928161,0.36986164849333997,0.5259784960601602
9228,a_701,chair,0.5425313698883878,0.8286170959472638,0.8653897476196291,0.7565876007080021
9229,a_753,chair,0.5425313698883955,0.8286170959472658,0.86538974761963,0.7565876007080102
9230,a_1055,table,1.2998983273683333,1.8800259869428506,0.78746982574463,0.8780345613786228
9231,a_1117,chair,0.22767169283606056,0.43115735054016124,1.039558619595482,0.507953852415085
9232,a_1140,chair,0.2276716928360623,0.4311573505401647,1.0395586195954818,0.5079538524150848
9233,a_1171,chair,0.22767169283606256,0.43115735054016463,1.0395586195954818,0.5079538524150855
9234,a_1353,chair,0.22767169283606192,0.4311573505401649,1.0395586195954827,0.5079538524150833
9235,a_820,picture,0.006119569426664094,0.5273891741647478,0.4580826660599857,0.0253306186817861
9236,a_1025,picture,0.0051101823263416815,0.5561307097973973,0.48412058395005875,0.018980426606852056
9237,a_808,chest of drawers,0.6065645659940919,1.5059661865234397,0.8587041139867295,0.4690490621845953
9238,a_875,mirror,0.035631776899738454,1.492321678491668,0.9399743630857085,0.025401480149177775
9239,a_1093,lighting,0.06570674614457435,0.3288198069443155,0.607707407419226,0.328819421554111
9240,a_1118,lighting,0.05735698189098607,0.31425588058044746,0.580791127604215,0.3142555122597575
9241,a_1272,chair,0.34413344259460205,0.6414984645894966,0.7970070454215227,0.6730837369962047
9242,a_1336,tv_monitor,0.10092185734849861,1.135954804084303,0.6879726208754802,0.12913769400391706
9243,a_684,chest of drawers,0.26464980926043796,1.1385979398018202,0.5584294977304722,0.4162294842283094
9244,a_728,picture,0.005088187444349171,0.3429000079631824,0.2920999983990823,0.0508000397566848
9245,a_814,picture,0.04317177278748244,0.9061456029955526,0.609077512750025,0.07822207453462227
9246,a_858,bed,4.468407016623841,2.1157298193007716,1.0971468539750322,1.9249868003266388
9247,a_927,seating,0.22182281702309486,1.1508303284645103,0.4661113362713706,0.41352831537605744
9248,a_1173,chest of drawers,0.09691225610128429,0.55644803400528,0.5563854796500471,0.31302448106883674
9249,a_1332,cushion,0.024518863773571323,0.5437933307724522,0.2905810706431678,0.15516692160617632
9250,a_1365,cabinet,0.5960696877830676,1.6275309538514686,0.7870368762119719,0.46534247823735275
9251,a_1429,table,0.4859476356574509,1.005548883769492,0.6903564501097771,0.7000239491462715
9252,a_1457,curtain,0.09668313734055396,0.6437267099701942,2.2852678762775946,0.0657221996375625
9253,a_1480,curtain,0.1392709801328143,0.8596040498918283,2.465188248400427,0.06572219963756075
9254,a_1507,curtain,0.18442131946623652,1.0568379894055726,2.655159521082938,0.06572219963756434
9255,a_922,picture,0.0007394679740772074,0.14666808242414744,0.36667019390206596,0.013750172531300283
9256,a_995,curtain,0.15384729076880788,0.5231649114238214,2.389888386249035,0.1230477355420572
9257,a_1217,cabinet,0.6857810274732379,2.1518230498502984,0.7937379785507799,0.40151497721672047
9258,a_532,bed,6.392919488546081,2.4074255228042643,1.1370346695184679,2.335461258888247
9259,a_835,chest of drawers,0.5568819597767479,1.3970015048980713,0.9651291119649423,0.4130292981863022
9260,a_873,picture,0.05818307153318412,0.8031699924069643,1.5189842856274427,0.04769094071514869
9261,a_715,bathtub,1.1406992133852194,1.8359922079461097,0.3556000254000006,1.7471835216336205
9262,a_939,curtain,0.18703124123521417,1.7505263090133683,0.9118545838863668,0.11717094381237905
9263,a_960,curtain,0.18703124123521428,1.750526309013369,0.9118545838863669,0.11717094381237907
9264,a_755,mirror,0.05575117964992683,1.465264832654415,0.855985676884721,0.04444996640086263
9265,a_986,mirror,0.054009341437945564,1.4362314549087445,1.117988432288653,0.03363621639448854
9266,a_1042,picture,0.022125951640959686,0.45719999074935996,0.9144000327783084,0.052924835028709254
9267,a_1065,picture,0.022125951640958964,0.45719999074935996,0.9144000327783093,0.05292483502870748
9268,a_942,curtain,0.1821920120595744,0.9310581684112568,2.1410677388519193,0.09139493109367258
9269,a_982,curtain,0.1821920120595788,0.9310581684112582,2.141067738851925,0.09139493109367441
9270,a_855,picture,0.10653142204766378,0.7720251849376005,1.5440504564656115,0.08936856163068008
9271,a_1012,chest of drawers,0.1954438165999453,0.6980902142821517,0.6875149596490884,0.4072191867809174
9272,a_1034,lighting,0.15758697791387505,0.45457929372787464,0.7626073818449706,0.45457931791716694
9273,a_1074,lighting,0.15758697791387533,0.4545792937278731,0.7626073818449738,0.4545793179171674
9274,a_1306,cabinet,0.6891580935938486,1.2446497678756732,0.990657608956099,0.5589180290699014
9275,a_1358,chair,0.4714747063404655,0.8456937670707697,0.7594343121099517,0.7340997120956522
9276,a_1391,chair,0.47147470634046307,0.8456937670707707,0.7594343121099482,0.734099712095651
9277,a_781,picture,0.002119592301656123,0.5312148631727764,0.35507921181464397,0.011237167860572942
9278,a_939,chest of drawers,0.19585701683174633,0.7800665836861894,0.7237158076154537,0.3469280399818875
9279,a_1238,mirror,0.051850974882955106,1.3579936497537741,1.0698891028714494,0.03568785313639958
9280,a_1355,chair,0.46219132824107506,0.7321863174438465,0.7741555303059467,0.8154023587703684
9281,a_1440,plant,1.633078618445265,0.9150741994380951,1.829862444659697,0.9752867817878723
9282,a_1480,chest of drawers,0.446454804729258,1.3683475525739217,0.8367772657175065,0.3899161368608476
9283,a_1518,picture,0.1595721898765149,1.20822194647468,1.3921428039299342,0.09486951888620254
9284,a_1583,shelving,0.20458185814490337,0.6050480902194977,1.2999747607310805,0.26010116887912993
9285,a_1998,shower,2.337879322130829,1.5306046350000009,1.919137538400001,0.7958898484000007
9286,a_2092,cabinet,1.7069870632136985,3.25041170162177,0.939800019189295,0.5588000127792043
9287,a_2182,curtain,0.4331569962761742,0.46723736155389317,2.385297417640686,0.38865587107794386
9288,a_2442,seating,0.2496277007385838,1.251692748508332,0.42081694553166954,0.4739164903180325
9289,a_916,plant,0.0845490027255683,0.3790988624095917,0.5852398234403634,0.3810852481714656
9290,a_998,shelving,0.06372407509227125,0.2965733110904696,0.7048634539803897,0.30483615925385976
9291,a_932,chest of drawers,0.2818323685195446,1.0678290128707904,0.8279604495255628,0.318771556019783
9292,a_784,picture,0.007096130323966954,0.5570749280467239,0.3655742504026009,0.03484435035945702
9293,a_822,lighting,0.04252936090293592,0.2972899246215821,0.4812030410766607,0.2972900009155266
9294,a_1033,lighting,0.08925752383205528,0.3806263499089342,0.6160940614560981,0.38062644758962616
9295,a_1111,curtain,0.28415062921207995,0.9908923208713531,2.152917839914989,0.133197079580656
9296,a_1151,curtain,0.19456715896889015,0.9908923208713538,1.474172725808244,0.13319707958065582
9297,a_1237,bed,4.8649368212534325,1.8486740315240804,1.162980733583773,2.2627904850118465
9298,a_467,chair,0.6204999401392597,0.9642088413238528,0.6882625433280034,0.9350105248942275
9299,a_518,table,0.28921478206366913,1.177656168790271,0.4170735335841489,0.5888292068896421
9300,a_694,table,0.0722453685019217,0.35610732436180204,0.4961710589674304,0.4088817018025033
9301,a_558,sofa,1.2247374823903359,1.8289366960525495,0.8228794157592298,0.8137821077714396
9302,a_687,tv_monitor,0.08539606110927017,1.3452469227249604,0.8639318255350996,0.0734778363096846
9303,a_733,table,1.3871050338621664,2.7671531015401416,0.8788397484515973,0.5703828622047756
9304,a_987,chair,1.4825802374568284,1.0249773568423055,1.043713968422669,1.3858698273869052
9305,a_1037,chair,0.218997125861704,0.4075032025575638,1.071882269810375,0.5013722601618706
9306,a_1091,chair,0.21899712586170242,0.40750320255756367,1.0718822698103727,0.5013722601618682
9307,a_1135,chair,0.32487690960481586,0.5026315450668335,0.9982244045139307,0.6475017114372843
9308,a_1435,shelving,0.049188621599480044,1.2488912353847341,0.12700052402734635,0.3101233894551389
9309,a_732,lighting,0.05436036684337711,0.30331830126897386,0.5907793878566618,0.30336007938527587
9310,a_756,chest of drawers,0.07422470796445094,0.49211405906257144,0.6465899962443086,0.23326723631357005
9311,a_813,chest of drawers,0.11874976635349008,0.5755643168046919,0.7562355161118967,0.27282353557931494
9312,a_919,curtain,0.0387788753770881,1.9871712624734386,0.4617782874198823,0.04225969937364748
9313,a_956,curtain,0.03243477932135449,2.010902529706165,0.3926160198933087,0.041082031463184954
9314,a_976,lighting,0.05263841410240753,0.3000811767578133,0.5844743728637694,0.30012250900268556
9315,a_619,toilet,0.2940032819008861,0.418582181070152,0.9227629997009836,0.7611693103650383
9316,a_671,mirror,0.04774791620722794,0.6860317185394383,1.0137749780849603,0.06865444482428538
9317,a_602,lighting,0.018878051557078012,0.4063999354839325,0.11430094340023533,0.406400021809306
9318,a_641,lighting,0.008467628290214569,0.3110917563073533,0.08749529250693566,0.3110918223878567
9319,a_723,lighting,0.022569928559138405,0.431331625964235,0.12131304033639134,0.4313317175854703
9320,a_769,lighting,0.004867808678194793,0.2586698083176122,0.07275149560408911,0.25866986326291563
9321,a_815,lighting,0.011234672455870648,0.34183881904464847,0.09614297664958737,0.3418388916562827
9322,a_489,chair,0.5711322938111673,0.6771694079850881,1.0548575301916356,0.7995499120706302
9323,a_760,chair,0.7555667259385594,0.7464177533672636,0.9987175809783428,1.0135569791402277
9324,a_891,chest of drawers,0.08511023748777166,0.37430700659751936,0.6074792129220441,0.37430223822593733
9325,a_595,cushion,0.10822274666108922,0.9258477935055349,0.46293520585266407,0.2524984673513228
9326,a_641,cushion,0.08025670027339957,0.7542506447159021,0.5553994030198589,0.19158442559022812
9327,a_615,cushion,0.015320277449197046,0.4477542042732232,0.4487028805574772,0.07625496048804421
9328,a_400,picture,0.01324547913434795,0.5208139994369845,0.7812014501508606,0.03255532104576721
9329,a_1071,toilet,0.23527028014836737,0.4604950658000004,0.7266203654000016,0.7031282102000016
9330,a_1173,chair,0.33043049992001217,0.6676763892173753,0.7685422003269192,0.6439414620399476
9331,a_941,mirror,0.03178305695440979,0.7038570231793371,0.8798270771645484,0.051323219786452004
9332,a_1001,picture,0.014638893332210686,0.4467409680311249,0.6450426239349782,0.050800039724601134
9333,a_1233,mirror,0.015932765928176117,1.175019352892136,1.070770223710323,0.012663386743517083
9334,a_1299,picture,0.025733971164047433,0.6002042836480808,0.844002372497201,0.05080003972460112
9335,a_1333,picture,0.2133669445017129,0.7874000668525704,0.7973112837669296,0.3398629167561199
9336,a_856,picture,0.01621443092408125,0.4012985147037443,0.5034268014678928,0.0802597542752192
9337,a_1052,picture,0.010966178601182602,0.3766276555292581,0.5731643300813921,0.05080002815268793
9338,a_1073,picture,0.021267518937012928,0.47376411443407845,0.47376419034116,0.09475288349114983
9339,a_1096,picture,0.019908584561418745,0.46345049146023326,0.4634505657148559,0.09269015757705348
9340,a_1144,mirror,0.03369347369322026,0.7176860239072584,0.8971134419941466,0.05233159054985013
9341,a_1184,chest of drawers,0.12148970445440103,0.762148780822756,0.7616504325502951,0.20928785324096955
9342,a_1254,stool,0.06402363882076777,0.40000998973846436,0.40002086758613586,0.40011687576770794
9343,a_1287,stool,0.06402363882076778,0.40000998973846436,0.40002086758613586,0.40011687576770805
9344,a_1399,chest of drawers,0.14081004667503563,0.5333999395370521,0.6477059465782022,0.4075705505009208
9345,a_1451,lighting,0.03881356090730109,0.22187802736594972,0.7884150222994046,0.22187803024762745
9346,a_1571,chair,0.7563259546858707,0.9030515849590307,1.012098348781547,0.8275109108756078
9347,a_1607,table,0.40348910094482127,1.1049070358276365,0.8077029589159695,0.45212070392036663
9348,a_443,chair,0.3522403094401759,0.6209679595695058,0.8003791304659246,0.7087190486182849
9349,a_488,picture,0.005182516601085827,0.5148515763332889,0.5148515435473243,0.01955134485498711
9350,a_616,picture,0.02269392551633515,0.4533315615385788,0.6717242370423405,0.07452511418998144
9351,a_668,chest of drawers,0.08647276478859126,0.54110294238082,0.5150810776634661,0.3102586180160749
9352,a_702,lighting,0.020372972956133238,0.17925770580768494,0.4572126001641199,0.24857553587494682
9353,a_818,chest of drawers,0.048811621382832106,0.4471925143643149,0.4256868410441871,0.2564120810050205
9354,a_864,cushion,0.09968320808097074,0.5712362148314716,0.5066305666389965,0.344441034542605
9355,a_886,cushion,0.0996832080809708,0.5712362148314716,0.5066305666389969,0.344441034542605
9356,a_922,cushion,0.0573595996278606,0.6744055330753334,0.496285276114941,0.171377418190243
9357,a_948,cushion,0.05735959962785944,0.6744055330753334,0.4962852761149412,0.17137741819023944
9358,a_976,cushion,0.040346072673911625,0.5195346772670746,0.49803477525711104,0.1559290587902069
9359,a_998,cushion,0.04034607267391164,0.5195346772670746,0.49803477525711126,0.1559290587902069
9360,a_1032,cushion,0.029178785587974734,0.41965139261499385,0.41877961534919994,0.16603246297628615
9361,a_1176,mirror,0.02064753897375157,0.6095958352088935,0.7619998157024382,0.044449966400861726
9362,a_1224,cabinet,0.7038386389491305,0.798533334236144,1.5970624034881584,0.5518971718597406
9363,a_955,picture,0.0003737812324517259,0.16994911927753625,0.15064225832766706,0.01459996301671574
9364,a_994,picture,0.0004954148510145314,0.1981397652246457,0.17125593117751522,0.014599963016716176
9365,a_1011,picture,0.00044268795865769526,0.1677763642991881,0.18072372703987588,0.014599963016717076
9366,a_3818,washing machine,0.5713027256733474,0.6876630774268802,1.0151216857253949,0.8184129336057016
9367,a_4456,washing machine,0.5713027256733452,0.6876630774268802,1.015121685725395,0.818412933605698
9368,a_4589,picture,0.2220552686439635,1.7375014930029513,1.7375015890661194,0.0735547434608641
9369,a_599,picture,0.025772182782359963,0.6681782605344004,0.519537836346051,0.07424063533943936
9370,a_1038,curtain,0.5154427344434886,1.9811999201774597,2.4495761394500732,0.10620896518230438
9371,a_1078,picture,0.009687641209588796,0.7671792838572091,1.0069383966437637,0.012540598889041913
9372,a_1291,curtain,0.5154427344434886,1.9811999201774597,2.4495761394500732,0.10620896518230438
9373,a_1321,chest of drawers,0.046522099371421634,0.4469665399495335,0.453407600974198,0.22955961899581734
9374,a_1389,bed,2.8819996955772353,1.4515460636525512,1.2696759180394004,1.5637604532406684
9375,a_1439,cushion,0.08994185280230835,0.5396759096023876,0.4945911439718071,0.3369631907231298
9376,a_1513,bed,3.8544885639847477,1.9534104466438187,0.8749987483024577,2.255100097666314
9377,a_1580,toilet,0.06120469523841999,0.35124410320000027,0.32089999320000046,0.5430077024000005
9378,a_1948,mirror,0.04889810037969246,0.967330093189387,1.1173399197881353,0.045240976854305844
9379,a_1002,table,0.09623300806028197,0.3951132893562319,0.5953525230288506,0.409098818898201
9380,a_1045,towel,0.00046419764404148086,0.20467703726297717,0.23982824424909432,0.009456566523986036
9381,a_447,curtain,0.19697343342653445,0.720112998934136,2.992849614400801,0.09139493109367257
9382,a_653,curtain,0.1798811810102663,0.6706467773628881,2.934740993592007,0.09139493109367258
9383,a_671,curtain,0.17350656428120909,0.6470224928703399,2.934096692185606,0.09139493109367325
9384,a_689,curtain,0.15129754011989724,0.5879988950568968,2.8153555360820137,0.09139493109367303
9385,a_1251,stove,0.48907563067704823,0.7621623060000017,0.9271000000000006,0.6921527940000013
9386,a_1833,microwave,0.2271458043025724,0.7192070067083546,0.5725598591633486,0.5516071819391616
9387,a_3408,sink,0.07807458048550305,0.6087200614584933,0.272469002470893,0.4707333227023198
9388,a_3578,refrigerator,0.9459585551556218,0.8666465292214891,1.727274463858518,0.6319296818994591
9389,a_4365,cabinet,0.6029721648125661,1.0945498166323213,0.8763000000000001,0.6286500000000023
9390,a_4704,cabinet,0.5757930414505725,1.0452127058531786,0.8763000000000003,0.6286500000000018
9391,a_5041,cabinet,0.3777976153710012,0.6858000000000003,0.8763000000000012,0.6286500000000009
9392,a_6715,table,1.106494180330357,1.700100839138033,0.7230923622846611,0.900079101324083
9393,a_665,plant,1.7317569776259174,1.1883506228127734,1.8898398319982919,0.7711118012666717
9394,a_731,chair,0.2278343769423445,0.5479204368591304,0.7717578733349607,0.5387914374832518
9395,a_757,chair,0.22783437694234507,0.547920436859131,0.7717578733349612,0.5387914374832521
9396,a_847,table,0.05279654817618841,0.3690955658649447,0.3875501182703413,0.3690955658649451
9397,a_887,mirror,0.09881147331239712,1.5971054924127166,1.217896731595692,0.050799952549649655
9398,a_929,sofa,0.7181668237743928,1.0865749699769525,0.9486466598510743,0.6967246246337891
9399,a_1000,plant,1.0239818334352147,0.7708528391730485,1.715851170517404,0.7741785962877348
9400,a_1035,plant,0.5479809867138974,0.625838902610604,1.393062798797924,0.6285390135490768
9401,a_1070,plant,1.6851793674151927,0.9394885317344113,2.3261477715874905,0.7711118012666702
9402,a_1120,chest of drawers,0.18149579521027578,0.6148529732989624,0.6640234067251962,0.44454108178615614
9403,a_1278,shelving,0.3111236699812889,1.4648648310901002,0.6311331564406035,0.336522808141659
9404,a_497,cabinet,0.4145773068848629,0.620013952255251,2.2372625787428535,0.29887329039338373
9405,a_709,cabinet,0.3315115059774348,0.8889999985694866,0.8635999858379372,0.43180157244205514
9406,a_768,picture,0.004052862205958847,0.9002009061050367,0.9002009542337435,0.005001300200331025
9407,a_837,cabinet,0.8243569315078417,1.1370798182602397,1.1340376367317064,0.639288473830545
9408,a_868,table,0.7561317213106761,1.2364048715788574,0.4946249795381057,1.2364048646596153
9409,a_983,chair,0.499897256618062,0.7502138797054914,0.7790244200307055,0.8553514322773543
9410,a_1019,chair,0.5241605924574771,0.7621602579239177,0.7914295762332662,0.8689720170146912
9411,a_1059,sofa,1.9168119945095714,2.235452880859375,0.8887034988403322,0.9648440170288097
9412,a_1090,sofa,1.916811994509571,2.2354528808593757,0.8887034988403321,0.9648440170288095
9413,a_1138,picture,0.0018439749226966842,0.38100004196167364,0.38100016704687295,0.012702956793708258
9414,a_1161,picture,0.0018439749226969425,0.38100004196167364,0.38100016704687306,0.012702956793710035
9415,a_1184,picture,0.0018439749226968134,0.38100004196167364,0.38100016704687306,0.012702956793709147
9416,a_1211,picture,0.001843974922696942,0.38100004196167364,0.38100016704687295,0.012702956793710035
9417,a_1277,table,0.1379790380187803,0.47411450335108896,0.6943929546730409,0.41910666378076655
9418,a_1329,lighting,0.03924737767377542,0.26398287142523635,0.5631954329690729,0.2639828854724211
9419,a_1361,lighting,0.03035895155098069,0.24232661922051701,0.5169928052338885,0.2423266321153169
9420,a_1615,table,0.8019743679374406,0.9629170222217752,0.727484302608395,1.1448484410494906
9421,a_1679,counter,4.977571289963586,1.2920686626580606,0.8775881788470236,4.389763577499294
9422,a_1723,stool,0.2716343734091367,0.44238342344760884,1.1231525898740367,0.5466975378163454
9423,a_1746,stool,0.2716343734091344,0.4423834234476071,1.1231525898740373,0.5466975378163424
9424,a_1089,plant,0.06875781450529198,0.40497218064381224,0.6056301018505573,0.2803428089231474
9425,a_1178,lighting,0.19396158134206445,0.35675198137968067,1.5239922563650738,0.35675211957135566
9426,a_1212,plant,19.02936864734387,2.4152268993441823,3.2280989997083744,2.4407292026243126
9427,a_1252,seating,0.8377059496251696,2.117124505567128,0.6471294092662452,0.611440305722584
9428,a_1612,refrigerator,1.1814299971768423,0.9048750000000017,1.8320145985999998,0.7126732762000004
9429,a_1672,stool,0.2719117559978583,0.4825260043144247,1.117676528982964,0.504186404092135
9430,a_2619,cabinet,0.46175264100900093,0.8381999999999987,0.8763000000000001,0.6286500000000022
9431,a_2655,seating,0.29948692404955596,1.502594590187071,0.459289544359575,0.4339597851638759
9432,a_2680,stool,0.06044163214928307,0.42011600732804055,0.4800110256487029,0.29972001173731755
9433,a_2781,mirror,0.024112603211853923,0.8826484992437144,0.9783348973001121,0.027923430204392474
9434,a_2829,chest of drawers,1.0643238036726987,3.325177229134361,0.8000999335289,0.40005043148994446
9435,a_2965,lighting,0.005962950187790918,0.12716705724596977,0.5080976190933185,0.09228676022647164
9436,a_3071,picture,0.06863311360402402,0.7153368309923483,1.0730053781602702,0.08941723089133648
9437,a_3257,cabinet,0.6791003075361647,2.2791497858180256,0.9053172941356656,0.3291245228252792
9438,a_3315,stool,0.2777048578944053,1.0506013191245251,0.416226069651157,0.635062190579066
9439,a_3395,lighting,0.19396158134206365,0.3567519813796808,1.5239922563650738,0.356752119571354
9440,a_3476,cushion,0.05625641155731216,0.5001124964019787,0.5001225737577827,0.2249198899145597
9441,a_3505,cushion,0.05625641155731186,0.5001124964019786,0.5001225737577821,0.2249198899145588
9442,a_3541,picture,0.0019775822694891275,0.15957608588423738,0.24395105429007122,0.05080003972460112
9443,a_538,bed,3.5224994546650734,1.6345689790367846,1.1811010539531688,1.8245703994840454
9444,a_837,chair,0.4687644948232779,0.6149686605306356,1.0365097815164634,0.735407950656109
9445,a_945,table,0.6157241755279844,1.4488307833671552,0.8500462084365767,0.4999493481101318
9446,a_1795,cabinet,0.811124367350859,2.134266010158075,0.8801491268626014,0.43180000000000085
9447,a_1626,chair,0.35798762116912103,0.5079547051258863,1.0630203638783933,0.6629815424891612
9448,a_1676,seating,0.572459240636374,1.8485676905378936,0.7620005504942906,0.4064002130356199
9449,a_1950,table,0.13025530764623167,0.5124956703186037,0.49911600721085625,0.509217980086186
9450,a_1978,table,0.13025530764623164,0.5124956703186035,0.49911600721085625,0.509217980086186
9451,a_1650,picture,0.04707621951666587,0.6567672654241984,0.8900774113028862,0.08053085336842575
9452,a_1903,lighting,0.2486532805879312,0.4575579954353155,0.7351215610895215,0.7392458309871931
9453,a_1948,lighting,0.21792717705903672,0.5141246447047755,0.7837284255008303,0.5408506700610061
9454,a_628,toilet,0.1227367051989801,0.44293392910862117,0.4046687006103912,0.6847560798005103
9455,a_841,toilet,0.21445400475249513,0.3767975446000005,0.8306489102000006,0.6851861836000017
9456,a_881,picture,0.2567340002493478,1.1104493909308033,1.6656541709287214,0.1388032966124051
9457,a_1085,mirror,0.06971648186815134,0.8954205467245271,1.512951788214711,0.051461603973674386
9458,a_1250,mirror,0.05001793534272467,0.7856221008300786,1.9134058230952788,0.03327399730682677
9459,a_1282,cabinet,0.13061457679229993,0.6931686884128716,0.6487865267077352,0.2904362954029587
9460,a_1346,stool,0.09462520869900021,0.4425764682166906,0.48309588752879584,0.4425732809291514
9461,a_1403,table,0.2448569429764519,0.9000857472419759,0.3022349111937644,0.9000857995479539
9462,a_1530,sink,0.04839637183642711,0.5974810719490069,0.26898806380945933,0.30113112348896465
9463,a_293,mirror,0.016237393942012665,0.7588393187351015,1.1382591079470217,0.018798593978548443
9464,a_358,cabinet,0.12543114505405834,1.1167332516127633,0.3543632996018055,0.31696200269084046
9465,a_404,counter,0.11648310135174818,1.0715712400643176,0.237755776382591,0.45720481872558766
9466,a_628,sink,0.0745992018394247,0.597481071949005,0.268988063809459,0.4641699492931354
9467,a_558,mirror,0.02227544650594448,0.9121766146072177,0.9121771352229889,0.02677122857369408
9468,a_453,picture,0.0893631252693103,1.3890764109705878,1.3890768670149065,0.046313322016631304
9469,a_1063,tv_monitor,0.10829595274361112,1.1629741185959417,0.7043364309073531,0.13220930561826452
9470,a_625,lighting,0.3016187578033748,1.1420950994175136,0.2314872296100585,1.1408512998310718
9471,a_1201,tv_monitor,0.08860457292371812,1.0877222688557509,0.6587613674406162,0.12365451953871553
9472,a_1328,counter,0.2769591852318874,2.123848189469289,0.23775577638259154,0.5484805421744582
9473,a_3311,dishwasher,0.262379950963974,0.6032500000000005,0.670849392571298,0.6483481636504067
9474,a_3909,sofa,7.627911401999799,2.8171178602292573,0.9553006806161712,2.834396061798424
9475,a_3949,lighting,0.0016350618888375606,0.1584666558674187,0.06511160285870465,0.1584666643023196
9476,a_4049,sofa,7.577909752625644,3.1304405927658037,1.0008197292709897,2.4187339710384372
9477,a_4111,chair,0.38603222558206707,0.6660791015625,0.8447822189331055,0.6860456085205076
9478,a_4140,chair,0.38603222558206723,0.6660791015624997,0.8447822189331061,0.6860456085205076
9479,a_4169,chair,0.3860322255820671,0.6660791015624992,0.8447822189331058,0.6860456085205082
9480,a_4194,chair,0.3860322255820671,0.6660791015624998,0.8447822189331057,0.6860456085205077
9481,a_4219,chair,0.3860322255820691,0.6660791015625018,0.8447822189331068,0.6860456085205082
9482,a_4248,chair,0.3860322255820678,0.6660791015624994,0.8447822189331063,0.6860456085205087
9483,a_4273,chair,0.38603222558206873,0.6660791015625009,0.8447822189331069,0.6860456085205083
9484,a_4302,chair,0.38603222558206907,0.6660791015625016,0.8447822189331059,0.6860456085205091
9485,a_4509,chair,0.5265205349539809,0.7339091113403557,0.844661512231293,0.849357114333849
9486,a_4657,sink,0.22752703458461818,0.8572500000000013,0.45931475320000004,0.5778500000000009
9487,a_4705,shelving,0.31143189223678575,2.027143524683806,0.768546344839323,0.1998980348192791
9488,a_4726,shelving,0.24116969147503348,2.104972130717227,0.5617616192249788,0.20395028361897777
9489,a_410,bed,3.553301787871563,1.7801798727797515,0.9620483384289773,2.074776470314192
9490,a_459,chest of drawers,1.3611521207301214,1.5119743347167975,1.9687619362022388,0.45726613700389673
9491,a_505,lighting,0.004277986813329829,0.12716460227966303,0.33022946643509926,0.10187259789317202
9492,a_545,chest of drawers,0.13992029825822155,0.5715128135681152,0.5809385681152345,0.42142911911010655
9493,a_627,stool,0.0797370434878672,0.39214591186499426,0.48996591576873805,0.4149985385346491
9494,a_675,cushion,0.0318421725282305,0.4130416661500932,0.4191850200025063,0.18390903809741704
9495,a_714,cushion,0.031842172528230274,0.4130416661500932,0.4191850200025041,0.18390903809741668
9496,a_620,picture,0.1402062337632757,1.440247012585516,1.2351481937293975,0.07881543424791282
9497,a_842,picture,0.014950782653975316,1.1610555075431037,1.0012892830708382,0.012860308216056993
9498,a_874,chair,0.5398991611726348,0.7211653742106635,0.9641129757620255,0.7765150157820743
9499,a_660,stool,0.06717434713835957,0.3747279207909351,0.4883764948331729,0.3670562702820525
9500,a_716,chair,0.2706407038832123,0.6376752961025698,0.6475554138657992,0.655415311826502
9501,a_748,chair,0.2564243479427235,0.6263085027018807,0.6360125037830398,0.6437322962122654
9502,a_784,table,0.07497624907506084,0.4181862770748177,0.4616092471502352,0.38840018873303883
9503,a_1011,cabinet,0.28692776224635735,1.0665779773234705,0.6140958930237748,0.43807025569020464
9504,a_721,picture,0.046081495542475516,0.9116174225848023,1.0054760490242773,0.05027385853263233
9505,a_984,cabinet,0.17288315588483918,0.8409714980659366,0.7467574912263669,0.275290875313317
9506,a_1208,picture,0.00041802965887479163,0.523441888327363,0.4853264422013336,0.00164552569389187
9507,a_886,sofa,1.010112060951515,1.7014324665069596,0.7467681402452503,0.7950035351949615
9508,a_1075,table,0.038344191835125586,0.4608167876276461,0.1805712923550803,0.46081073765889613
9509,a_1247,tv_monitor,0.14778733306660724,1.097120711250228,0.6880572156684163,0.19577545622619755
9510,a_1141,picture,0.008106750060090415,0.6360022597105016,0.5419190651310196,0.023520886956580944
9511,a_746,plant,0.7180107106162712,1.092037890641628,0.9606025371151705,0.6844622268879584
9512,a_1338,washing machine,0.507679356282653,0.7017393992793048,1.0915945691204445,0.662753877097121
9513,a_3379,washing machine,0.25225908676853,0.5644830329636097,0.9594471377261728,0.46577360629054565
9514,a_3598,towel,0.04531453966142103,0.2374031320000003,0.536908283236163,0.35550934740000045
9515,a_3680,shelving,0.7920633774359849,0.9521977946390702,1.7907846039818118,0.46450394854776106
9516,a_857,shelving,0.5393196724478703,0.958350186156856,1.758160246876241,0.32008371161770827
9517,a_934,picture,0.015550624265822743,0.5240072428568634,1.014597339639553,0.029249390386493872
9518,a_620,picture,0.02498743973083519,0.7364652453075021,0.8905208279772191,0.03810003910385577
9519,a_877,chair,0.36981487491839904,0.4843019153960203,1.1791488553802187,0.6475891372219676
9520,a_927,chair,0.3407250048153311,0.44007169152301184,1.1791488553802192,0.6566167239674412
9521,a_969,chair,0.34296509278066767,0.5316518386489673,0.9174378196177237,0.7031467280710013
9522,a_1013,chair,0.3626656064572959,0.5079634843795001,1.0412760900135756,0.685658684796534
9523,a_1063,chair,0.29100113213585144,0.469899982213974,0.9561266351447555,0.6476999050232266
9524,a_1156,picture,0.02373205550055896,1.2943901873408281,1.4620151272533795,0.012540598889041462
9525,a_1264,chair,0.29100113213585116,0.4698999822139734,0.9561266351447566,0.6476999050232262
9526,a_1304,chair,0.29100113213585327,0.4698999822139751,0.9561266351447575,0.6476999050232278
9527,a_275,chair,0.17198556355704647,0.5049517605123155,0.6706641602150463,0.5078518098772649
9528,a_398,chair,0.21853725173739125,0.5469249282496247,0.726411860279599,0.5500660387771663
9529,a_431,chair,0.28092195666375425,0.5946769714355465,0.7898349165916442,0.598092332482338
9530,a_468,chair,0.28092195666375475,0.5946769714355473,0.7898349165916442,0.5980923324823382
9531,a_491,chair,0.1892011699767892,0.5212673202976755,0.6923340741703619,0.5242610735220723
9532,a_616,tv_monitor,0.02690783616300033,0.9154100000000012,0.5878860000000004,0.05000000000000052
9533,a_650,curtain,0.2564850640414778,2.31912122255073,2.129533548912684,0.05193428336535708
9534,a_910,picture,0.06300923040990948,1.4104325836775626,1.3263963676735342,0.033680499126010593
9535,a_960,lighting,0.47860634735548874,0.6502058029174805,1.1319488334655758,0.6502806282043458
9536,a_658,picture,0.024565030477713915,0.8499984947567519,0.6799988076309434,0.042500202515419055
9537,a_702,cabinet,0.39856387668520105,1.3074467212078813,0.7805940070441973,0.39052489244407945
9538,a_930,picture,0.013182282617628232,0.6441420311159811,0.7747138628495196,0.026416036292916886
9539,a_961,cabinet,0.057779235291781694,0.3662018600141451,0.3264016070651745,0.4833914398727819
9540,a_866,bed,5.316959093291638,2.0921343564987183,1.1297336220741268,2.2495605827274474
9541,a_973,chest of drawers,0.26589096389934813,0.714808331524188,0.8312732021526759,0.44747645851166973
9542,a_1199,lighting,0.06886842185753846,0.37188624823802585,0.5120741865272098,0.36164055594133443
9543,a_1217,chest of drawers,0.25132179248777686,0.6704634953304167,0.8230345433493894,0.45544605901419916
9544,a_1241,lighting,0.10123894621182086,0.3955811260952081,0.6543161821596765,0.3911329399783024
9545,a_1333,stool,0.07346837577071148,0.522070384833352,0.269549200132365,0.5220755242339573
9546,a_1370,stool,0.08133238017195821,0.5400700233864014,0.2788425604063722,0.5400753399802648
9547,a_1460,chest of drawers,0.5229781671836894,1.6083675622940068,0.8128001137010612,0.4000502050932263
9548,a_1512,mirror,0.01413276560769854,0.7934625821607415,1.0294484756274176,0.01730199133217226
9549,a_1546,picture,0.01209017769677425,0.4022042891174842,0.5679714077307346,0.05292483502870816
9550,a_1563,picture,0.01105345982025327,0.4158116814414488,0.5022755502417439,0.05292483502870814
9551,a_694,shelving,0.273026939829137,0.5667949076804535,1.5050878502206004,0.3200499117374421
9552,a_906,shelving,0.3653309364395964,0.5647431888025043,1.513917207116672,0.42730042342520735
9553,a_930,table,1.1080232200975997,1.7620405578613312,0.7534684753417987,0.8345798110961953
9554,a_1018,chair,0.2786590276524777,0.44244239218722303,1.0097043833887522,0.6237666394421005
9555,a_1060,picture,0.046397833547812135,0.7573388877132945,1.0005068806618775,0.06123325772709173
9556,a_1280,plant,0.02351151423273926,0.22591213881969446,0.4978372830292048,0.2090516574680804
9557,a_1324,plant,0.023511514232739134,0.22591213881969446,0.4978372830292044,0.20905165746807952
9558,a_1348,chair,0.32824703145972983,0.46726791560649783,1.0663590807210919,0.6587662994861603
9559,a_1396,picture,0.01528624719247722,0.8905038433490731,0.904396994839538,0.018980426606850287
9560,a_680,picture,0.03417466844963443,0.5928612851216064,0.9722925302238212,0.05928628938989844
9561,a_713,picture,0.03836846200014676,0.6161831027641558,1.0105403120475955,0.061618477482718655
9562,a_719,picture,0.008977650066134962,0.7401814600038246,0.9900953059781411,0.01225032100611556
9563,a_755,chair,0.712194601713088,0.8869879027409292,0.9125228614472324,0.879907920711614
9564,a_783,chair,0.6635458774661465,0.8663135807175859,0.891253358861094,0.8593986221659777
9565,a_829,table,0.05631398473005369,0.5303342082430721,0.5199390314437864,0.20422748845205954
9566,a_1069,lighting,0.0211827751789046,0.18234923784321472,0.6035035341225449,0.1924859730225346
9567,a_1111,cushion,0.02117948165947726,0.41829398274421525,0.3999546972053396,0.1265968525084218
9568,a_1157,cushion,0.021179481659477178,0.4182939827442166,0.3999546972053396,0.1265968525084209
9569,a_623,picture,0.01719247663909602,0.8188632413126987,0.6699631636221469,0.031338351116601444
9570,a_647,picture,0.01572740778675116,0.7949093603346531,0.6503649974431972,0.030421622785394828
9571,a_670,picture,0.015729387743108156,0.7949427165372087,0.6503922882359235,0.030422899345795333
9572,a_711,picture,0.02132693307189134,0.8798487684928307,0.7198592325423587,0.03367230111872608
9573,a_738,picture,0.02024653505519901,0.8647331968617552,0.7074922392777947,0.03309381979583302
9574,a_761,picture,0.01465920399527053,0.7764890897905405,0.635294223587571,0.029716668799367497
9575,a_809,chair,0.5113464937524276,0.7888466715812698,0.8505050987005243,0.7621593177318595
9576,a_834,chair,0.5113464937524252,0.7888466715812692,0.8505050987005232,0.7621593177318575
9577,a_876,chair,0.400523301334212,0.6857062149047857,0.9017829132080082,0.6477205848693854
9578,a_910,mirror,0.03710721327810683,2.2525788620887135,1.2971001230163373,0.012700032591084215
9579,a_1109,picture,0.03406766898824738,1.468930708881627,1.0845914826160534,0.021383309364318766
9580,a_1179,sofa,0.3509683670048049,0.8126337432861317,0.6842974090576172,0.631143665313721
9581,a_1360,chair,1.2020624860269447,0.8126651942729952,0.9393053311633794,1.5747390492674582
9582,a_1389,chair,1.2020624860269435,0.8126651942729953,0.9393053311633798,1.5747390492674558
9583,a_1445,picture,0.668658328491473,2.6679618464240384,2.467077879023599,0.10158785362396117
9584,a_1480,tv_monitor,0.1352601938987974,1.444079600378528,0.8528998919079978,0.10981984167768565
9585,a_1509,chair,0.5113464937524239,0.7888466715812691,0.8505050987005229,0.7621593177318557
9586,a_1557,sofa,2.359072226806772,2.4584628295898447,0.9272510528564455,1.0348567962646484
9587,a_1597,counter,0.5238572123724146,1.3693701028823833,0.8699560398549385,0.4397387910993571
9588,a_1653,cabinet,0.7415460604285564,1.9279175336470522,0.7669779661456299,0.501495212319183
9589,a_913,seating,0.3598306990766976,1.24652744293213,0.5387829589843756,0.5357750892639168
9590,a_952,table,0.9999850671304851,1.0343769122897202,0.6225292925773908,1.5529408161932676
9591,a_1208,seating,0.3598306990766967,1.2465274429321305,0.5387829589843749,0.5357750892639159
9592,a_862,mirror,0.009320208372286799,0.6227629445454375,0.9910200901055524,0.01510151088223212
9593,a_1071,counter,0.4287620478654417,0.9935020386311495,0.843188955733811,0.5118263781763006
9594,a_1109,sink,0.07462121439794346,0.5975614651076023,0.2689845404091892,0.46425053086152773
9595,a_1017,cabinet,0.22153884874342256,0.4737433502000004,0.6753550882000001,0.6924279522000005
9596,a_972,lighting,0.011938806673630842,0.46233056263493943,0.19754977854096156,0.13071690872311623
9597,a_653,picture,0.038970485096072476,1.041400103048355,0.7366001424298855,0.05080265353295133
9598,a_875,bed,2.8157450414582317,1.340719299316407,0.8798183822631839,2.3870550537109367
9599,a_951,chest of drawers,0.0996342965805708,0.507999992370606,0.48259998321533226,0.40640388488769674
9600,a_985,curtain,0.18219201205957594,0.9310581684112553,2.14106773885192,0.09139493109367347
9601,a_1045,cabinet,0.32644162077938704,1.0413294982910166,0.7935933303833012,0.39502023696899413
9602,a_1319,sink,0.20887034575333893,0.49743374440066446,0.8316494029036566,0.5048952238710634
9603,a_1362,toilet,0.06120469523841982,0.3512441032,0.3208999932000002,0.5430077024
9604,a_1402,sofa,1.4094472301759822,2.1502529144287115,0.8396879959106446,0.7806229782104497
9605,a_1442,chair,0.3480910234081651,0.6347694396972652,0.8635809765524448,0.6350000317322828
9606,a_1498,table,0.3583848304396619,1.3715996742248535,0.4571998467281371,0.5714999139308929
9607,a_1529,sofa,1.40944723017598,2.150252914428711,0.8396879959106445,0.7806229782104488
9608,a_586,table,0.30189215896293253,1.16103587407811,0.7371080703703373,0.3527565025993145
9609,a_624,mirror,0.009443241269303059,0.682901626568821,0.4357638224050949,0.03173304640785535
9610,a_666,chest of drawers,0.12078032644117492,0.5003800988197327,0.6052890124238641,0.39878001017996545
9611,a_1090,curtain,0.12880419856746161,0.4163047833482152,1.8771006176822311,0.16482802929064017
9612,a_768,bed,5.098841497441048,1.9630329608917236,1.1367795001424388,2.2849025726318355
9613,a_830,bed,6.59619937630612,2.41604554653168,1.1369630239205442,2.4012773036956796
9614,a_898,bed,6.867587755760392,2.470231294631959,1.2044226005673409,2.308275818824768
9615,a_864,picture,0.03794200076402238,1.7045707754185915,1.4202608453276229,0.01567245660047511
9616,a_914,bed,2.8264245378670165,1.3402777314186096,1.018616414516336,2.070293518979889
9617,a_571,table,2.067993218324664,2.6584738096426412,0.7239293853451862,1.074534882325874
9618,a_788,lighting,1.17729704539439,0.693662226200104,2.458473398937566,0.6903550326824198
9619,a_868,chair,0.23660549348833096,0.4611966333559431,0.9515628310162598,0.5391395921062103
9620,a_907,chair,0.23924600244144245,0.46290593649824874,0.9550895465634283,0.5411377701766407
9621,a_968,chair,0.2670061920366427,0.4801588796799796,0.9906866395818836,0.5613064879791645
9622,a_993,chair,0.30455041394188004,0.5016847716500732,1.0350998837856942,0.5864702896574876
9623,a_1022,chair,0.2668998738623212,0.48009514034328427,0.9905551295506178,0.5612319765939957
9624,a_1051,chair,0.33532464279841795,0.5180436372756958,1.0688522734630885,0.6055938293861733
9625,a_1080,chair,0.3353246427984178,0.5180436372756956,1.0688522734630885,0.6055938293861733
9626,a_1168,table,0.37459148073402354,1.2437110045124882,0.6627471352262106,0.4544546587818017
9627,a_1222,lighting,0.10217651608972395,0.3733038850765231,0.7332060019937526,0.37330393622405555
9628,a_1289,chair,0.27191556839081427,0.4830838790965437,0.9967216375073769,0.5647258169124291
9629,a_723,curtain,0.7910165274059243,2.6101501177127355,2.965786411097927,0.10218336517372796
9630,a_785,lighting,0.3107394088254446,0.5705378912756219,1.2717623933640168,0.42825837425785585
9631,a_534,chest of drawers,0.10936889942985722,0.44634090494382644,0.6286630109312413,0.38977074934366757
9632,a_755,chest of drawers,0.16485219888595762,0.599954664707184,0.7500605203215103,0.36633634086480155
9633,a_793,lighting,0.02251423209804425,0.16017919628378324,0.5100533537570916,0.2755722112751766
9634,a_829,lighting,0.13224452453866326,0.39219298273213116,0.7435104877958184,0.45351408711636726
9635,a_911,cushion,0.08536547497363732,0.5556543550186737,0.4954295912928185,0.31009559410056287
9636,a_705,washing machine,0.30702083238478045,0.596446637734621,0.8349076108219325,0.6165351334775374
9637,a_1154,clothes dryer,0.2982611032632691,0.5521000331146055,0.8485982085132547,0.6366148078165305
9638,a_1943,cabinet,0.3618752799565603,0.7727947555664585,0.807921789910387,0.5795960666748438
9639,a_2437,toilet,0.23527028014836573,0.46049506579999866,0.7266203654000007,0.7031282102
9640,a_2565,shower,1.7143992384721922,0.9535445040877506,1.8855151678306812,0.9535445040877493
9641,a_2603,curtain,1.1327431814450533,1.2836181237427666,1.3782280051709423,0.6402867959182317
9642,a_1736,cabinet,0.6897326608887473,1.4319030662993528,1.1155384256655074,0.4318000000000007
9643,a_1580,shelving,0.03634636637901357,1.9049999713897716,0.050800019381951333,0.3755797327535751
9644,a_1795,refrigerator,2.387146063065322,1.5619408072826038,1.7020197874544627,0.8979451661194684
9645,a_1875,counter,0.685421657694957,1.0944646378999758,0.8922701476441782,0.7018749225618262
9646,a_3747,sink,0.0413311823768438,0.8001570264273332,0.11501374315261025,0.4491101479084257
9647,a_3805,tv_monitor,0.25576191223498174,0.9254027054960982,0.8495547363158491,0.32532222955493634
9648,a_3839,picture,0.04827644965796853,1.6780869632257316,0.5663135408776939,0.05080002363372317
9649,a_4055,picture,0.02299322666834563,0.9326333716290315,0.48531649778636804,0.05080002363372138
9650,a_779,lighting,0.020007741267852108,0.602996120452884,0.208963298797608,0.15878648281097457
9651,a_928,towel,0.008229211418811947,0.19824689719134087,0.08252785120000092,0.5029806570051552
9652,a_958,plant,0.02351151423273924,0.22591213881969377,0.4978372830292054,0.20905165746808066
9653,a_667,picture,0.010902397511460936,0.49826647656047013,0.6637156192590979,0.03296691481877187
9654,a_901,curtain,0.2107823002121634,1.1366513967514065,1.8286638789003122,0.10140817410102088
9655,a_1023,lighting,0.011249183559721232,0.2692776613942627,0.15513884332218364,0.2692775377135721
9656,a_356,tv_monitor,0.20030827859731815,1.427575022094902,0.8645876807032815,0.1622896841565225
9657,a_459,picture,0.007379804366841989,0.7164926341504989,0.5731941162023269,0.017969309765796526
9658,a_572,picture,0.027568788959293256,0.6833572980672256,0.5313402022465992,0.07592716340663064
9659,a_602,picture,0.02658857874195833,0.5214780290512122,0.7822076910760951,0.06518340244445914
9660,a_724,picture,0.5873094090463066,2.1947230369655504,1.4631488859047435,0.18289368712387008
9661,a_896,sofa,5.26977603642852,2.5057050617817875,0.8391079575778817,2.5063652944281745
9662,a_972,table,0.21030368863457802,0.505072009945738,0.502459107915638,0.8286914645436293
9663,a_1018,chair,0.12982027119427894,0.4613446195469848,0.6045674018341148,0.46544924014544015
9664,a_1054,lighting,0.18328659320602225,0.44194576094381427,0.9392162926742782,0.44156649082466576
9665,a_1154,table,0.21513985485169235,0.7197090535226214,0.4150638604455117,0.720193146672103
9666,a_1204,table,0.23594461287384882,1.0999721699039213,0.31175358996538405,0.6880450984334736
9667,a_1314,curtain,0.5537081661321303,1.597025801507049,2.8392390484904695,0.12211444405902941
9668,a_1560,curtain,0.37174711203269123,1.4113202095031734,2.1406635642051692,0.12304773554205897
9669,a_2150,chair,0.1755222781413997,0.4789552526778758,0.6919131502177653,0.5296460306240939
9670,a_2178,chair,0.20719722154221676,0.5061883752682381,0.7312549374440498,0.5597614019470702
9671,a_2206,chair,0.12742173166110585,0.43045923126498287,0.6218543404203696,0.4760173772190245
9672,a_2234,chair,0.15285435329388053,0.457379605396839,0.6607443218256692,0.5057868999920465
9673,a_2386,table,1.1856212861022868,1.5999684929847726,0.7800318455486304,0.9499969780445119
9674,a_2524,curtain,0.04549756961803317,0.4531652506064059,2.5485048291931247,0.03939545649323415
9675,a_2542,curtain,0.06269374289602907,0.624442710884316,2.54850482919313,0.039395456493234164
9676,a_2560,curtain,0.05234034946648073,0.521320760250092,2.5485048291931287,0.0393954564932342
9677,a_3352,cabinet,0.6285412842439814,1.2449334306962068,0.7175108398685051,0.7036540838831024
9678,a_4946,cabinet,0.6308201656785111,1.1451011123971455,0.8763000000000011,0.6286500000000019
9679,a_5122,chair,0.14594709311304313,0.39334360713135647,0.7954358920511005,0.4664640403992931
9680,a_5184,chair,0.19113496163443625,0.43034853041172133,0.8702687954621123,0.5103479772806165
9681,a_5240,chair,0.19113496163443722,0.43034853041172205,0.8702687954621133,0.5103479772806176
9682,a_6277,cabinet,1.283660174610004,0.8382000000000005,2.286000000000001,0.6699250000000014
9683,a_6950,refrigerator,1.1111045295780508,0.9144001143000011,1.8224500000000001,0.6667500000000004
9684,a_7342,counter,2.232719930422682,2.9741331898365617,0.9144212770462037,0.820970426177699
9685,a_5843,microwave,0.1933846533905616,0.8633390101089848,0.46892021227395,0.47768509287667504
9686,a_5973,cushion,0.03396413030908328,0.45007802546024367,0.4511308313917418,0.16727466933947052
9687,a_6131,plant,0.08520966369745504,0.43161153793334983,0.4613593071699148,0.42791402339935325
9688,a_5735,cabinet,0.46175264100900165,0.8382000000000005,0.8763000000000003,0.6286500000000017
9689,a_6624,stove,0.48907563067704934,0.762162306000002,0.9271000000000019,0.6921527940000016
9690,a_6697,counter,0.29918489655082,1.4719335174560564,0.4831232452392584,0.42072036743164193
9691,a_6778,curtain,0.05489833622702915,0.5870365611907246,2.444186925888062,0.03826129063963936
9692,a_6827,towel,0.04916648060644621,0.5491301417350769,1.0796266793222737,0.08293163568639272
9693,a_6983,sink,0.18228992846127912,0.857249999999999,0.3679934283629027,0.5778500000000003
9694,a_7149,chair,0.10732626332103502,0.42845574948373766,0.5840831215492353,0.42886971346346314
9695,a_7249,cushion,0.03396413030908317,0.4500780254602432,0.4511308313917408,0.1672746693394705
9696,a_8471,cabinet,0.4197751281900077,0.7620000000000042,0.8763000000000005,0.6286500000000076
9697,a_965,table,1.2940482431807794,1.534848990935338,0.9452591532973491,0.8919364720853447
9698,a_1328,seating,0.21398951880151743,0.34673024075733766,0.516406741553483,1.1951127447380598
9699,a_463,sofa,4.54199306413478,2.0372368553640143,0.7526244928575605,2.962283331114149
9700,a_682,cushion,0.05219873151901197,0.5361921474537085,0.423956149260256,0.2296246783889421
9701,a_728,table,0.12040381667091621,0.48674236690245803,0.5082085102622058,0.4867423906984755
9702,a_846,lighting,0.07903804993850047,0.3685849334127625,0.5818346634772072,0.36855223283098393
9703,a_882,cushion,0.06193941642400185,0.5864565467859122,0.45115994028375006,0.234099636817991
9704,a_912,picture,0.038188899667115694,1.2819935759326346,0.9294456004724291,0.032049947341537446
9705,a_939,picture,0.05752149720551478,1.469547159721113,1.0654219864525378,0.03673880272816942
9706,a_991,cushion,0.05565533536121875,0.6119826954677848,0.4019814988986136,0.22623593908414458
9707,a_1023,cushion,0.03432568211697311,0.4817119170275859,0.3705789655406574,0.1922874858870749
9708,a_1081,cushion,0.04494167164759398,0.6379335951194839,0.31445675906992504,0.22403342302408835
9709,a_1151,table,0.31180210639502076,0.7795157300067639,0.6098539377506162,0.6558859519345569
9710,a_1179,chair,0.11396251234672272,0.34979224701525163,0.7612447780648031,0.42798397599256116
9711,a_1219,chair,0.13574946250335707,0.37079643265991513,0.8069557015513614,0.4536833874614997
9712,a_1261,chair,0.11609962490869481,0.3519652441516569,0.7659738214811546,0.43064271975316437
9713,a_1365,chair,0.10385506044735554,0.33912936391588566,0.7380393921599666,0.41493753730402094
9714,a_1407,chair,0.06597401707010683,0.29152814140807237,0.6344459524174534,0.35669565045593415
9715,a_1451,table,0.4166060972850862,1.4022315011472413,0.4212562776288391,0.7052766678772361
9716,a_1763,tv_monitor,0.43807204071553135,1.1177801993579233,1.0014810632291853,0.39133291866024994
9717,a_1797,plant,0.1948373736760784,0.5058231671732544,0.7698538839313722,0.5003400240993781
9718,a_965,cabinet,0.32916119486666956,1.4828889543745447,0.47028873328011545,0.47199285617296793
9719,a_542,chest of drawers,0.3427637474489516,0.81281156418805,0.7486995160091846,0.5632451439266021
9720,a_629,picture,0.029198442567514953,0.6149947566068995,1.2461206642862719,0.03810028076172145
9721,a_853,picture,0.0457129640083732,0.8273203548524859,1.2430661349958674,0.04444996640086172
9722,a_885,sofa,1.6089140146003889,2.031298955237638,0.8838211116023845,0.8961787014837068
9723,a_913,stool,0.07784461261697181,0.6133670898276514,0.3894831302763966,0.3258512863443661
9724,a_1139,plant,2.5500050307482622,0.7968634993027309,1.7725289581028107,1.805359784062873
9725,a_1179,picture,0.02823375252653617,1.3836382873378295,1.6063538248487865,0.012702956793709586
9726,a_1225,lighting,0.42137881468775945,0.3398561775684356,1.3920370569869056,0.89069031911226
9727,a_1257,chair,0.2217255424540986,0.5370789381515468,0.7761657547457139,0.5318915944599061
9728,a_1303,table,0.41057815852822876,0.7641757726669312,0.7029660023369223,0.7643077373504639
9729,a_1329,cushion,0.008147187438427832,0.39391475502380413,0.27946888349316795,0.07400686363901257
9730,a_1570,chair,0.49115364279763263,0.7407450673302183,0.869206778445681,0.762826017228969
9731,a_1604,table,0.7732322770210969,1.3011876591304183,0.48590196397127433,1.2229857152035137
9732,a_1650,picture,0.09673238663790631,1.506146128112739,1.2642730462228147,0.05080002363372227
9733,a_1820,shelving,0.5973500613331341,1.439897489094294,1.6406306195025373,0.2528637216505327
9734,a_1854,chair,0.2217076513263582,0.415042161941527,0.9799353845669422,0.5451186299324036
9735,a_1938,chair,0.11699242716501077,0.335390872960219,0.7918746918073771,0.4405041943321048
9736,a_1976,chair,0.22170765132635978,0.4150421619415289,0.9799353845669441,0.5451186299324039
9737,a_2218,picture,0.02509558101373927,0.760710603089512,0.8658690768389896,0.03810005086675971
9738,a_2243,picture,0.02745553556059726,0.7834364056529379,0.9198152702179433,0.038100050866759716
9739,a_2365,cushion,0.05159640544035674,0.6653144230984074,0.41051407783516,0.18891413463906667
9740,a_2381,cushion,0.05157737825462453,0.6660132479889033,0.40960001523913653,0.18906730357811005
9741,a_2411,table,0.4105781585282292,0.7641757726669316,0.7029660023369226,0.7643077373504639
9742,a_1012,lighting,0.09369684140610045,0.3164072027258058,0.9364908021557372,0.31620961630618827
9743,a_1105,plant,1.184746766437248,0.8413799713894434,1.9039732894758408,0.7395584625649171
9744,a_1335,lighting,0.5085676367342122,0.3398561775684356,1.5999616802442918,0.9352850019931792
9745,a_629,picture,0.09855190592763495,0.9858094831660891,1.15945222959272,0.08622221511201023
9746,a_666,mirror,0.11516723484707778,1.0236176949651201,1.5073840798960938,0.0746392437752399
9747,a_881,towel,0.019178555817924194,0.38792193179999934,0.12001644780000031,0.4119369968000002
9748,a_941,shower,2.3378793221308407,1.5306046350000009,1.9191375384000038,0.7958898484000034
9749,a_990,table,0.40876951072876233,1.097840841126431,0.8194393942605899,0.4543832080749882
9750,a_1016,chest of drawers,0.258448702120298,0.8665161728858957,0.7011063992977147,0.42541593313217263
9751,a_1206,seating,0.334222284838269,1.6249681021202191,0.5259737499239753,0.3910447804899082
9752,a_1342,chest of drawers,0.2584487021202981,0.8665161728858963,0.7011063992977142,0.42541593313217263
9753,a_1362,picture,0.08226413722479964,1.600614674827672,1.3602210411817053,0.03778455087109834
9754,a_1672,bed,1.955174212417467,1.6002033352851879,0.5902275831621744,2.0700974371143763
9755,a_1957,picture,0.11051838909057891,1.2395847038466574,0.8332029265120271,0.10700585731005496
9756,a_1999,chair,1.0281137963238063,1.094601466919263,0.8576748508190558,1.095121954367685
9757,a_2063,stool,0.11166912634098866,0.5670090340359311,0.48773298332909676,0.4037950714471527
9758,a_2109,chest of drawers,0.44454304067811073,0.7874000668525696,1.2700080285057977,0.4445410817861557
9759,a_2159,lighting,0.09092618586769777,0.40776981902052994,0.5467150971600166,0.4078616094288607
9760,a_2214,lighting,0.11054341599130149,0.4352075097911028,0.5835020271282811,0.4353054765193134
9761,a_2274,chair,0.3807364274932694,0.6372810203395701,0.8214053898617095,0.7273373633490885
9762,a_2306,chair,0.3493010799743426,0.6192359340412262,0.7981466850314953,0.7067422646865754
9763,a_2354,table,0.10970117893021089,0.5971334762805789,0.3076581227945385,0.5971335735953627
9764,a_627,sofa,1.2148173525667352,1.6446790923054446,0.7604768290967335,0.9712786201469001
9765,a_726,table,0.7520863791218846,1.3666240283881161,0.4428381231700593,1.242721092211478
9766,a_944,sofa,2.35907222680677,2.4584628295898434,0.9272510528564452,1.0348567962646487
9767,a_992,picture,0.5026627731329667,2.594687363649121,1.164350124108419,0.1663826711434888
9768,a_1030,sofa,0.9586171249030129,0.8971137607023657,0.787741080430714,1.3564824221131542
9769,a_1070,curtain,0.21550651076330846,1.6840515022534657,2.480591763672302,0.0515881232649598
9770,a_1130,chair,0.3133812438006631,0.5091195849530603,1.0287092030048375,0.5983572683985688
9771,a_1200,chair,0.31338124380066434,0.509119584953061,1.0287092030048381,0.5983572683985701
9772,a_1249,picture,0.008256925762114785,0.4572089612483985,0.355499974355704,0.05080004210076972
9773,a_1289,cabinet,0.12148970445439916,0.7621487808227545,0.7616504325502934,0.20928785324096716
9774,a_1320,picture,0.027537175668626176,0.6830959948995454,0.531137027599376,0.0758981302663287
9775,a_1377,picture,0.022125951640959214,0.45719999074935924,0.9144000327783073,0.052924835028708275
9776,a_1429,cushion,0.383907697741065,0.6942194700241088,0.6066762486108679,0.9115343474625688
9777,a_1487,table,0.03037685396132282,0.18868065729287645,0.41166691333920136,0.39108346077687167
9778,a_1519,counter,0.5238572123724153,1.3693701028823861,0.8699560398549386,0.4397387910993567
9779,a_1631,table,0.20437405524603464,1.1501790881156924,0.2975764488801362,0.5971201658248915
9780,a_655,bathtub,1.289365754417008,1.5263000970000018,0.9976343522000002,0.8467687154000001
9781,a_1231,picture,0.026579120991046278,0.8232337714727685,0.5247764107734386,0.061523797085412224
9782,a_4204,washing machine,1.1462952725251299,1.408509756000001,0.9709332639667294,0.8381992380004795
9783,a_4273,towel,0.0005206337080292558,0.10229335400000004,0.05286007300000005,0.0962846610000022
9784,a_4354,towel,0.0022510374445530966,0.22731066810156086,0.3412164901163179,0.029022370999999936
9785,a_4534,picture,0.012585665961872104,0.40640874207019984,0.6096058243263995,0.05080003972460112
9786,a_4559,picture,0.012585665961872123,0.40640874207019984,0.6096058243264004,0.05080003972460112
9787,a_4601,picture,0.012585270530846304,0.6095999479293837,0.40640001933622705,0.05080002363372316
9788,a_1502,lighting,0.012996246615618856,0.2920178794860835,0.1523997735977174,0.2920277881622315
9789,a_1600,cabinet,0.6719940125746284,1.2296793460845992,0.8992315024795349,0.607717876904291
9790,a_1971,toilet,0.29888827180424754,0.5398164972000004,0.7412341538,0.7469771192000021
9791,a_2007,chest of drawers,0.2679211706695659,0.6609634208696972,0.802605899317388,0.5050417244865902
9792,a_2057,mirror,0.025039722207038508,1.0878864850672187,0.9060526966283652,0.02540343632783327
9793,a_2230,table,0.23081469353172776,1.159155961068489,0.34352150818480565,0.5796524095778874
9794,a_2324,lighting,0.088342944511837,0.35563358664512457,0.6984997763559864,0.35563363537159454
9795,a_2378,curtain,0.2696912503815225,0.6318358562651962,2.7781706332033074,0.1536397784948349
9796,a_2607,lighting,0.020617373953422957,0.6413627624511725,0.1952659225463867,0.1646277904510516
9797,a_2706,plant,0.06768221096514723,0.406295824493374,0.3408494403812095,0.4887306690216082
9798,a_2750,sink,0.08527181113398309,0.5974810719490057,0.2689880638094599,0.5305768865381713
9799,a_2401,curtain,0.18219201205957558,0.9310581684112569,2.1410677388519224,0.09139493109367304
9800,a_621,picture,0.49878397505427335,2.0783956913147765,1.38559731182343,0.17319973631501592
9801,a_674,sofa,1.9916017410302056,3.0383879270859886,0.8396879959106446,0.7806229782104506
9802,a_890,chair,0.28620309575851954,0.5136413276195544,0.960188100138115,0.5803073187885506
9803,a_918,chair,0.28620309575851505,0.5136413276195507,0.960188100138111,0.580307318788548
9804,a_946,chair,0.2862030957585162,0.5136413276195517,0.9601881001381117,0.5803073187885488
9805,a_978,chair,0.2862030957585179,0.5136413276195536,0.9601881001381124,0.5803073187885497
9806,a_1010,chair,0.2862030957585168,0.5136413276195517,0.9601881001381124,0.5803073187885496
9807,a_1042,chair,0.28620309575851755,0.5136413276195526,0.9601881001381116,0.5803073187885506
9808,a_1070,chair,0.28620309575851627,0.5136413276195517,0.960188100138112,0.5803073187885488
9809,a_1098,chair,0.28620309575851716,0.5136413276195527,0.960188100138113,0.5803073187885488
9810,a_1140,chair,0.286203095758519,0.5136413276195527,0.9601881001381131,0.5803073187885525
9811,a_1186,chair,0.28620309575851727,0.5136413276195526,0.9601881001381122,0.5803073187885497
9812,a_1225,sofa,1.4094472301759822,2.150252914428713,0.839687995910645,0.7806229782104488
9813,a_1301,mirror,0.14490798723285014,2.11725564393956,1.5394075806298264,0.044459584951402675
9814,a_1329,picture,0.05379422540545607,0.8539265042523625,0.6639652239852818,0.09487894167370667
9815,a_1352,picture,0.06004184729923502,0.8857815345604834,0.6887339039925947,0.09841832304618754
9816,a_1375,picture,0.06064096646571875,0.8887180047316884,0.6910171380475658,0.0987445913851053
9817,a_1417,counter,2.4243743949587464,3.0501345974072542,0.8103544784890216,0.9808568907822542
9818,a_1499,cabinet,1.4378143192642812,3.6123094653641674,0.8828619441394822,0.4508427170559556
9819,a_1519,picture,0.2877689767455054,2.626463005196983,2.156794514181963,0.05080002363372315
9820,a_1555,sofa,1.6457256826293651,1.990559387207032,0.8144316703081131,1.015144004821778
9821,a_1587,table,0.35837008176299,0.9420638087505484,0.43019664455372963,0.8842690145808162
9822,a_1690,chair,0.31834538736476664,0.6615113702125031,0.8001294496245147,0.601452026975126
9823,a_1717,chair,0.3183453873647669,0.6615113702125025,0.8001294496245156,0.6014520269751263
9824,a_1762,chair,1.2020624860269429,0.8126651942729941,0.939305331163379,1.5747390492674587
9825,a_1789,chair,1.2020624860269393,0.8126651942729943,0.9393053311633783,1.5747390492674547
9826,a_2793,chair,0.433537839244764,0.715390041470527,0.7911550402641293,0.7659889757633196
9827,a_2817,chair,0.43353783924476363,0.7153900414705258,0.7911550402641286,0.7659889757633208
9828,a_2861,table,0.3356088610844878,1.0673370162767375,0.46355680517224407,0.6783110414418152
9829,a_2923,seating,0.3598306990766964,1.2465274429321282,0.538782958984375,0.5357750892639164
9830,a_2959,table,0.3511933603434655,1.1596859686403977,0.49324136972823246,0.613968936690378
9831,a_3274,cushion,0.03342961568337365,0.5181599855422975,0.5079999566078195,0.1270000338554391
9832,a_3314,cushion,0.03342961568337331,0.5181599855422974,0.5079999566078177,0.12700003385543826
9833,a_2161,cushion,0.08843110863902699,0.6604000329971315,0.5079999715089797,0.2635932564735431
9834,a_2200,cushion,0.08843110863902637,0.6604000329971313,0.5079999715089798,0.26359325647354126
9835,a_2236,cushion,0.054445574240094524,0.676426768302921,0.4182758557439813,0.19243275636741689
9836,a_2302,stool,0.06507729343241095,0.44709104299545654,0.42894081607413853,0.33934084682347626
9837,a_2344,cushion,0.04719572057051731,0.5356810337979026,0.4120622899914623,0.21381269090656518
9838,a_2554,cushion,0.08843110863902683,0.6604000329971312,0.507999971508979,0.26359325647354304
9839,a_830,table,0.5018983444618543,1.578101348876956,0.7505904006958022,0.4237189292907713
9840,a_1046,chair,0.3745582280029785,0.5675026052462061,1.0191916553724678,0.6475832737268122
9841,a_1110,chair,0.2501056341723786,0.49602386355400097,0.8908212542575443,0.5660181194543843
9842,a_1154,chair,0.25010563417237935,0.49602386355400246,0.8908212542575444,0.5660181194543843
9843,a_1194,chair,0.35114646348843875,0.5554234076624489,0.9974983322631961,0.6337995725720155
9844,a_1248,chair,0.31260268952697473,0.5343087861368616,0.9595780727502184,0.6097054528188373
9845,a_1296,chair,0.3783912167295581,0.5694318584758712,1.0226564479119171,0.6497847651574526
9846,a_1428,picture,0.02753733717381429,0.5276083033442633,0.7914029925716481,0.06594967084711101
9847,a_936,chair,0.22301982855803618,0.4623619461059576,0.9471662521362307,0.5092548561096191
9848,a_1000,plant,0.33957027003279655,0.6541511950645293,0.7930321043996104,0.6545770154473369
9849,a_1057,chair,0.22301982855803618,0.4623619461059576,0.9471662521362307,0.5092548561096191
9850,a_1084,chair,0.2230198285580353,0.4623619461059558,0.9471662521362307,0.5092548561096191
9851,a_1384,curtain,0.06425468867372441,0.992783227081154,1.477169631606464,0.04381471810216894
9852,a_1044,cabinet,0.7312247708349672,1.3500404953956588,0.9085576135840863,0.5961446177914916
9853,a_1140,plant,0.018255617102991877,0.3564621091828985,0.34215553150413713,0.149678554452362
9854,a_1190,chair,0.6778588350905461,0.6998679339885712,1.0583101609061023,0.9151877520010867
9855,a_1226,chair,0.6778588350905493,0.6998679339885728,1.0583101609061027,0.9151877520010884
9856,a_1282,table,0.11095160317978714,0.5130702795715519,0.5352159646681058,0.40404307197844286
9857,a_1326,picture,0.005674898057218694,0.3703991256075787,0.49394097862209946,0.031017947296502705
9858,a_1350,picture,0.005701677396758733,0.37098083839860124,0.4947167142148969,0.03106666106348058
9859,a_1386,picture,0.004996393570007265,0.44803260082509044,0.2986884402747185,0.037336070627796765
9860,a_1408,picture,0.005490981618161282,0.4623534110466974,0.30823564835887235,0.03852947213674125
9861,a_1546,lighting,0.12395293073824325,0.6038308993741419,0.34001417623171465,0.6037323426029576
9862,a_1745,refrigerator,0.22742073583897154,0.5223469066087034,0.7725235829318193,0.5635848202883363
9863,a_1843,table,0.1161712388736831,0.4955447849692277,0.6379036914501386,0.36750275181790243
9864,a_2001,table,0.9148993347780866,1.7317366078125627,0.7547072470188142,0.7000240385532379
9865,a_2045,picture,0.021137474130770974,0.8590617513103841,0.8590620333468691,0.028642055401983706
9866,a_2082,chair,0.0027286274185444825,0.4341649561899971,0.4341650987296429,0.014475532998443522
9867,a_2130,lighting,0.04218821311773449,0.28140723064089773,0.532732507109954,0.2814146360949194
9868,a_2240,plant,0.01191678174401146,0.1957093027798332,0.26165777107851956,0.23270937405909367
9869,a_2300,lighting,0.10465967390889758,0.38094709634779,0.721171595845263,0.38095712136720705
9870,a_275,bed,3.8883783036555357,1.6129342317581163,1.1492831353098159,2.0976103544235207
9871,a_564,tv_monitor,0.07806552618057751,1.242692025125739,0.7893960817233463,0.07957942807706787
9872,a_804,curtain,0.6497134578969412,3.091473300472431,2.157532843953955,0.09740896905164223
9873,a_898,cushion,0.03313774330963191,0.45115831494331493,0.45345256349537605,0.16198026388883593
9874,a_988,chair,0.6960493467870789,0.7740245461463939,1.036327577659528,0.8677372508094001
9875,a_1100,chair,3.802666784372352,2.3225125781851026,0.9030165740225602,1.8131530926156354
9876,a_1148,picture,0.15511780834644653,1.5819249661843884,1.084748655116295,0.09039546838755101
9877,a_1331,picture,0.0734802623679705,1.0194473757092313,0.5851657080266626,0.12317626142145956
9878,a_1393,table,0.16645097433098063,0.6930440005818141,0.3465490071835455,0.6930441058599655
9879,a_1493,picture,0.06380478253524723,1.6623728519542913,0.8311864723051521,0.04617706529024443
9880,a_1514,curtain,1.6884417183075755,4.4466932480558725,2.138817663330355,0.17753138499846718
9881,a_630,lighting,0.002960477904049408,0.15225022315978975,0.25329659461975135,0.0767669939994815
9882,a_713,cushion,0.01594615051864922,0.44519589841365903,0.3527389615774156,0.10154329985380176
9883,a_978,chest of drawers,0.21965845648589105,0.6002763509750366,0.6096005784074126,0.6002764746248794
9884,a_1119,shower,1.6121806628213025,0.9197700172000003,1.955240209399999,0.8964670665999994
9885,a_1445,sink,0.2791673728217688,0.8999220132827781,0.646195903732795,0.4800600693154736
9886,a_1505,mirror,0.07995249626355361,0.7874018859863278,0.6350032424926754,0.1599041128158567
9887,a_1545,stool,0.16730593691482867,0.6718313707873076,0.41255750411369885,0.6036241157489313
9888,a_1583,table,0.3407607411406415,1.0500359535217292,0.7599358885695315,0.4270398752414342
9889,a_1715,cushion,0.015512427350253526,0.5703259408473969,0.2730574267998155,0.09960993156151243
9890,a_1753,cushion,0.01890154532633002,0.5703259408473969,0.3327143594495804,0.09960993156151245
9891,a_1843,lighting,0.0008999867648654977,0.08742975030721034,0.15957351611905357,0.06450837027442313
9892,a_1950,towel,0.004513680435985899,0.2390803408302018,0.2996292896148699,0.06300901308918816
9893,a_1999,towel,0.002611142801364835,0.19920969541326183,0.2496610943158335,0.05250120634009847
9894,a_2054,towel,0.004720572223444428,0.24267878527093512,0.30413906799209367,0.06395737392922862
9895,a_2119,towel,0.01917855581792417,0.38792193179999934,0.12001644780000009,0.4119369968000004
9896,a_981,cushion,0.0343657951630277,0.4195130914449692,0.4084058701992036,0.20058058947324753
9897,a_1204,cushion,0.03436579516302789,0.41951309144496945,0.4084058701992055,0.20058058947324758
9898,a_662,tv_monitor,0.26054487916125246,1.7822991806822834,1.114824587119993,0.1311279875296142
9899,a_703,sofa,0.9480362463585764,1.5433257293701172,0.7457255402400278,0.8237365341186517
9900,a_907,picture,0.5623156598074638,0.10012317217713351,2.5508988315076824,2.201670597403586
9901,a_951,table,0.24324634257856842,0.7861161828041041,0.3937000036239625,0.7859486341476457
9902,a_971,table,0.24324634257857025,0.7861161828041079,0.3937000036239625,0.7859486341476478
9903,a_1055,chair,0.5129658807528941,0.731350421905517,0.8554639386686347,0.8199006983501607
9904,a_1402,sink,0.22752703458461707,0.8572499999999987,0.45931475320000004,0.5778499999999998
9905,a_1445,counter,3.591948448579691,2.961170588867763,1.016003966331482,1.193909105727473
9906,a_1499,chair,0.5619949506886248,0.7795733809471148,0.8102677046148863,0.8897067447428475
9907,a_1529,chair,0.5619949506886269,0.7795733809471141,0.8102677046148867,0.889706744742851
9908,a_1565,chair,1.202062486026944,0.8126651942729954,0.93930533116338,1.574739049267456
9909,a_1586,chair,1.2020624860269429,0.812665194272995,0.9393053311633791,1.574739049267457
9910,a_1620,table,0.4034891009448214,1.1049070358276367,0.8077029589159694,0.45212070392036674
9911,a_1646,seating,0.3077066150302397,1.4982675933837903,0.45699024200439453,0.44940771102905286
9912,a_1673,picture,0.008256925762114729,0.4572089612483997,0.35549997435570374,0.050800042100769285
9913,a_1721,chair,0.2592816006628222,0.4358214884996414,1.0187878906726837,0.5839548707008362
9914,a_1766,chair,0.2592816006628216,0.43582148849964153,1.018787890672684,0.5839548707008345
9915,a_1839,chair,0.259281600662822,0.4358214884996418,1.0187878906726837,0.5839548707008353
9916,a_1866,chair,0.25928160066282174,0.4358214884996412,1.0187878906726833,0.5839548707008358
9917,a_1911,chair,0.2592816006628227,0.43582148849964203,1.0187878906726833,0.5839548707008367
9918,a_1956,chair,0.259281600662822,0.4358214884996414,1.0187878906726837,0.5839548707008358
9919,a_2008,chair,0.3377714276888125,0.7310315668582912,0.6529797115754041,0.707598805427552
9920,a_2035,chair,0.33777142768881246,0.7310315668582916,0.6529797115754042,0.7075988054275513
9921,a_2159,sofa,1.6457256826293638,1.990559387207032,0.8144316703081133,1.015144004821777
9922,a_2192,chair,0.2592816006628222,0.4358214884996408,1.0187878906726846,0.5839548707008365
9923,a_2232,cushion,0.08843110863902645,0.6604000329971313,0.50799997150898,0.26359325647354137
9924,a_3492,picture,0.02763691089449316,0.6839196892490463,0.5317774860001149,0.07598965014275165
9925,a_3519,picture,0.029053620641671427,0.695411755412581,0.5407130703230372,0.07726652241432382
9926,a_3542,picture,0.040821136718303556,0.778879557218557,0.6056129386907312,0.08654054852751412
9927,a_3668,seating,0.3077066150302404,1.49826759338379,0.4569902420043948,0.44940771102905364
9928,a_3802,cushion,0.06358267443233372,0.5587756633758545,0.5588490366935732,0.20361360907554635
9929,a_3827,cushion,0.06358267443233484,0.5587756633758547,0.5588490366935731,0.20361360907554993
9930,a_3860,cushion,0.06358267443233336,0.5587756633758509,0.5588490366935738,0.2036136090755463
9931,a_3964,cushion,0.01459699391557308,0.4067046046256984,0.4113182947039604,0.08725821226835073
9932,a_4108,stool,0.09456956799693281,0.5078897774219495,0.4317455514954831,0.4312747797133252
9933,a_473,clothes dryer,0.30565023760844184,0.5953213743356802,0.903285183908259,0.5683925478133307
9934,a_1425,cabinet,0.43697103426656625,0.762,1.032086030820712,0.5556250000000007
9935,a_1475,cabinet,0.4972492510641185,1.0128346795709582,0.9914344730116191,0.4951896499586058
9936,a_1919,clothes dryer,0.3688216580254439,1.0359759831097854,1.187239661579744,0.29986676335169443
9937,a_1697,cabinet,1.0520751133412556,1.327018071909249,2.561672979494968,0.30948971628971933
9938,a_1669,cabinet,0.6480590568417266,1.2053762596345339,0.8979717953576402,0.5987275671583133
9939,a_1715,cabinet,0.18753542791496672,0.5512361436101266,1.213603922245798,0.2803294123454876
9940,a_461,sofa,7.117052869861331,4.224733564778699,0.80727244868837,2.0867995585449712
9941,a_679,tv_monitor,0.061836560400404174,1.181761310794681,0.7261556695064559,0.07205860067510983
9942,a_866,picture,0.15715348458990144,2.4479881726320545,0.9760966870055989,0.06576909429171261
9943,a_525,lighting,0.31078139598892124,0.4873230403162683,1.3095309757537617,0.4869925219247868
9944,a_768,table,0.15146554637402795,0.6627623226429975,0.3448246066825868,0.6627622978914683
9945,a_1042,cushion,0.027281698261481125,0.45528697906694593,0.3448601563674431,0.1737573364352372
9946,a_730,picture,0.014910270580014932,0.44132003660675934,1.0717774014278165,0.03152298124432914
9947,a_825,counter,0.2819694421148113,1.4410365645293837,0.5074073701307172,0.3856295213402598
9948,a_452,others,0.6378300489623314,1.29705278286177,0.37913131085694474,1.297052852852211
9949,a_882,lighting,0.10402367656794091,0.35400879227550514,0.8335833283365266,0.3525081242617212
9950,a_572,curtain,0.905969919177047,2.1022721322402367,2.5215912690879456,0.1709031835198401
9951,a_696,chest of drawers,0.06758121149955897,0.45148921797531083,0.6963995463485697,0.21494141817513057
9952,a_1138,seating,0.30002412340003043,1.7915722669158378,0.3990241189879157,0.4196842749836815
9953,a_1052,picture,0.0014881381325793379,0.31101556439959566,0.381542433090094,0.012540598889042794
9954,a_1133,picture,0.0030922462578786285,0.40044825124854355,0.2864734207040856,0.026955248335877265
9955,a_1150,picture,0.00200085873465387,0.33052259683609053,0.4827218909655144,0.012540598889039236
9956,a_937,picture,0.019000081518409904,0.694055451324742,0.5388865947330927,0.05080002363371963
9957,a_946,picture,0.00639419597641285,0.3923233358840019,0.3208321541554497,0.05080002363372315
9958,a_1148,picture,0.020093766130762872,0.5150592908612611,0.7679625920472481,0.05080003972459936
9959,a_1165,picture,0.0026115425242502605,0.414880500615614,0.5019446172394293,0.012540598889042798
9960,a_1195,lighting,0.25990982498853354,0.436438889018289,1.3446024566053407,0.4428996681115577
9961,a_1023,table,0.3529610964744669,0.7843507394265465,0.5905758172463798,0.7619752585887831
9962,a_1265,table,0.12958581691284365,0.48139563388807727,0.497022578005373,0.541600686507345
9963,a_1297,plant,2.1735928366531625,0.9984925145551989,2.7907159104338923,0.7800415782389613
9964,a_1347,table,0.07712753980089782,0.3862269397616309,0.45319692737828154,0.44063598236558565
9965,a_1436,table,0.09818717579216019,0.48269119547393124,0.42795113049679995,0.4753256089556235
9966,a_1468,stool,0.12640215554619194,0.4946946630475466,0.5165115158188801,0.49469468723234217
9967,a_1139,table,0.054628561500130984,0.3567250305723677,0.4281169390686109,0.3577039773495306
9968,a_1178,picture,0.0017990721160167562,0.4001066868582787,0.31923450058417213,0.014085197537344241
9969,a_1207,picture,0.002156135296163753,0.4018671863108592,0.31591040787568275,0.016983591238040007
9970,a_1232,picture,0.0017032256550649893,0.3967717547044717,0.29776126510731943,0.0144166130193119
9971,a_1462,chair,0.8866223270683201,0.7266070208863908,1.3899942481452527,0.8778616369025105
9972,a_1524,stool,0.11603519237094541,0.4606143969812381,0.5466753345690153,0.4608108954357044
9973,a_1570,table,0.72597437337497,1.6558495231455796,0.4571998467281373,0.9589464308643211
9974,a_1605,picture,0.006827743105773076,0.31231301883622076,0.43035121380865377,0.0508000397246029
9975,a_1645,picture,0.005263793897638625,0.23520344501126414,0.44054588179549464,0.05080003972460288
9976,a_1663,table,0.12150188976760057,0.44409897700342327,0.6446473995378512,0.42440552098061257
9977,a_1707,lighting,0.08535005659762339,0.3524598175329245,0.7891251722361783,0.30686566926665393
9978,a_1376,toilet,0.2232869044462657,0.45239297379999854,0.6659419751999979,0.7411583601999983
9979,a_1026,picture,0.07158911005678077,0.7581212609252566,0.9786656510286917,0.09648814154140693
9980,a_1070,lighting,0.009906690905269485,0.28889234364032745,0.11870158706300327,0.2888923590175576
9981,a_1138,cabinet,0.677878491269289,1.4986012268066435,0.9017039489746129,0.5016511344909665
9982,a_1174,mirror,0.08313198214333346,1.2888982516136664,0.8585558402699932,0.07512438924632119
9983,a_943,bathtub,2.5671713675448533,2.053843546442673,0.7708797326668433,1.621439971114298
9984,a_382,picture,0.08634920606563135,0.9998343586414649,0.7774149655476332,0.11109062117701374
9985,a_598,picture,0.02584623217327145,0.6688175917302204,0.5200349443272643,0.07431167080553269
9986,a_621,picture,0.008256925762114672,0.4572089612484012,0.3554999743557033,0.05080004210076883
9987,a_644,picture,0.013638542816937922,0.5404612953528342,0.4202323071568086,0.06005012780763154
9988,a_667,picture,0.017197465546310912,0.5838887262982659,0.45399903505575523,0.06487530733677273
9989,a_690,picture,0.019951236970435663,0.613524461556322,0.4770421160476163,0.06816810499910543
9990,a_728,table,0.9356157925977855,1.2103296149993736,0.6386934448690957,1.2103233863374279
9991,a_828,chair,0.23328484980511416,0.5748162551775999,0.72131077070625,0.5626457946214919
9992,a_858,chair,0.18540239704223463,0.532441597118913,0.668136739896557,0.5211683260556833
9993,a_888,chair,0.2826250080561764,0.6127787905695926,0.768948229485319,0.5998045574419263
9994,a_1022,chair,0.2560491882337069,0.5929362426601195,0.744048718734816,0.5803821315183733
9995,a_1170,chair,0.441380645050879,0.7321475744247437,0.8033977882575422,0.7503847949050924
9996,a_1201,chair,0.4413806450508781,0.7321475744247434,0.8033977882575415,0.7503847949050917
9997,a_1241,shelving,0.14838039070337922,1.4983056688918912,0.6448738234899878,0.15356821598111114
9998,a_1277,picture,0.21413181464499073,2.5879777681084595,1.6287586750473952,0.05080002363372227
9999,a_1305,picture,0.02830550754850961,0.8151317447234907,0.6835640678517944,0.05080002363372316
10000,a_1337,picture,0.04816428059870649,0.7680990848014592,0.8029844056917497,0.07809095231425545
10001,a_1385,curtain,0.3377571180209399,1.7773794288797011,1.2245201079645611,0.15518810848948794
10002,a_1409,picture,0.012302346743284662,0.45364119869643393,0.7173712899708982,0.03780345404110542
10003,a_1469,table,0.10217571753286808,0.4314436504246478,0.465722057135037,0.5085068496451388
10004,a_1545,sofa,0.7337256197063458,1.3656205082655704,0.7585906209725959,0.7082656582727994
10005,a_1581,sofa,0.708398880406522,1.349723339080814,0.7497598781926049,0.7000207476778209
10006,a_1709,table,0.5718898969847834,1.0621435060180937,0.5069132539452532,1.0621737874485322
10007,a_1799,table,0.32311339565617964,1.0693154401665181,0.7435240973624844,0.40640035365087046
10008,a_1943,chair,0.4505557915731522,0.7677726992539262,0.771529100460664,0.7606127479704607
10009,a_1975,chair,0.505113357143821,0.7975894927978527,0.8014917755126962,0.7901514816284185
10010,a_2005,chair,0.5051133571438203,0.7975894927978529,0.8014917755126955,0.7901514816284181
10011,a_2031,chair,0.505113357143821,0.7975894927978537,0.8014917755126953,0.7901514816284183
10012,a_2057,chair,0.505113357143821,0.7975894927978546,0.8014917755126953,0.7901514816284176
10013,a_2083,chair,0.5051133571438218,0.7975894927978535,0.8014917755126962,0.790151481628419
10014,a_2109,chair,0.5051133571438192,0.7975894927978515,0.8014917755126953,0.7901514816284179
10015,a_2231,picture,0.024031176660799305,1.1640118506153574,0.40640001933622716,0.05080002363372227
10016,a_2301,plant,3.417630423051605,1.2750767162306302,2.118149178850751,1.2654128432782108
10017,a_2353,table,0.23737022771382704,0.8608033657073975,0.7645399572955807,0.36068003410093485
10018,a_2403,chair,0.4878239926404901,0.6441685557365434,0.9272981509566307,0.8166655600070962
10019,a_2430,chair,0.4878239926404881,0.6441685557365417,0.9272981509566314,0.8166655600070944
10020,a_2466,table,0.44113690806987454,0.8122672438621521,0.4496900327503681,1.2077059149742126
10021,a_2598,chair,0.38603222558206773,0.6660791015625025,0.844782218933105,0.6860456085205066
10022,a_2637,chair,0.4878239926404887,0.6441685557365434,0.9272981509566304,0.8166655600070942
10023,a_2667,picture,0.042677483893265075,0.8004905063970789,1.0494906397936647,0.05080003972460201
10024,a_2721,cabinet,0.36401018829247156,1.1670628786087036,0.6830894973132703,0.45660606503663614
10025,a_2813,chair,2.4075091671993847,1.8045795452242013,0.7397750485539522,1.8034007251262671
10026,a_2967,cabinet,1.7606100860270038,1.2906043161766503,0.7543212830243804,1.808480002539926
10027,a_3005,cabinet,0.8468288813436576,0.9799318909645098,1.8001218803547634,0.4800625845883646
10028,a_3035,counter,0.5238572123724132,1.3693701028823841,0.8699560398549375,0.4397387910993561
10029,a_4986,refrigerator,0.7868327550651376,0.6399999900000183,1.8040002020000006,0.6815000340000109
10030,a_5034,shelving,0.20458185814490382,0.6050480902194968,1.2999747607310808,0.2601011688791308
10031,a_5140,tv_monitor,0.07806552618057568,1.2426920251257387,0.7893960817233456,0.07957942807706608
10032,a_5193,curtain,0.16722194243255623,0.8799721003022765,1.224520107964561,0.15518810848948836
10033,a_5261,picture,0.012585665961872093,0.4064087420701985,0.6096058243264006,0.05080003972460115
10034,a_5284,chair,0.5051133571438198,0.7975894927978517,0.8014917755126952,0.7901514816284185
10035,a_5312,plant,0.5051133571438188,0.7975894927978509,0.8014917755126953,0.7901514816284179
10036,a_5356,chair,0.50511335714382,0.7975894927978529,0.8014917755126952,0.7901514816284179
10037,a_1565,table,0.028794235466172515,0.29444802744723075,0.33211479622577283,0.2944480469439356
10038,a_1637,picture,0.09622185418998012,0.8180203514035821,1.7255458807057316,0.06816840015376927
10039,a_1862,picture,0.008256925762114795,0.45720896124840116,0.3554999743557041,0.05080004210076948
10040,a_543,cabinet,0.09450393412936271,0.6109166532422643,0.8143260362745887,0.18996325550165868
10041,a_611,bathtub,2.3935203619927643,1.3161587171052644,2.8326621447754303,0.6419986031959994
10042,a_894,toilet,0.12901529567937878,0.38146133566558427,0.6659419751999999,0.5078720199647689
10043,a_1086,lighting,0.026225561816818503,0.6748003382229082,0.07028009869434913,0.552989832597843
10044,a_1122,lighting,0.021716674477863025,0.2809435218379531,0.3287015740437403,0.2351649079426595
10045,a_1165,lighting,0.006013662588048167,0.103660388860178,0.37372212533044,0.15523062768570436
10046,a_672,bed,6.714187431594868,2.1878621578216593,1.3461800994748843,2.2796613598358957
10047,a_727,chest of drawers,0.11798750231168852,0.5080009996891043,0.6096006559223611,0.38100091183041773
10048,a_792,tv_monitor,0.3021568298800483,1.6372315793027945,0.9915627774478333,0.18612387565189084
10049,a_913,chest of drawers,0.6929511586322632,1.8109341433375743,0.8895940136718158,0.4301383021370108
10050,a_868,table,0.530499517413729,1.4838513113686358,0.7435774650571484,0.4808043506392998
10051,a_884,lighting,0.015454640020269165,0.23615800856765173,0.5191803992112383,0.12604857134836678
10052,a_1147,seating,0.01649261870933772,0.23194663707856591,0.5641097561403554,0.12604857134836148
10053,a_760,chair,0.6652814978364887,0.8069320284514854,0.9190489570111765,0.8970772545358371
10054,a_1149,bathtub,0.8671094702657761,1.7001597696000001,0.5999704028000004,0.8500693692000008
10055,a_1221,mirror,0.5532431616447213,0.5833842158317566,1.4983508587728638,0.632918600144551
10056,a_1273,table,0.1449148834864842,0.8624003403088615,0.631319636189679,0.2661673466113372
10057,a_1518,toilet,0.061204695238419704,0.35124410320000016,0.3208999931999994,0.5430077024
10058,a_1598,table,0.24704518697733233,0.6900028851096728,0.5188891672924397,0.6900028529706599
10059,a_1802,sink,0.276089254272001,0.6096000000000006,0.9906000000000015,0.4572000000000005
10060,a_1076,tv_monitor,0.11088697609153195,1.23111680385262,0.8197699037148688,0.10987257711067414
10061,a_1309,table,0.4227073366214566,1.1821160316467285,0.7609816351406905,0.46990006209299295
10062,a_1349,curtain,1.0487735486253937,2.761972652387124,2.136480128678692,0.1777311264581286
10063,a_1639,curtain,0.3199539352156937,2.2726182937622115,2.0824273808359828,0.0676069108614233
10064,a_1691,shelving,0.4307719502333006,1.0892356792737075,1.0892405138698706,0.36307953558822925
10065,a_1733,cabinet,0.4919644358146997,1.2359925508499146,0.882861944139482,0.450842717055953
10066,a_1797,bed,2.857325673732906,1.358542479493133,1.006717122976666,2.089195420997177
10067,a_1837,chest of drawers,0.22805102905341687,0.6601021885871887,0.70455065963058,0.49035277542000677
10068,a_1865,chest of drawers,0.22805102905341593,0.6601021885871886,0.7045506596305796,0.49035277542000505
10069,a_1917,shelving,0.22523804561745206,0.5999481201171876,1.633219985961914,0.22987056732177713
10070,a_1971,curtain,0.30889450535020274,2.1579227447509783,2.0839929999069935,0.06868755138950357
10071,a_2015,cabinet,0.9340499408493603,1.0979390740394592,1.810459081083536,0.46989750862121593
10072,a_2061,mirror,0.020647538973751555,0.6095958352088928,0.7619998157024384,0.04444996640086174
10073,a_2149,plant,0.12491573010082624,0.43616117537021626,0.6638295686520456,0.43143317103385925
10074,a_2197,chair,0.30760962511097845,0.4825999438762666,0.9651740618297415,0.6603999188601754
10075,a_2285,table,0.08488643878580583,0.45705345273017883,0.6093352297471881,0.30480004847049713
10076,a_2345,lighting,0.13840977009197164,0.4149189376831064,0.8036488723754881,0.4150851058959961

